High-order limiting methods using maximum principle bounds derived from the Boltzmann equation I: Euler equations

The use of limiting methods for high-order numerical approximations of hyperbolic conservation laws generally requires defining an admissible region/bounds for the solution. In this work, we present a novel approach for computing solution bounds and limiting for the Euler equations through the kinetic representation provided by the Boltzmann equation, which allows for extending limiters designed for linear advection directly to the Euler equations. Given an arbitrary set of solution values to compute bounds over (e.g., numerical stencil) and a desired linear advection limiter, the proposed approach yields an analytic expression for the admissible region of particle distribution function values, which may be numerically integrated to yield a set of bounds for the density, momentum, and total energy. These solution bounds are shown to preserve positivity of density/pressure/internal energy and, when paired with a limiting technique, can robustly resolve strong discontinuities while recovering high-order accuracy in smooth regions without any ad hoc corrections (e.g., relaxing the bounds). This approach is demonstrated in the context of an explicit unstructured high-order discontinuous Galerkin/flux reconstruction scheme for a variety of difficult problems in gas dynamics, including cases with extreme shocks and shock-vortex interactions. Furthermore, this work presents a foundation for limiting techniques for more complex macroscopic governing equations that can be derived from an underlying kinetic representation for which admissible solution bounds are not well-understood.

==> figs/data/123_exact.csv <==
x,r,p,u,e,cs,s
0.005,1,0.4,-2,1,0.748331477,0.4
0.015,1,0.4,-2,1,0.748331477,0.4
0.025,1,0.4,-2,1,0.748331477,0.4
0.035,1,0.4,-2,1,0.748331477,0.4
0.045,1,0.4,-2,1,0.748331477,0.4
0.055,1,0.4,-2,1,0.748331477,0.4
0.065,1,0.4,-2,1,0.748331477,0.4
0.075,1,0.4,-2,1,0.748331477,0.4
0.085,1,0.4,-2,1,0.748331477,0.4
0.095,0.947324913,0.370816059,-1.959723769,0.978587319,0.740276231,0.4
0.105,0.878333326,0.333567014,-1.904168213,0.949431736,0.72916512,0.4
0.115,0.813421203,0.299572315,-1.848612658,0.920717071,0.718054009,0.4
0.125,0.752404893,0.268591489,-1.793057102,0.892443323,0.706942898,0.4
0.135,0.695106345,0.240398496,-1.737501547,0.864610492,0.695831787,0.4
0.145,0.641353017,0.214781064,-1.681945991,0.837218578,0.684720676,0.4
0.155,0.590977787,0.191540057,-1.626390436,0.810267581,0.673609565,0.4
0.165,0.543818874,0.170488849,-1.57083488,0.783757501,0.662498453,0.4
0.175,0.499719743,0.151452729,-1.515279324,0.757688339,0.651387342,0.4
0.185,0.458529025,0.13426832,-1.459723769,0.732060093,0.640276231,0.4
0.195,0.420100426,0.11878302,-1.404168213,0.706872765,0.62916512,0.4
0.205,0.384292644,0.104854456,-1.348612658,0.682126353,0.618054009,0.4
0.215,0.350969278,0.092349965,-1.293057102,0.657820859,0.606942898,0.4
0.225,0.319998745,0.081146086,-1.237501547,0.633956282,0.595831787,0.4
0.235,0.291254193,0.071128074,-1.181945991,0.610532622,0.584720676,0.4
0.245,0.264613413,0.062189431,-1.126390436,0.587549879,0.573609565,0.4
0.255,0.239958753,0.054231451,-1.07083488,0.565008054,0.562498453,0.4
0.265,0.217177032,0.047162785,-1.015279324,0.542907145,0.551387342,0.4
0.275,0.196159453,0.040899023,-0.959723769,0.521247153,0.540276231,0.4
0.285,0.176801515,0.035362289,-0.904168213,0.500028079,0.52916512,0.400000001
0.295,0.15900293,0.030480857,-0.848612658,0.479249922,0.518054009,0.399999999
0.305,0.142667532,0.026188776,-0.793057102,0.458912682,0.506942898,0.4
0.315,0.127703193,0.022425516,-0.737501547,0.439016358,0.495831787,0.400000001
0.325,0.114021738,0.019135628,-0.681945991,0.419560952,0.484720676,0.4
0.335,0.101538853,0.016268411,-0.626390436,0.400546464,0.473609565,0.399999999
0.345,0.090174004,0.01377761,-0.57083488,0.381972892,0.462498453,0.4
0.355,0.079850348,0.011621108,-0.515279324,0.363840237,0.451387342,0.400000001
0.365,0.070494646,0.009760646,-0.459723769,0.3461485,0.440276231,0.400000002
0.375,0.062037176,0.008161553,-0.404168213,0.328897679,0.42916512,0.399999999
0.385,0.05441165,0.006792484,-0.348612658,0.312087776,0.418054009,0.399999999
0.395,0.047555122,0.005625177,-0.293057102,0.295718789,0.406942898,0.399999998
0.405,0.041407906,0.004634219,-0.237501547,0.27979072,0.395831787,0.4
0.415,0.035913486,0.003796825,-0.181945991,0.264303568,0.384720676,0.399999997
0.425,0.031018434,0.003092629,-0.126390436,0.249257333,0.373609565,0.399999999
0.435,0.026672316,0.002503485,-0.07083488,0.234652016,0.362498453,0.400000007
0.445,0.022827613,0.002013282,-0.015279324,0.220487615,0.351387342,0.400000006
0.455,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.465,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.475,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.485,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.495,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.505,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.515,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.525,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.535,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.545,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.555,0.022827613,0.002013282,0.015279324,0.220487615,0.351387342,0.400000006
0.565,0.026672316,0.002503485,0.07083488,0.234652016,0.362498453,0.400000007
0.575,0.031018434,0.003092629,0.126390436,0.249257333,0.373609565,0.399999999
0.585,0.035913486,0.003796825,0.181945991,0.264303568,0.384720676,0.399999997
0.595,0.041407906,0.004634219,0.237501547,0.27979072,0.395831787,0.4
0.605,0.047555122,0.005625177,0.293057102,0.295718789,0.406942898,0.399999998
0.615,0.05441165,0.006792484,0.348612658,0.312087776,0.418054009,0.399999999
0.625,0.062037176,0.008161553,0.404168213,0.328897679,0.42916512,0.399999999
0.635,0.070494646,0.009760646,0.459723769,0.3461485,0.440276231,0.400000002
0.645,0.079850348,0.011621108,0.515279324,0.363840237,0.451387342,0.400000001
0.655,0.090174004,0.01377761,0.57083488,0.381972892,0.462498453,0.4
0.665,0.101538853,0.016268411,0.626390436,0.400546464,0.473609565,0.399999999
0.675,0.114021738,0.019135628,0.681945991,0.419560952,0.484720676,0.4
0.685,0.127703193,0.022425516,0.737501547,0.439016358,0.495831787,0.400000001
0.695,0.142667532,0.026188776,0.793057102,0.458912682,0.506942898,0.4
0.705,0.15900293,0.030480857,0.848612658,0.479249922,0.518054009,0.399999999
0.715,0.176801515,0.035362289,0.904168213,0.500028079,0.52916512,0.400000001
0.725,0.196159453,0.040899023,0.959723769,0.521247153,0.540276231,0.4
0.735,0.217177032,0.047162785,1.015279324,0.542907145,0.551387342,0.4
0.745,0.239958753,0.054231451,1.07083488,0.565008054,0.562498453,0.4
0.755,0.264613413,0.062189431,1.126390436,0.587549879,0.573609565,0.4
0.765,0.291254193,0.071128074,1.181945991,0.610532622,0.584720676,0.4
0.775,0.319998745,0.081146086,1.237501547,0.633956282,0.595831787,0.4
0.785,0.350969278,0.092349965,1.293057102,0.657820859,0.606942898,0.4
0.795,0.384292644,0.104854456,1.348612658,0.682126353,0.618054009,0.4
0.805,0.420100426,0.11878302,1.404168213,0.706872765,0.62916512,0.4
0.815,0.458529025,0.13426832,1.459723769,0.732060093,0.640276231,0.4
0.825,0.499719743,0.151452729,1.515279324,0.757688339,0.651387342,0.4
0.835,0.543818874,0.170488849,1.57083488,0.783757501,0.662498453,0.4
0.845,0.590977787,0.191540057,1.626390436,0.810267581,0.673609565,0.4
0.855,0.641353017,0.214781064,1.681945991,0.837218578,0.684720676,0.4
0.865,0.695106345,0.240398496,1.737501547,0.864610492,0.695831787,0.4
0.875,0.752404893,0.268591489,1.793057102,0.892443323,0.706942898,0.4
0.885,0.813421203,0.299572315,1.848612658,0.920717071,0.718054009,0.4
0.895,0.878333326,0.333567014,1.904168213,0.949431736,0.72916512,0.4
0.905,0.947324913,0.370816059,1.959723769,0.978587319,0.740276231,0.4
0.915,1,0.4,2,1,0.748331477,0.4
0.925,1,0.4,2,1,0.748331477,0.4
0.935,1,0.4,2,1,0.748331477,0.4
0.945,1,0.4,2,1,0.748331477,0.4
0.955,1,0.4,2,1,0.748331477,0.4
0.965,1,0.4,2,1,0.748331477,0.4
0.975,1,0.4,2,1,0.748331477,0.4
0.985,1,0.4,2,1,0.748331477,0.4
0.995,1,0.4,2,1,0.748331477,0.4


==> figs/data/123_p2_n100.csv <==
x,r,u,p,e
1.127016653792583005e-03,1.000000000000000000e+00,-2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00
5.000000000000000104e-03,9.999883860970852911e-01,-1.999991311333759514e+00,3.999934976189963853e-01,9.999953578964928536e-01
8.872983346207417854e-03,9.999247891126352705e-01,-1.999943716335070176e+00,3.999578827784628920e-01,9.999699155708455800e-01
1.112701665379258256e-02,9.999505973655073987e-01,-1.999963040065906084e+00,3.999723430622349474e-01,9.999802593148382490e-01
1.499999999999999944e-02,1.000032125162324759e+00,-2.000024028198916337e+00,4.000179813491787639e-01,1.000012827798527404e+00
1.887298334620741980e-02,1.000020634654865015e+00,-2.000015643974371926e+00,4.000116647471144704e-01,1.000008527036968964e+00
2.112701665379258451e-02,9.999086824373598636e-01,-1.999931500847996313e+00,3.999488002178906987e-01,9.999633147573601111e-01
2.500000000000000139e-02,9.989044420861498130e-01,-1.999180247171567171e+00,3.993869070173968749e-01,9.995623459820196510e-01
2.887298334620741480e-02,9.968294866139696397e-01,-1.997626835750588414e+00,3.982269986116055982e-01,9.987339960325188892e-01
3.112701665379258298e-02,9.953318228905585485e-01,-1.996501502636923275e+00,3.973892303007674487e-01,9.981325352049512656e-01
3.500000000000000333e-02,9.917634359772142805e-01,-1.993822963328664155e+00,3.953995070196157369e-01,9.967082186036048119e-01
3.887298334620741674e-02,9.870492415425896615e-01,-1.990275762347078148e+00,3.927768602134037446e-01,9.948259004777728620e-01
4.112701665379258492e-02,9.847228746556316858e-01,-1.988516453791880689e+00,3.914828075227908544e-01,9.938908133410040424e-01
4.499999999999999833e-02,9.800472057564105777e-01,-1.984982145094291939e+00,3.888920707574199942e-01,9.920238241413819047e-01
4.887298334620741869e-02,9.738753314545296469e-01,-1.980307513347043802e+00,3.854850375736343926e-01,9.895646422163040246e-01
5.112701665379258686e-02,9.708542795055125074e-01,-1.978001372886619036e+00,3.838165061475581341e-01,9.883473613131941171e-01
5.500000000000000028e-02,9.654524619763054094e-01,-1.973882674528030456e+00,3.808485012952379511e-01,9.861917502277418590e-01
5.887298334620741369e-02,9.577534110992769190e-01,-1.968002129540924017e+00,3.766389907734090658e-01,9.831314261285575284e-01
6.112701665379258187e-02,9.539049497127963795e-01,-1.965031766016833048e+00,3.745328931790709581e-01,9.815781260277455234e-01
6.500000000000000222e-02,9.477110852943023689e-01,-1.960256339786746071e+00,3.711637819526544813e-01,9.791058364517105650e-01
6.887298334620742257e-02,9.382199695320427857e-01,-1.952927085009638297e+00,3.660329766756384440e-01,9.753389092171136365e-01
7.112701665379259075e-02,9.332633768810950636e-01,-1.949048677229930471e+00,3.633506163830506064e-01,9.733335341984182820e-01
7.500000000000001110e-02,9.260908479273193272e-01,-1.943437990755179534e+00,3.594951895543599396e-01,9.704641568344642977e-01
7.887298334620741758e-02,9.146211141383250309e-01,-1.934451174009443886e+00,3.533763381769105538e-01,9.659090871465133565e-01
8.112701665379258575e-02,9.084540608174724863e-01,-1.929540224266164783e+00,3.500825130248124140e-01,9.634018056724592549e-01
8.499999999999999223e-02,9.002355427453575532e-01,-1.922990255317322372e+00,3.457252199433251127e-01,9.600965623091314294e-01
8.887298334620741258e-02,8.867497597622598926e-01,-1.912222163210877124e+00,3.386390228329768104e-01,9.547198042764820647e-01
9.112701665379258076e-02,8.793541405070272043e-01,-1.906200928969812525e+00,3.347481329439025433e-01,9.516874872246863237e-01
9.500000000000000111e-02,8.700657087560723646e-01,-1.898623265914465952e+00,3.299005332206396690e-01,9.479184442641018782e-01
9.887298334620742146e-02,8.546510537109412997e-01,-1.886018149026065460e+00,3.219384881495792605e-01,9.417249494741301019e-01
1.011270166537925896e-01,8.461347889323033167e-01,-1.878894617975360726e+00,3.175345953416028322e-01,9.381915254373492941e-01
1.050000000000000100e-01,8.358817963517228833e-01,-1.870290832560796090e+00,3.122786446872551913e-01,9.339796788559755480e-01
1.088729833462074165e-01,8.188379476235687626e-01,-1.855948404853107192e+00,3.036438125279473654e-01,9.270570978335286316e-01
1.111270166537925846e-01,8.094155733499162064e-01,-1.847813345344095248e+00,2.988655086859577925e-01,9.230904325482878203e-01
1.149999999999999911e-01,7.983948863784958716e-01,-1.838256423118868943e+00,2.933282886123782518e-01,9.184937604714312753e-01
1.188729833462074115e-01,7.800783441590112277e-01,-1.822322611507803503e+00,2.842461476494436146e-01,9.109538477057853578e-01
1.211270166537925796e-01,7.699597545121817932e-01,-1.813265864083573264e+00,2.792249974144461189e-01,9.066220532245637953e-01
1.250000000000000000e-01,7.583735254460670649e-01,-1.802836479102296385e+00,2.735308243443602128e-01,9.017021796201033501e-01
1.288729833462074204e-01,7.391314241559974185e-01,-1.785456997465663775e+00,2.642117342601604246e-01,8.936561402522552600e-01
1.311270166537925885e-01,7.285163852544661589e-01,-1.775566222604849642e+00,2.590680853002723660e-01,8.890262818515111132e-01
1.350000000000000089e-01,7.165571399338501735e-01,-1.764343946944464392e+00,2.533298009830401987e-01,8.838436841422956380e-01
1.388729833462074292e-01,6.967169129218406809e-01,-1.745661202339270801e+00,2.439624059861114080e-01,8.754000421885830274e-01
1.411270166537925974e-01,6.857921933677781912e-01,-1.735022254022410504e+00,2.388032309135603715e-01,8.705378729263781867e-01
1.450000000000000178e-01,6.736363007841627004e-01,-1.723082369284494320e+00,2.331186031224426747e-01,8.651500923089928685e-01
1.488729833462074104e-01,6.534967871480287238e-01,-1.703231576760013022e+00,2.238650921116750736e-01,8.564123669553928009e-01
1.511270166537925785e-01,6.424315312730337624e-01,-1.691926219128217612e+00,2.187815598578344567e-01,8.513808445247850187e-01
1.549999999999999989e-01,6.302354434071200107e-01,-1.679337546345658794e+00,2.132316542809566118e-01,8.458412507245054446e-01
1.588729833462074192e-01,6.100612189267223817e-01,-1.658443369355382835e+00,2.042255386978818754e-01,8.369059217416526808e-01
1.611270166537925874e-01,5.990039696354286791e-01,-1.646547113781414939e+00,1.992919332792018050e-01,8.317638253737147380e-01
1.650000000000000078e-01,5.869025395523496114e-01,-1.633370487780171576e+00,1.939409421390339838e-01,8.261207315909695481e-01
1.688729833462074281e-01,5.669220505852229364e-01,-1.611545221534156580e+00,1.852873506784289415e-01,8.170759564174665535e-01
1.711270166537925963e-01,5.560002508067065641e-01,-1.599126476637625860e+00,1.805615615860573786e-01,8.118771588865236755e-01
1.749999999999999889e-01,5.441073499373026978e-01,-1.585414584560507878e+00,1.754579888852864367e-01,8.061735836940285838e-01
1.788729833462074092e-01,5.245142538837470614e-01,-1.562758231465876113e+00,1.672358697601910027e-01,7.970987848371088313e-01
1.811270166537925774e-01,5.138350879909965307e-01,-1.549878163777484996e+00,1.627607346100601871e-01,7.918918852273481024e-01
1.849999999999999978e-01,5.022452414663181042e-01,-1.535676013722456767e+00,1.579391749466587669e-01,7.861656114727501032e-01
1.888729833462074181e-01,4.832014536869662091e-01,-1.512277644807181742e+00,1.502044541905815100e-01,7.771316344584556779e-01
1.911270166537925863e-01,4.728536714581372258e-01,-1.498990858506607182e+00,1.460096439684812619e-01,7.719599782223951490e-01
1.950000000000000067e-01,4.616439779353596062e-01,-1.484336458064373643e+00,1.414927206870003618e-01,7.662437259541837742e-01
1.988729833462074270e-01,4.432827517801246064e-01,-1.460275620082829517e+00,1.342815274444860985e-01,7.573130631929703149e-01
2.011270166537925952e-01,4.333388852656737678e-01,-1.446631435687853573e+00,1.303856136788092146e-01,7.522150568075128829e-01
2.050000000000000155e-01,4.225712326456468326e-01,-1.431556995598542104e+00,1.261860080353464364e-01,7.465369048273663433e-01
2.088729833462074081e-01,4.050004497114353397e-01,-1.406905766849073869e+00,1.195179417072891326e-01,7.377642530548190747e-01
2.111270166537925763e-01,3.955185062225247128e-01,-1.392949158501139317e+00,1.159302077498500921e-01,7.327735992499048168e-01
2.149999999999999967e-01,3.852414697029524215e-01,-1.377482262196459306e+00,1.120524789846786967e-01,7.271574310982074074e-01
2.188729833462074170e-01,3.685466020026985645e-01,-1.352307596046274041e+00,1.059336301268086339e-01,7.185904682824412193e-01
2.211270166537925852e-01,3.595717008230214229e-01,-1.338080398542426774e+00,1.026557910689990250e-01,7.137365846229754007e-01
2.250000000000000056e-01,3.498220505455597040e-01,-1.322245064059584418e+00,9.909795019354365742e-02,7.082025706998527070e-01
2.288729833462074259e-01,3.340682151913359488e-01,-1.296610595427777790e+00,9.352342551234230084e-02,6.998826980499868178e-01
2.311270166537925941e-01,3.256338682261971651e-01,-1.282152609945729216e+00,9.055112350727288761e-02,6.951912281155349094e-01
2.349999999999999867e-01,3.164376273809859086e-01,-1.265970046516679881e+00,8.730594344810214957e-02,6.897563365859394890e-01
2.388729833462074070e-01,3.016712308949954235e-01,-1.239937944151426885e+00,8.226209954683506853e-02,6.817197922949153055e-01
2.411270166537925752e-01,2.938003274521768793e-01,-1.225287926266227956e+00,7.958619557331089722e-02,6.772132987689190031e-01
2.449999999999999956e-01,2.851736328163524958e-01,-1.208777333175420354e+00,7.664237120663418279e-02,6.718921596092188864e-01
2.488729833462074159e-01,2.714234758004929748e-01,-1.182410101717446649e+00,7.210874796640202866e-02,6.641719894874240637e-01
2.511270166537925563e-01,2.641284503922307625e-01,-1.167605416739438517e+00,6.971624324847502940e-02,6.598706343915849981e-01
2.550000000000000044e-01,2.560764812906374255e-01,-1.150781485750828947e+00,6.705889251329082146e-02,6.546764093222353642e-01
2.588729833462074525e-01,2.433515884266714002e-01,-1.124138952576311912e+00,6.300923741583620841e-02,6.473066173844048699e-01
2.611270166537925652e-01,2.366317135882169964e-01,-1.109210096948707536e+00,6.088349203675638699e-02,6.432304773685676436e-01
2.650000000000000133e-01,2.291536107817268575e-01,-1.092098321088545321e+00,5.849735518202829609e-02,6.381893239918020599e-01
2.688729833462074614e-01,2.174627392656589553e-01,-1.065303249492704607e+00,5.490975228504002548e-02,6.312547205841163578e-01
2.711270166537925741e-01,2.113492319498804506e-01,-1.050404095069091381e+00,5.304775197345480697e-02,6.274892920599139945e-01
2.750000000000000222e-01,2.045291728500373829e-01,-1.033276331384309632e+00,5.094482237969540778e-02,6.227085074197290515e-01
2.788729833462074703e-01,1.939198284049603038e-01,-1.006615476670119858e+00,4.780717463662374767e-02,6.163265385217421288e-01
2.811270166537925830e-01,1.883881760227717195e-01,-9.917818131398716819e-01,4.618459503649234577e-02,6.128913715756465486e-01
2.850000000000000311e-01,1.822132499930023963e-01,-9.747077080348354183e-01,4.434135824151956562e-02,6.083717600561763250e-01
2.888729833462074237e-01,1.725909756674267881e-01,-9.481128759183607979e-01,4.159445062814043359e-02,6.025003692587413973e-01
2.911270166537925363e-01,1.675818458595821348e-01,-9.332734585582487252e-01,4.017785639442130602e-02,5.993766238272399960e-01
2.949999999999999845e-01,1.620021998357930593e-01,-9.162337723530541433e-01,3.856268515653052398e-02,5.950950850608514031e-01
2.988729833462073771e-01,1.532975745556854896e-01,-8.896934849752832219e-01,3.616083430791627862e-02,5.897163476448354924e-01
3.011270166537925452e-01,1.487782802444560792e-01,-8.748376314733511405e-01,3.492752970229157095e-02,5.869057238210864114e-01
3.049999999999999933e-01,1.437538053285887796e-01,-8.578423055274215780e-01,3.351480827403824359e-02,5.828508017132304486e-01
3.088729833462073859e-01,1.359136549685901474e-01,-8.314039538276061236e-01,3.142126701884930678e-02,5.779637635767873594e-01
3.111270166537925541e-01,1.318593555804644657e-01,-8.165461066595334216e-01,3.035288991161116251e-02,5.754785046914805413e-01
3.150000000000000022e-01,1.273529651007531960e-01,-7.996213181641237400e-01,2.912020013542708161e-02,5.716435442313636539e-01
3.188729833462073948e-01,1.203264930321837900e-01,-7.733660550909470244e-01,2.730218488398761592e-02,5.672521527882701253e-01
3.211270166537925630e-01,1.167139230516436310e-01,-7.585292949962558762e-01,2.638250455883305728e-02,5.651104827304820333e-01
3.250000000000000111e-01,1.126880793871421899e-01,-7.417067823022434059e-01,2.530932365047720498e-02,5.614907048758572827e-01
3.288729833462074037e-01,1.064221639588617402e-01,-7.157429166875468596e-01,2.373631832716929096e-02,5.575980943298789461e-01
3.311270166537925719e-01,1.032280710390168360e-01,-7.009503822756418812e-01,2.295062088395073349e-02,5.558231557789197197e-01
3.350000000000000200e-01,9.964364227998129264e-02,-6.842571571170573685e-01,2.201786404933151614e-02,5.524151753572283940e-01
3.388729833462074126e-01,9.408079289020827851e-02,-6.587192560768252436e-01,2.066081213215993986e-02,5.490178042044934204e-01
3.411270166537925808e-01,9.128134858761743908e-02,-6.439838560288912994e-01,1.999557952785204970e-02,5.476359584197825203e-01
3.449999999999999734e-01,8.809648770731320910e-02,-6.274190928393479361e-01,1.918516961746956698e-02,5.444362799459523394e-01
3.488729833462074215e-01,8.317144688735725322e-02,-6.024540368651621902e-01,1.801524475352353494e-02,5.415092987958468607e-01
3.511270166537925341e-01,8.073948862155569395e-02,-5.877478717497917060e-01,1.745711647784291623e-02,5.405383652994256716e-01
3.549999999999999822e-01,7.790520770612896495e-02,-5.712229464186255878e-01,1.675088105418593570e-02,5.375404785958908249e-01
3.588729833462074303e-01,7.354127544204538958e-02,-5.469621855538121524e-01,1.573920096931074111e-02,5.350465053367924328e-01
3.611270166537925430e-01,7.145405729223212876e-02,-5.322354761487135821e-01,1.527785638992880043e-02,5.345342507090105055e-01
3.649999999999999911e-01,6.893149513560459241e-02,-5.157452213248764350e-01,1.466245697185543026e-02,5.317764014479485768e-01
3.688729833462074392e-01,6.508917433275224207e-02,-4.922646393764150141e-01,1.379471547791241703e-02,5.298390868883342542e-01
3.711270166537925519e-01,6.328320406305952550e-02,-4.778849577640806312e-01,1.340936103700056913e-02,5.297361770604490649e-01
3.750000000000000000e-01,6.108067851167079537e-02,-4.612526795170889260e-01,1.288496978247477033e-02,5.273750266220773586e-01
3.788729833462074481e-01,5.770070780437362018e-02,-4.385826168560469362e-01,1.214202917863593800e-02,5.260779997622314630e-01
3.811270166537925608e-01,5.609999626364581965e-02,-4.248349235535384127e-01,1.181012772616901740e-02,5.262980620652141228e-01
3.850000000000000089e-01,5.419383480565150707e-02,-4.077913936547946094e-01,1.136835986885333626e-02,5.244304960897420154e-01
3.888729833462074570e-01,5.120511457416414280e-02,-3.856691625776457188e-01,1.073000668675651477e-02,5.238737758908564857e-01
3.911270166537925697e-01,4.974667365720035483e-02,-3.726263982179088274e-01,1.043479287902071388e-02,5.243965129671730452e-01
3.950000000000000178e-01,4.808335597876434164e-02,-3.551258520202285607e-01,1.006052827053055543e-02,5.230774800210344910e-01
3.988729833462074659e-01,4.545043167179749904e-02,-3.333880951064776554e-01,9.518220491165402600e-03,5.235495099308136169e-01
4.011270166537925785e-01,4.410242198151230475e-02,-3.209169706959149049e-01,9.250652108118031722e-03,5.243845854994029221e-01
4.050000000000000266e-01,4.256997086410899828e-02,-3.026457775957992480e-01,8.915684284934602064e-03,5.235899921916243871e-01
4.088729833462074192e-01,4.022897169582613508e-02,-2.810956565248889927e-01,8.460178531914788747e-03,5.257516023453662202e-01
4.111270166537925319e-01,3.899478879674004445e-02,-2.696773597548818846e-01,8.239859707794313162e-03,5.282667224295343189e-01
4.149999999999999800e-01,3.756234162093247120e-02,-2.517973690792902897e-01,7.946879708993243030e-03,5.289126932760672695e-01
4.188729833462073726e-01,3.553349215117757032e-02,-2.301278531483496037e-01,7.558850734681741429e-03,5.318116991233610147e-01
4.211270166537925408e-01,3.438011059928067215e-02,-2.182762424843232574e-01,7.357314188861124871e-03,5.349978563634305573e-01
4.249999999999999889e-01,3.292894953024079474e-02,-2.023716256975554573e-01,7.130764868833343317e-03,5.413750643855720357e-01
4.288729833462073815e-01,3.143774825523160121e-02,-1.883085354302538872e-01,6.949751470794240937e-03,5.526597686300357415e-01
4.311270166537925497e-01,3.061700239262522480e-02,-1.797581358272087315e-01,6.841001445768710339e-03,5.585949726594165998e-01
4.349999999999999978e-01,2.923771388931397167e-02,-1.664270847875160275e-01,6.668692169833299703e-03,5.702132009259646139e-01
4.388729833462073904e-01,2.797509246212627823e-02,-1.539670884075732826e-01,6.526840066123915270e-03,5.832724301948416512e-01
4.411270166537925586e-01,2.732421257929440808e-02,-1.470166681985091983e-01,6.457139969213094959e-03,5.907892085155779238e-01
4.450000000000000067e-01,2.620808179273467417e-02,-1.345175618694527397e-01,6.340383677856999481e-03,6.048118790226248986e-01
4.488729833462073993e-01,2.515360807919427358e-02,-1.218695136064177897e-01,6.222388279137122842e-03,6.184389392116624862e-01
4.511270166537925674e-01,2.466686836741028427e-02,-1.147297775768240657e-01,6.156218912159241129e-03,6.239360040017079001e-01
4.550000000000000155e-01,2.407493772924710479e-02,-1.037691882161102114e-01,6.059043343089228970e-03,6.291857751856700931e-01
4.588729833462074081e-01,2.377587344508007988e-02,-9.387355013732007203e-02,5.989851042255462180e-03,6.298245000432295404e-01
4.611270166537925763e-01,2.355837697295958683e-02,-8.816027882585482367e-02,5.956097120073480279e-03,6.320572430467001901e-01
4.649999999999999689e-01,2.320833363385668702e-02,-7.780466629782510635e-02,5.895346958858078967e-03,6.350463428207803185e-01
4.688729833462074170e-01,2.291426099147324258e-02,-6.725974917360647010e-02,5.826368761529878391e-03,6.356705943623888189e-01
4.711270166537925297e-01,2.281640228238712362e-02,-6.128037133840745498e-02,5.784912258904242356e-03,6.338545607790502245e-01
4.749999999999999778e-01,2.266411505186647843e-02,-5.214728139682113517e-02,5.729672762297640699e-03,6.320203490391499423e-01
4.788729833462074259e-01,2.259683975348664511e-02,-4.396707902235709453e-02,5.702832546503565185e-03,6.309325340088353107e-01
4.811270166537925386e-01,2.259422783525241729e-02,-3.970200737213479270e-02,5.701004897570366957e-03,6.308032453177523369e-01
4.849999999999999867e-01,2.260044231215321484e-02,-3.157825795042068506e-02,5.700538071501107772e-03,6.305781533792911286e-01
4.888729833462074348e-01,2.258175984029629768e-02,-2.309556664132624004e-02,5.690143355561553228e-03,6.299490601932303813e-01
4.911270166537925475e-01,2.253838626442790025e-02,-1.753268081687306759e-02,5.673429627513889607e-03,6.293074358731047813e-01
4.949999999999999956e-01,2.245771127709212528e-02,-9.314270102378034363e-03,5.639926039969427041e-03,6.278384705348855066e-01
4.988729833462074437e-01,2.242108537119697279e-02,-1.776080787349805772e-03,5.617643439768739942e-03,6.263795158401866958e-01
5.011270166537925563e-01,2.242108537119703177e-02,1.776080787347605709e-03,5.617643439768740810e-03,6.263795158401851415e-01
5.050000000000000044e-01,2.245771127709215303e-02,9.314270102376035962e-03,5.639926039969439184e-03,6.278384705348860617e-01
5.088729833462074525e-01,2.253838626442791412e-02,1.753268081687121491e-02,5.673429627513902618e-03,6.293074358731057805e-01
5.111270166537925652e-01,2.258175984029632544e-02,2.309556664132431797e-02,5.690143355561561034e-03,6.299490601932304923e-01
5.150000000000000133e-01,2.260044231215328076e-02,3.157825795041779848e-02,5.700538071501100833e-03,6.305781533792885751e-01
5.188729833462074614e-01,2.259422783525241035e-02,3.970200737213138570e-02,5.701004897570349610e-03,6.308032453177506715e-01
5.211270166537925741e-01,2.259683975348655491e-02,4.396707902235375692e-02,5.702832546503542634e-03,6.309325340088354217e-01
5.250000000000000222e-01,2.266411505186648884e-02,5.214728139681792246e-02,5.729672762297625087e-03,6.320203490391479439e-01
5.288729833462074703e-01,2.281640228238720688e-02,6.128037133840436024e-02,5.784912258904250162e-03,6.338545607790487812e-01
5.311270166537925830e-01,2.291426099147329115e-02,6.725974917360375005e-02,5.826368761529899208e-03,6.356705943623898181e-01
5.350000000000000311e-01,2.320833363385683967e-02,7.780466629782388510e-02,5.895346958858125805e-03,6.350463428207812067e-01
5.388729833462074792e-01,2.355837697295984703e-02,8.816027882585494857e-02,5.956097120073544464e-03,6.320572430467000791e-01
5.411270166537925919e-01,2.377587344508035744e-02,9.387355013732051612e-02,5.989851042255537640e-03,6.298245000432300955e-01
5.450000000000000400e-01,2.407493772924736500e-02,1.037691882161106971e-01,6.059043343089310502e-03,6.291857751856717584e-01
5.488729833462074881e-01,2.466686836741049937e-02,1.147297775768241351e-01,6.156218912159315722e-03,6.239360040017100095e-01
5.511270166537926007e-01,2.515360807919450256e-02,1.218695136064170959e-01,6.222388279137189629e-03,6.184389392116634854e-01
5.550000000000000488e-01,2.620808179273487887e-02,1.345175618694513520e-01,6.340383677857053257e-03,6.048118790226253427e-01
5.588729833462074970e-01,2.732421257929455727e-02,1.470166681985073664e-01,6.457139969213128786e-03,5.907892085155777018e-01
5.611270166537926096e-01,2.797509246212633374e-02,1.539670884075713120e-01,6.526840066123936954e-03,5.832724301948425394e-01
5.649999999999999467e-01,2.923771388931404105e-02,1.664270847875131965e-01,6.668692169833309244e-03,5.702132009259640588e-01
5.688729833462073948e-01,3.061700239262533235e-02,1.797581358272049290e-01,6.841001445768722482e-03,5.585949726594156006e-01
5.711270166537925075e-01,3.143774825523169142e-02,1.883085354302500847e-01,6.949751470794252213e-03,5.526597686300349643e-01
5.749999999999999556e-01,3.292894953024094046e-02,2.023716256975524319e-01,7.130764868833366736e-03,5.413750643855713696e-01
5.788729833462074037e-01,3.438011059928082480e-02,2.182762424843208426e-01,7.357314188861139616e-03,5.349978563634292250e-01
5.811270166537925164e-01,3.553349215117771603e-02,2.301278531483467449e-01,7.558850734681743164e-03,5.318116991233590163e-01
5.849999999999999645e-01,3.756234162093260304e-02,2.517973690792880137e-01,7.946879708993246499e-03,5.289126932760657152e-01
5.888729833462074126e-01,3.899478879674017628e-02,2.696773597548809409e-01,8.239859707794325305e-03,5.282667224295333197e-01
5.911270166537925252e-01,4.022897169582626692e-02,2.810956565248884931e-01,8.460178531914806094e-03,5.257516023453656651e-01
5.949999999999999734e-01,4.256997086410906767e-02,3.026457775957987484e-01,8.915684284934612472e-03,5.235899921916241651e-01
5.988729833462074215e-01,4.410242198151233944e-02,3.209169706959146273e-01,9.250652108118042130e-03,5.243845854994030331e-01
6.011270166537925341e-01,4.545043167179755456e-02,3.333880951064773224e-01,9.518220491165414743e-03,5.235495099308136169e-01
6.049999999999999822e-01,4.808335597876441797e-02,3.551258520202286162e-01,1.006052827053057451e-02,5.230774800210346021e-01
6.088729833462074303e-01,4.974667365720056994e-02,3.726263982179084389e-01,1.043479287902077286e-02,5.243965129671737113e-01
6.111270166537925430e-01,5.120511457416439954e-02,3.856691625776456078e-01,1.073000668675659977e-02,5.238737758908579289e-01
6.149999999999999911e-01,5.419383480565177075e-02,4.077913936547944984e-01,1.136835986885341605e-02,5.244304960897431256e-01
6.188729833462074392e-01,5.609999626364604863e-02,4.248349235535379131e-01,1.181012772616909026e-02,5.262980620652152330e-01
6.211270166537925519e-01,5.770070780437376590e-02,4.385826168560466032e-01,1.214202917863599351e-02,5.260779997622325732e-01
6.250000000000000000e-01,6.108067851167089946e-02,4.612526795170884264e-01,1.288496978247482237e-02,5.273750266220785798e-01
6.288729833462074481e-01,6.328320406305955326e-02,4.778849577640809088e-01,1.340936103700060035e-02,5.297361770604500641e-01
6.311270166537925608e-01,6.508917433275229758e-02,4.922646393764147921e-01,1.379471547791244652e-02,5.298390868883349203e-01
6.350000000000000089e-01,6.893149513560466179e-02,5.157452213248749917e-01,1.466245697185548577e-02,5.317764014479501311e-01
6.388729833462074570e-01,7.145405729223214264e-02,5.322354761487124719e-01,1.527785638992885595e-02,5.345342507090123929e-01
6.411270166537925697e-01,7.354127544204520917e-02,5.469621855538124855e-01,1.573920096931071336e-02,5.350465053367927659e-01
6.450000000000000178e-01,7.790520770612874291e-02,5.712229464186259209e-01,1.675088105418590448e-02,5.375404785958913800e-01
6.488729833462074659e-01,8.073948862155555517e-02,5.877478717497918170e-01,1.745711647784289888e-02,5.405383652994261157e-01
6.511270166537925785e-01,8.317144688735707281e-02,6.024540368651626343e-01,1.801524475352350024e-02,5.415092987958469717e-01
6.550000000000000266e-01,8.809648770731295930e-02,6.274190928393480471e-01,1.918516961746952881e-02,5.444362799459528945e-01
6.588729833462074748e-01,9.128134858761709214e-02,6.439838560288922986e-01,1.999557952785198725e-02,5.476359584197828534e-01
6.611270166537925874e-01,9.408079289020801483e-02,6.587192560768256877e-01,2.066081213215992252e-02,5.490178042044944196e-01
6.650000000000000355e-01,9.964364227998094570e-02,6.842571571170584788e-01,2.201786404933145369e-02,5.524151753572287271e-01
6.688729833462074836e-01,1.032280710390164613e-01,7.009503822756428804e-01,2.295062088395064676e-02,5.558231557789196087e-01
6.711270166537925963e-01,1.064221639588612822e-01,7.157429166875487470e-01,2.373631832716916606e-02,5.575980943298785020e-01
6.750000000000000444e-01,1.126880793871417180e-01,7.417067823022452933e-01,2.530932365047707314e-02,5.614907048758566166e-01
6.788729833462074925e-01,1.167139230516430759e-01,7.585292949962576525e-01,2.638250455883294626e-02,5.651104827304822553e-01
6.811270166537926052e-01,1.203264930321828879e-01,7.733660550909500220e-01,2.730218488398740775e-02,5.672521527882701253e-01
6.850000000000000533e-01,1.273529651007519192e-01,7.996213181641286250e-01,2.912020013542674854e-02,5.716435442313628768e-01
6.888729833462073904e-01,1.318593555804632722e-01,8.165461066595375295e-01,3.035288991161085026e-02,5.754785046914797642e-01
6.911270166537925030e-01,1.359136549685889261e-01,8.314039538276104535e-01,3.142126701884898066e-02,5.779637635767864712e-01
6.949999999999999512e-01,1.437538053285873085e-01,8.578423055274270181e-01,3.351480827403784807e-02,5.828508017132295604e-01
6.988729833462073993e-01,1.487782802444545804e-01,8.748376314733566916e-01,3.492752970229111992e-02,5.869057238210848571e-01
7.011270166537925119e-01,1.532975745556842129e-01,8.896934849752873298e-01,3.616083430791589004e-02,5.897163476448340491e-01
7.049999999999999600e-01,1.620021998357916715e-01,9.162337723530582512e-01,3.856268515653007989e-02,5.950950850608497378e-01
7.088729833462074081e-01,1.675818458595806637e-01,9.332734585582529441e-01,4.017785639442082724e-02,5.993766238272381086e-01
7.111270166537925208e-01,1.725909756674254003e-01,9.481128759183635735e-01,4.159445062814001032e-02,6.025003692587401760e-01
7.149999999999999689e-01,1.822132499930007588e-01,9.747077080348380829e-01,4.434135824151914235e-02,6.083717600561761030e-01
7.188729833462074170e-01,1.883881760227700541e-01,9.917818131398746795e-01,4.618459503649193637e-02,6.128913715756464375e-01
7.211270166537925297e-01,1.939198284049583887e-01,1.006615476670123188e+00,4.780717463662316480e-02,6.163265385217406855e-01
7.249999999999999778e-01,2.045291728500352735e-01,1.033276331384314073e+00,5.094482237969465144e-02,6.227085074197262760e-01
7.288729833462074259e-01,2.113492319498785077e-01,1.050404095069095378e+00,5.304775197345405757e-02,6.274892920599109969e-01
7.311270166537925386e-01,2.174627392656570957e-01,1.065303249492707938e+00,5.490975228503925526e-02,6.312547205841129161e-01
7.349999999999999867e-01,2.291536107817251366e-01,1.092098321088549095e+00,5.849735518202748424e-02,6.381893239917979521e-01
7.388729833462074348e-01,2.366317135882154421e-01,1.109210096948711310e+00,6.088349203675558902e-02,6.432304773685635357e-01
7.411270166537925475e-01,2.433515884266702067e-01,1.124138952576315464e+00,6.300923741583548676e-02,6.473066173844005400e-01
7.449999999999999956e-01,2.560764812906364818e-01,1.150781485750831168e+00,6.705889251329028022e-02,6.546764093222324776e-01
7.488729833462074437e-01,2.641284503922293747e-01,1.167605416739440294e+00,6.971624324847439103e-02,6.598706343915824446e-01
7.511270166537925563e-01,2.714234758004915316e-01,1.182410101717449313e+00,7.210874796640122375e-02,6.641719894874200669e-01
7.550000000000000044e-01,2.851736328163506640e-01,1.208777333175424129e+00,7.664237120663323910e-02,6.718921596092148896e-01
7.588729833462074525e-01,2.938003274521751584e-01,1.225287926266230398e+00,7.958619557331010619e-02,6.772132987689162276e-01
7.611270166537925652e-01,3.016712308949940913e-01,1.239937944151429550e+00,8.226209954683429137e-02,6.817197922949118638e-01
7.650000000000000133e-01,3.164376273809841877e-01,1.265970046516681213e+00,8.730594344810142793e-02,6.897563365859374906e-01
7.688729833462074614e-01,3.256338682261953332e-01,1.282152609945730326e+00,9.055112350727215209e-02,6.951912281155331330e-01
7.711270166537925741e-01,3.340682151913343945e-01,1.296610595427779122e+00,9.352342551234164858e-02,6.998826980499851524e-01
7.750000000000000222e-01,3.498220505455583162e-01,1.322245064059586417e+00,9.909795019354290802e-02,7.082025706998501535e-01
7.788729833462074703e-01,3.595717008230199796e-01,1.338080398542428773e+00,1.026557910689982200e-01,7.137365846229727362e-01
7.811270166537925830e-01,3.685466020026976208e-01,1.352307596046274485e+00,1.059336301268080371e-01,7.185904682824389988e-01
7.850000000000000311e-01,3.852414697029517554e-01,1.377482262196458862e+00,1.120524789846781555e-01,7.271574310982051870e-01
7.888729833462074792e-01,3.955185062225241022e-01,1.392949158501138429e+00,1.159302077498496758e-01,7.327735992499032625e-01
7.911270166537925919e-01,4.050004497114347290e-01,1.406905766849074313e+00,1.195179417072887995e-01,7.377642530548180755e-01
7.950000000000000400e-01,4.225712326456457224e-01,1.431556995598543214e+00,1.261860080353457980e-01,7.465369048273646779e-01
7.988729833462074881e-01,4.333388852656723800e-01,1.446631435687854461e+00,1.303856136788086595e-01,7.522150568075119947e-01
8.011270166537926007e-01,4.432827517801234407e-01,1.460275620082829739e+00,1.342815274444855711e-01,7.573130631929694268e-01
8.050000000000000488e-01,4.616439779353589956e-01,1.484336458064373865e+00,1.414927206869999177e-01,7.662437259541824419e-01
8.088729833462074970e-01,4.728536714581371703e-01,1.498990858506605850e+00,1.460096439684812619e-01,7.719599782223952600e-01
8.111270166537926096e-01,4.832014536869655430e-01,1.512277644807180854e+00,1.502044541905810660e-01,7.771316344584544566e-01
8.149999999999999467e-01,5.022452414663173270e-01,1.535676013722456101e+00,1.579391749466582118e-01,7.861656114727485489e-01
8.188729833462073948e-01,5.138350879909956426e-01,1.549878163777484774e+00,1.627607346100594654e-01,7.918918852273458819e-01
8.211270166537925075e-01,5.245142538837460622e-01,1.562758231465877889e+00,1.672358697601901700e-01,7.970987848371063889e-01
8.249999999999999556e-01,5.441073499373031419e-01,1.585414584560508766e+00,1.754579888852859926e-01,8.061735836940259192e-01
8.288729833462074037e-01,5.560002508067071192e-01,1.599126476637625860e+00,1.805615615860571010e-01,8.118771588865216771e-01
8.311270166537925164e-01,5.669220505852232694e-01,1.611545221534156802e+00,1.852873506784287194e-01,8.170759564174651102e-01
8.349999999999999645e-01,5.869025395523500555e-01,1.633370487780172464e+00,1.939409421390338173e-01,8.261207315909683269e-01
8.388729833462074126e-01,5.990039696354293453e-01,1.646547113781416272e+00,1.992919332792015275e-01,8.317638253737126286e-01
8.411270166537925252e-01,6.100612189267233809e-01,1.658443369355385721e+00,2.042255386978813758e-01,8.369059217416493501e-01
8.449999999999999734e-01,6.302354434071220091e-01,1.679337546345661458e+00,2.132316542809564175e-01,8.458412507245020029e-01
8.488729833462074215e-01,6.424315312730360938e-01,1.691926219128218500e+00,2.187815598578346787e-01,8.513808445247827983e-01
8.511270166537925341e-01,6.534967871480311663e-01,1.703231576760013910e+00,2.238650921116749348e-01,8.564123669553890261e-01
8.549999999999999822e-01,6.736363007841650319e-01,1.723082369284493653e+00,2.331186031224426747e-01,8.651500923089898709e-01
8.588729833462074303e-01,6.857921933677799675e-01,1.735022254022411170e+00,2.388032309135600106e-01,8.705378729263746340e-01
8.611270166537925430e-01,6.967169129218429013e-01,1.745661202339271911e+00,2.439624059861112138e-01,8.754000421885795857e-01
8.649999999999999911e-01,7.165571399338528380e-01,1.764343946944465058e+00,2.533298009830403097e-01,8.838436841422927515e-01
8.688729833462074392e-01,7.285163852544678242e-01,1.775566222604851196e+00,2.590680853002720885e-01,8.890262818515080046e-01
8.711270166537925519e-01,7.391314241559977516e-01,1.785456997465665552e+00,2.642117342601597030e-01,8.936561402522523734e-01
8.750000000000000000e-01,7.583735254460660657e-01,1.802836479102298162e+00,2.735308243443589915e-01,9.017021796201005746e-01
8.788729833462074481e-01,7.699597545121807940e-01,1.813265864083574597e+00,2.792249974144452307e-01,9.066220532245621300e-01
8.811270166537925608e-01,7.800783441590104506e-01,1.822322611507805057e+00,2.842461476494428929e-01,9.109538477057840256e-01
8.850000000000000089e-01,7.983948863784944283e-01,1.838256423118869387e+00,2.933282886123784738e-01,9.184937604714336068e-01
8.888729833462074570e-01,8.094155733499137639e-01,1.847813345344095914e+00,2.988655086859572929e-01,9.230904325482891526e-01
8.911270166537925697e-01,8.188379476235657650e-01,1.855948404853108746e+00,3.036438125279461442e-01,9.270570978335281875e-01
8.950000000000000178e-01,8.358817963517188865e-01,1.870290832560797201e+00,3.122786446872538035e-01,9.339796788559758811e-01
8.988729833462074659e-01,8.461347889322989868e-01,1.878894617975362946e+00,3.175345953416010558e-01,9.381915254373488500e-01
9.011270166537925785e-01,8.546510537109375250e-01,1.886018149026068125e+00,3.219384881495778727e-01,9.417249494741302129e-01
9.050000000000000266e-01,8.700657087560694780e-01,1.898623265914468616e+00,3.299005332206376706e-01,9.479184442640993247e-01
9.088729833462074748e-01,8.793541405070249839e-01,1.906200928969816077e+00,3.347481329438999897e-01,9.516874872246815498e-01
9.111270166537925874e-01,8.867497597622605587e-01,1.912222163210881787e+00,3.386390228329755892e-01,9.547198042764778458e-01
9.150000000000000355e-01,9.002355427453593295e-01,1.922990255317324593e+00,3.457252199433251683e-01,9.600965623091296530e-01
9.188729833462074836e-01,9.084540608174725973e-01,1.929540224266166559e+00,3.500825130248118033e-01,9.634018056724575896e-01
9.211270166537925963e-01,9.146211141383244758e-01,1.934451174009446106e+00,3.533763381769089995e-01,9.659090871465096928e-01
9.250000000000000444e-01,9.260908479273187721e-01,1.943437990755180866e+00,3.594951895543587739e-01,9.704641568344616331e-01
9.288729833462074925e-01,9.332633768810951747e-01,1.949048677229933357e+00,3.633506163830502733e-01,9.733335341984172828e-01
9.311270166537926052e-01,9.382199695320445620e-01,1.952927085009641850e+00,3.660329766756392766e-01,9.753389092171140806e-01
9.350000000000000533e-01,9.477110852943011476e-01,1.960256339786746960e+00,3.711637819526538151e-01,9.791058364517101209e-01
9.388729833462073904e-01,9.539049497127916055e-01,1.965031766016832382e+00,3.745328931790685156e-01,9.815781260277440801e-01
9.411270166537925030e-01,9.577534110992655947e-01,1.968002129540920464e+00,3.766389907734031262e-01,9.831314261285537537e-01
9.449999999999999512e-01,9.654524619762936410e-01,1.973882674528028680e+00,3.808485012952324555e-01,9.861917502277396386e-01
9.488729833462073993e-01,9.708542795055079555e-01,1.978001372886625919e+00,3.838165061475563578e-01,9.883473613131941171e-01
9.511270166537925119e-01,9.738753314545296469e-01,1.980307513347057347e+00,3.854850375736349477e-01,9.895646422163055789e-01
9.549999999999999600e-01,9.800472057564084682e-01,1.984982145094301265e+00,3.888920707574191615e-01,9.920238241413819047e-01
9.588729833462074081e-01,9.847228746556284662e-01,1.988516453791885130e+00,3.914828075227902993e-01,9.938908133410059298e-01
9.611270166537925208e-01,9.870492415425882182e-01,1.990275762347081701e+00,3.927768602134048548e-01,9.948259004777771919e-01
9.649999999999999689e-01,9.917634359772080632e-01,1.993822963328665265e+00,3.953995070196146822e-01,9.967082186036083646e-01
9.688729833462074170e-01,9.953318228905501108e-01,1.996501502636923053e+00,3.973892303007656723e-01,9.981325352049552624e-01
9.711270166537925297e-01,9.968294866139622012e-01,1.997626835750589080e+00,3.982269986116039329e-01,9.987339960325221089e-01
9.749999999999999778e-01,9.989044420861473705e-01,1.999180247171567171e+00,3.993869070173974301e-01,9.995623459820235368e-01
9.788729833462074259e-01,9.999086824373646376e-01,1.999931500847995425e+00,3.999488002178933077e-01,9.999633147573618874e-01
9.811270166537925386e-01,1.000020634654875673e+00,2.000015643974369706e+00,4.000116647471181897e-01,1.000008527036967632e+00
9.849999999999999867e-01,1.000032125162335417e+00,2.000024028198913673e+00,4.000179813491818170e-01,1.000012827798524295e+00
9.888729833462074348e-01,9.999505973655103963e-01,1.999963040065905862e+00,3.999723430622359466e-01,9.999802593148378049e-01
9.911270166537925475e-01,9.999247891126313847e-01,1.999943716335073285e+00,3.999578827784617263e-01,9.999699155708464682e-01
9.949999999999999956e-01,9.999883860970811833e-01,1.999991311333759736e+00,3.999934976189968294e-01,9.999953578964980716e-01
9.988729833462074437e-01,1.000000000000000000e+00,2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00


==> figs/data/123_p2_n200.csv <==
x,r,u,p,e
5.635083268962915023e-04,1.000000000000000000e+00,-2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00
2.500000000000000052e-03,9.999999515315263210e-01,-1.999999963729390595e+00,3.999999728575627245e-01,9.999999806123798241e-01
4.436491673103708927e-03,1.000000061523065531e+00,-2.000000046039778656e+00,4.000000344530166840e-01,1.000000024609474902e+00
5.563508326896291281e-03,1.000000139579527936e+00,-2.000000104452166472e+00,4.000000781648476722e-01,1.000000055832583667e+00
7.499999999999999722e-03,1.000000088088075501e+00,-2.000000065918721592e+00,4.000000493290632453e-01,1.000000035234579698e+00
9.436491673103709898e-03,9.999998074376249546e-01,-1.999999855898492385e+00,3.999998921643047045e-01,9.999999229731221240e-01
1.056350832689629225e-02,9.999996532376385083e-01,-1.999999740508697332e+00,3.999998058145142754e-01,9.999998612985993018e-01
1.250000000000000069e-02,9.999998329056855040e-01,-1.999999874958799051e+00,3.999999064277743877e-01,9.999999331637394739e-01
1.443649167310370740e-02,1.000000532615660243e+00,-2.000000398565633386e+00,4.000002982592371081e-01,1.000000213032319341e+00
1.556350832689629149e-02,1.000000859801455810e+00,-2.000000643418579749e+00,4.000004814905536721e-01,1.000000343924632773e+00
1.750000000000000167e-02,1.000000329605023053e+00,-2.000000246664475956e+00,4.000001845870254091e-01,1.000000131862497144e+00
1.943649167310370837e-02,9.999986137233961569e-01,-1.999998962584284889e+00,3.999992236695749104e-01,9.999994454497725949e-01
2.056350832689629246e-02,9.999978676038800973e-01,-1.999998404236597471e+00,3.999988058410605118e-01,9.999991469969523594e-01
2.249999999999999917e-02,9.999992436075917368e-01,-1.999999434012212918e+00,3.999995764546326882e-01,9.999996975287613887e-01
2.443649167310370934e-02,1.000003518254962476e+00,-2.000002632831918703e+00,4.000019702352207718e-01,1.000001407328138248e+00
2.556350832689629343e-02,1.000005290172013561e+00,-2.000003958648769675e+00,4.000029623874243323e-01,1.000002115785354695e+00
2.750000000000000014e-02,1.000002121620162221e+00,-2.000001587701421002e+00,4.000011881316372642e-01,1.000000848707130574e+00
2.943649167310370685e-02,9.999914077917627653e-01,-1.999993570623260775e+00,3.999951887300209341e-01,9.999965640037669079e-01
3.056350832689629093e-02,9.999865371030017824e-01,-1.999989924872674241e+00,3.999924605035166114e-01,9.999946140832799424e-01
3.250000000000000111e-02,9.999933736090943492e-01,-1.999995040603111063e+00,3.999962887464070249e-01,9.999973482393518243e-01
3.443649167310371129e-02,1.000018976729593945e+00,-2.000014203053193995e+00,4.000106288058126180e-01,1.000007595140806949e+00
3.556350832689629538e-02,1.000034912315517222e+00,-2.000026125527016418e+00,4.000195508820495460e-01,1.000013964402077349e+00
3.750000000000000555e-02,1.000021859441408090e+00,-2.000016355233383614e+00,4.000122391929211152e-01,1.000008738349879467e+00
3.943649167310370879e-02,9.999634691965142430e-01,-1.999972664093426555e+00,3.999795447803514703e-01,9.999853922207306844e-01
4.056350832689629288e-02,9.999113579202763002e-01,-1.999933669998846364e+00,3.999503657805539847e-01,9.999645533890475502e-01
4.249999999999999611e-02,9.999122573532522873e-01,-1.999934334628461485e+00,3.999508618754902822e-01,9.999648942552026298e-01
4.443649167310370629e-02,1.000032659547885450e+00,-2.000024416268606497e+00,4.000182743328793977e-01,1.000013025858894622e+00
4.556350832689629038e-02,1.000173958111045591e+00,-2.000130204843165949e+00,4.000974480640057673e-01,1.000069649932798344e+00
4.750000000000000056e-02,1.000203220731633369e+00,-2.000152082556580169e+00,4.001138174579096374e-01,1.000081306389996927e+00
4.943649167310371073e-02,9.997992456298694375e-01,-1.999849839476087299e+00,3.998876082337924909e-01,9.999197588458496044e-01
5.056350832689629482e-02,9.992509409368981466e-01,-1.999439058665461344e+00,3.995804935807917846e-01,9.997000683485596229e-01
5.250000000000000500e-02,9.977604367498564830e-01,-1.998322967801157590e+00,3.987466681928623080e-01,9.991042275933369465e-01
5.443649167310370823e-02,9.956000674447608167e-01,-1.996702900251859480e+00,3.975388811149757062e-01,9.982393887720194536e-01
5.556350832689629232e-02,9.942586582636199211e-01,-1.995693870300331074e+00,3.967886874280732168e-01,9.976998543845414513e-01
5.749999999999999556e-02,9.909541538832481455e-01,-1.993208520550152185e+00,3.949451064667666711e-01,9.963758285867638786e-01
5.943649167310370574e-02,9.868136815808865592e-01,-1.990085554459664952e+00,3.926387231192520200e-01,9.947134156324232146e-01
6.056350832689628982e-02,9.848277292678975225e-01,-1.988583106745932749e+00,3.915331140817121525e-01,9.939126977384424855e-01
6.250000000000000000e-02,9.810161024233025051e-01,-1.985693728007555281e+00,3.894147639571827746e-01,9.923760756710615638e-01
6.443649167310371018e-02,9.763403066900632199e-01,-1.982138620060507561e+00,3.868218775323609693e-01,9.904893685167621697e-01
6.556350832689629426e-02,9.734687032529958373e-01,-1.979947302866594816e+00,3.852317236914815091e-01,9.893274493678388959e-01
6.750000000000000444e-02,9.685490508074584559e-01,-1.976188206841423378e+00,3.825145316414003682e-01,9.873390803555749384e-01
6.943649167310371462e-02,9.636803914433362817e-01,-1.972457208796505324e+00,3.798321543727160021e-01,9.853685873068060985e-01
7.056350832689629871e-02,9.615208308234864942e-01,-1.970790183660938055e+00,3.786411263142316352e-01,9.844849798780429539e-01
7.250000000000000888e-02,9.565802494472187556e-01,-1.966978780012867078e+00,3.759275778917299249e-01,9.824778896202596146e-01
7.443649167310370518e-02,9.499852173906340180e-01,-1.961870941776442612e+00,3.723154921332254008e-01,9.797928570822415084e-01
7.556350832689628927e-02,9.472054404418631668e-01,-1.959704909805676021e+00,3.707937101065946206e-01,9.786517641136610601e-01
7.749999999999999944e-02,9.426693120236082635e-01,-1.956167407445277062e+00,3.683183512625281542e-01,9.767962809563276450e-01
7.943649167310370962e-02,9.362430057462239885e-01,-1.951138898786600961e+00,3.648223863264142830e-01,9.741658524744758463e-01
8.056350832689629371e-02,9.323856784937406550e-01,-1.948099204398239470e+00,3.627258369353964507e-01,9.725745614233809455e-01
8.250000000000000389e-02,9.267007948960468422e-01,-1.943614389916945129e+00,3.596481099103693846e-01,9.702379448986907517e-01
8.443649167310371406e-02,9.201449395944245602e-01,-1.938425024840954025e+00,3.561115985639851655e-01,9.675421317889053574e-01
8.556350832689629815e-02,9.169318842166667149e-01,-1.935858953040691333e+00,3.543772275412527262e-01,9.662037977989953452e-01
8.749999999999999445e-02,9.110780299055118991e-01,-1.931182823589826736e+00,3.512320816384325584e-01,9.637815590692571099e-01
8.943649167310370462e-02,9.031898654161800710e-01,-1.924855605602525221e+00,3.470106994454182359e-01,9.605142637575974085e-01
9.056350832689628871e-02,8.996216031529069568e-01,-1.921966165309073160e+00,3.451010399719871002e-01,9.590172100206084682e-01
9.249999999999999889e-02,8.939151331674874967e-01,-1.917343085831196836e+00,3.420610717069945683e-01,9.566374340675378729e-01
9.443649167310370907e-02,8.856058064813434605e-01,-1.910585836236847079e+00,3.376537082645832410e-01,9.531715628822959863e-01
9.556350832689629315e-02,8.813681457123090368e-01,-1.907102269330066546e+00,3.354057502895039788e-01,9.513781270663972389e-01
9.750000000000000333e-02,8.752435512167249243e-01,-1.902063318971457084e+00,3.321731712401478909e-01,9.488021099337877740e-01
9.943649167310371351e-02,8.665582601483825531e-01,-1.894890429638839136e+00,3.276111526780939309e-01,9.451503947986038545e-01
1.005635083268962976e-01,8.621767718242878686e-01,-1.891228683888220408e+00,3.253087336288431053e-01,9.432773656744410928e-01
1.025000000000000078e-01,8.558099541962767010e-01,-1.885901932723792918e+00,3.219805236923587444e-01,9.405725012708656685e-01
1.044364916731037041e-01,8.465484095973023759e-01,-1.878121882293917855e+00,3.171643785095937251e-01,9.366398156145224752e-01
1.055635083268962882e-01,8.418663580443709327e-01,-1.874138297294113187e+00,3.147289054922075557e-01,9.346165887401444161e-01
1.074999999999999983e-01,8.353279127950929972e-01,-1.868567534130005425e+00,3.113461708902998115e-01,9.318082339919170343e-01
1.094364916731037085e-01,8.256726736824747670e-01,-1.860307382016911593e+00,3.063789860113045882e-01,9.276647870785882377e-01
1.105635083268962926e-01,8.207275515515194408e-01,-1.856018412702532094e+00,3.038340947922782975e-01,9.255023004220598315e-01
1.125000000000000028e-01,8.140300777961820833e-01,-1.850199694813393192e+00,3.004066924057584576e-01,9.225908863805359905e-01
1.144364916731037130e-01,8.040411370101832045e-01,-1.841485100844709066e+00,2.953257179635400131e-01,9.182543789416826030e-01
1.155635083268962970e-01,7.988913319079791187e-01,-1.836926373477435481e+00,2.927053362544493331e-01,9.159735641247540583e-01
1.174999999999999933e-01,7.920842663407834383e-01,-1.830888312118306827e+00,2.892615469218029478e-01,9.129759269746439143e-01
1.194364916731037035e-01,7.818290065384124743e-01,-1.821753240844839361e+00,2.841066121892690255e-01,9.084678676964336175e-01
1.205635083268962876e-01,7.765061040630817368e-01,-1.816938325991249936e+00,2.814301203482317826e-01,9.060782615733599110e-01
1.224999999999999978e-01,7.696268893423033886e-01,-1.810700763119087231e+00,2.779912614900885703e-01,9.030065910497564463e-01
1.244364916731037080e-01,7.591739294058339471e-01,-1.801182755450979611e+00,2.728015503215420745e-01,8.983499688110001546e-01
1.255635083268962782e-01,7.537153896892652138e-01,-1.796131657584747687e+00,2.700906406378112412e-01,8.958641561941628195e-01
1.275000000000000022e-01,7.467986523289023015e-01,-1.789713581637765172e+00,2.666758151106622399e-01,8.927299690453041059e-01
1.294364916731037263e-01,7.362082254642279278e-01,-1.779845324170411303e+00,2.614849444799523526e-01,8.879449299655299832e-01
1.305635083268962826e-01,7.306480558047632190e-01,-1.774576385603978901e+00,2.587588570819567280e-01,8.853744803199060653e-01
1.325000000000000067e-01,7.237257481872096943e-01,-1.767996092277756892e+00,2.553850738979088764e-01,8.821887107706136710e-01
1.344364916731037307e-01,7.130536232882310754e-01,-1.757808967922524834e+00,2.502231607910224698e-01,8.772943317962678123e-01
1.355635083268962870e-01,7.074230267013190687e-01,-1.752339449032198848e+00,2.474990329218935969e-01,8.746500452352047317e-01
1.375000000000000111e-01,7.005232894052630943e-01,-1.745613417396926437e+00,2.441806896767422241e-01,8.714224543628275033e-01
1.394364916731037352e-01,6.898190368931585992e-01,-1.735135745196173529e+00,2.390735639052392059e-01,8.664358009819166373e-01
1.405635083268962915e-01,6.841464483157324583e-01,-1.729481780488050902e+00,2.363664766350071778e-01,8.637276317698739936e-01
1.425000000000000155e-01,6.772934533731483908e-01,-1.722624305127227418e+00,2.331153533594544636e-01,8.604665828322343168e-01
1.444364916731037118e-01,6.666000055097328625e-01,-1.711880523043102453e+00,2.280844464227758106e-01,8.554022072365766727e-01
1.455635083268962682e-01,6.609104700065457916e-01,-1.706056302672769087e+00,2.254071573453889921e-01,8.526387747464363454e-01
1.474999999999999922e-01,6.541212493250981863e-01,-1.699075941765532560e+00,2.222310336963083388e-01,8.493495430915881661e-01
1.494364916731036885e-01,6.434731529856413390e-01,-1.688084238954180583e+00,2.172927481748564704e-01,8.442183918887803395e-01
1.505635083268962726e-01,6.377883561030082138e-01,-1.682101787896717493e+00,2.146558193171188844e-01,8.414069387715905624e-01
1.524999999999999967e-01,6.310698326483326071e-01,-1.674997645990359940e+00,2.115573951829519683e-01,8.380902724153969086e-01
1.544364916731036930e-01,6.204956928364933066e-01,-1.663772123129358294e+00,2.067246754897739403e-01,8.329013314531095169e-01
1.555635083268962771e-01,6.148395968344075868e-01,-1.657647514304204650e+00,2.041393147396019236e-01,8.300511051607742941e-01
1.575000000000000011e-01,6.081989559834194425e-01,-1.650419749525567692e+00,2.011213364051921137e-01,8.267086552294043988e-01
1.594364916731036974e-01,5.977324264980521384e-01,-1.638982890108990897e+00,1.964090036129574057e-01,8.214754416272139759e-01
1.605635083268962815e-01,5.921328585581149273e-01,-1.632738914797801533e+00,1.938877616799484505e-01,8.185990647102358020e-01
1.625000000000000056e-01,5.855837730451537437e-01,-1.625395995565577456e+00,1.909557453148312267e-01,8.152366668300201624e-01
1.644364916731037018e-01,5.752575860663418084e-01,-1.613773134753109462e+00,1.863775524751989932e-01,8.099743358000017768e-01
1.655635083268962859e-01,5.697359924691408617e-01,-1.607428262183815182e+00,1.839295617889121215e-01,8.070824215957994596e-01
1.675000000000000100e-01,5.632920028774743848e-01,-1.599980159663102697e+00,1.810886094181488326e-01,8.037066410187378995e-01
1.694364916731037063e-01,5.531313522124873261e-01,-1.588191624194055906e+00,1.766542245875750705e-01,7.984280039495608161e-01
1.705635083268962904e-01,5.477021698553727891e-01,-1.581758404193790435e+00,1.742850383275546811e-01,7.955283360187195285e-01
1.724999999999999867e-01,5.413741321770455528e-01,-1.574213493403200825e+00,1.715387111067866732e-01,7.921449368894505350e-01
1.744364916731037107e-01,5.313977272310606015e-01,-1.562274759914034084e+00,1.672543432194232571e-01,7.868604561546154175e-01
1.755635083268962671e-01,5.260711020809480942e-01,-1.555762166155107540e+00,1.649672875589451582e-01,7.839590832227522066e-01
1.774999999999999911e-01,5.198673718455775195e-01,-1.548127083587463204e+00,1.623177669504742016e-01,7.805729679390681630e-01
1.794364916731037152e-01,5.100897327155472505e-01,-1.536050729290140415e+00,1.581873293726414609e-01,7.752916753024267082e-01
1.805635083268962715e-01,5.048735105891867248e-01,-1.529466093614163524e+00,1.559844732266564282e-01,7.723938271420834889e-01
1.824999999999999956e-01,4.988006802605149392e-01,-1.521746351419510201e+00,1.534329522409277335e-01,7.690093373609293570e-01
1.844364916731037196e-01,4.892335376413149417e-01,-1.509543318334579221e+00,1.494587786952982500e-01,7.637394372831970424e-01
1.855635083268962759e-01,4.841340505390713256e-01,-1.502893071490256416e+00,1.473413335014643888e-01,7.608498789612271329e-01
1.875000000000000000e-01,4.781973787475938265e-01,-1.495093404408350146e+00,1.448882519728224294e-01,7.574709649825296376e-01
1.894364916731037241e-01,4.688502895888311817e-01,-1.482773485445473494e+00,1.410714386425559186e-01,7.522200677655105361e-01
1.905635083268962804e-01,4.638726941176097851e-01,-1.476063434437148603e+00,1.390399455164673670e-01,7.493432318804227332e-01
1.925000000000000044e-01,4.580762970573512560e-01,-1.468187897786444651e+00,1.366851123314327954e-01,7.459735049023930031e-01
1.944364916731037285e-01,4.489569582776075096e-01,-1.455759909594700696e+00,1.330257152030867307e-01,7.407487107084316236e-01
1.955635083268962848e-01,4.441053984829870793e-01,-1.448995326798641736e+00,1.310801495068879552e-01,7.378887419216400012e-01
1.975000000000000089e-01,4.384524394269659342e-01,-1.441047414504765145e+00,1.288228565255128133e-01,7.345315303404257312e-01
1.994364916731037329e-01,4.295669891471443624e-01,-1.428519396863833890e+00,1.253200725579122488e-01,7.293395193536681420e-01
2.005635083268962893e-01,4.248446977085860721e-01,-1.421705039450122499e+00,1.234599176091877720e-01,7.265002851340321977e-01
2.025000000000000133e-01,4.193375543152942919e-01,-1.413687799177860249e+00,1.212990379807126623e-01,7.231586864356391864e-01
2.044364916731037096e-01,4.106907664479062525e-01,-1.401067102571029066e+00,1.179513335347846664e-01,7.180057550048798420e-01
2.055635083268962660e-01,4.061002351530478838e-01,-1.394207345037010271e+00,1.161756774918068641e-01,7.151909026106787470e-01
2.074999999999999900e-01,4.007405962863368476e-01,-1.386123417298001925e+00,1.141097308062853505e-01,7.118678009149824737e-01
2.094364916731036863e-01,3.923361207791313254e-01,-1.373416885558699230e+00,1.109149799419067717e-01,7.067599315202184318e-01
2.105635083268962704e-01,3.878792239465428393e-01,-1.366515809947340010e+00,1.092225882049139285e-01,7.039729216069516848e-01
2.124999999999999944e-01,3.826680979809683469e-01,-1.358367341443986076e+00,1.072497681626789628e-01,7.006709517238940421e-01
2.144364916731036907e-01,3.745084997768592938e-01,-1.345581222608969618e+00,1.042053078791132792e-01,6.956137707235029444e-01
2.155635083268962748e-01,3.701865213677767996e-01,-1.338642580213109445e+00,1.025946565452207360e-01,6.928578609922829701e-01
2.174999999999999989e-01,3.651244991172876153e-01,-1.330431536241973856e+00,1.007129527362303351e-01,6.895795336913197460e-01
2.194364916731036952e-01,3.572115915148291743e-01,-1.317571872334445615e+00,9.781574423420828779e-02,6.845784582423580789e-01
2.205635083268962793e-01,3.530253505126140778e-01,-1.310599198959197853e+00,9.628508598483680181e-02,6.818567409183580175e-01
2.225000000000000033e-01,3.481125125599155989e-01,-1.302327154446778712e+00,9.449226684523423514e-02,6.786043551721705480e-01
2.244364916731036996e-01,3.404472339749919363e-01,-1.289399472312954265e+00,9.173888005679867175e-02,6.736644544418409764e-01
2.255635083268962837e-01,3.363971583593219350e-01,-1.282396153882859435e+00,9.028628987823264507e-02,6.709798792488129715e-01
2.275000000000000078e-01,3.316332396382981607e-01,-1.274064490028304242e+00,8.857998074646003528e-02,6.677555968384790708e-01
2.294364916731037041e-01,3.242160052554724503e-01,-1.261074290957720390e+00,8.596675214392560105e-02,6.628817728799848430e-01
2.305635083268962882e-01,3.203021349210095625e-01,-1.254043510086043423e+00,8.459014290921207380e-02,6.602371143270170384e-01
2.324999999999999845e-01,3.156864736449417341e-01,-1.245653271534574946e+00,8.296782239645589252e-02,6.570428995460485533e-01
2.344364916731037085e-01,3.085170127492362635e-01,-1.232605676247975124e+00,8.049082163076974605e-02,6.522397331795847242e-01
2.355635083268962648e-01,3.047391230393505790e-01,-1.225550587801968128e+00,7.918800380680854345e-02,6.496376557842157284e-01
2.374999999999999889e-01,3.002708539538417321e-01,-1.217102775402852721e+00,7.764708631660663385e-02,6.464753845917953212e-01
2.394364916731037130e-01,2.933484878929139561e-01,-1.204002953989538938e+00,7.530223803360432122e-02,6.417472830224132396e-01
2.405635083268962693e-01,2.897060132660536080e-01,-1.196926504759872278e+00,7.407090479679345751e-02,6.391902601687621255e-01
2.424999999999999933e-01,2.853839348344904825e-01,-1.188421797325821982e+00,7.260870601877224273e-02,6.360616099578445537e-01
2.444364916731037174e-01,2.787075063676663356e-01,-1.175274800723977275e+00,7.039178709062349215e-02,6.314127309309335301e-01
2.455635083268962737e-01,2.751996756349956441e-01,-1.168179950870171790e+00,6.922957440492689962e-02,6.289031250235543880e-01
2.474999999999999978e-01,2.710223950534539350e-01,-1.159618939926500447e+00,6.784337329246330206e-02,6.258096612189789631e-01
2.494364916731037218e-01,2.645903685092929614e-01,-1.146429858755080078e+00,6.575006692800662578e-02,6.212439562562663831e-01
2.505635083268962782e-01,2.612161900196197095e-01,-1.139319534582328375e+00,6.465455883631839040e-02,6.187839929778304882e-01
2.525000000000000022e-01,2.571820611258934242e-01,-1.130702575580015523e+00,6.334158723478455766e-02,6.157271132897773613e-01
2.544364916731037263e-01,2.509924871180400641e-01,-1.117476445397539653e+00,6.136749087165938032e-02,6.112482845233399020e-01
2.555635083268962826e-01,2.477507982400557196e-01,-1.110353629909304640e+00,6.033624665172568347e-02,6.088400832644691452e-01
2.575000000000000067e-01,2.438580205410043611e-01,-1.101681023296614992e+00,5.909373232710209839e-02,6.058210859335421139e-01
2.594364916731037307e-01,2.379086361735097133e-01,-1.088423024306795828e+00,5.723440865243700770e-02,6.014326505017587587e-01
2.605635083268962870e-01,2.347980372892586876e-01,-1.081290602428840675e+00,5.626495116149738546e-02,5.990781674654926947e-01
2.625000000000000111e-01,2.310446145547746244e-01,-1.072562495610092537e+00,5.509011358292627974e-02,5.960982220802409914e-01
2.644364916731037352e-01,2.253328868148529451e-01,-1.059278072634008749e+00,5.334112172530602880e-02,5.918035587181545987e-01
2.655635083268962915e-01,2.223518154179828232e-01,-1.052138980741785357e+00,5.243097112185889086e-02,5.895046440625836270e-01
2.675000000000000155e-01,2.187355327744968381e-01,-1.043355303097868614e+00,5.132102456219705955e-02,5.865647879796690445e-01
2.694364916731037396e-01,2.132585524709710856e-01,-1.030049962016864384e+00,4.967790577858149231e-02,5.823670985638863540e-01
2.705635083268962959e-01,2.104053380063438949e-01,-1.022907340777305940e+00,4.882460687493257040e-02,5.801255725919425288e-01
2.725000000000000200e-01,2.069237995634669591e-01,-1.014067908018525976e+00,4.777678553511196385e-02,5.772268056635269096e-01
2.744364916731037440e-01,2.016782766573275432e-01,-1.000747320410928953e+00,4.623509136429493349e-02,5.731292944709804882e-01
2.755635083268963004e-01,1.989507994210052977e-01,-9.936036603528884958e-01,4.543612119326254084e-02,5.709467029724508702e-01
2.775000000000000244e-01,1.956009721566669690e-01,-9.847071017660339320e-01,4.444757064952699344e-02,5.680898484227194789e-01
2.794364916731037485e-01,1.905826385142163903e-01,-9.713761295592033829e-01,4.300278080028614724e-02,5.640962515727578896e-01
2.805635083268963048e-01,1.879777035008556585e-01,-9.642319120004335664e-01,4.225543986782304834e-02,5.619740942790950600e-01
2.824999999999999734e-01,1.847578688773942601e-01,-9.552827850569022283e-01,4.132400171054640553e-02,5.591642992208509799e-01
2.844364916731036974e-01,1.799680808341805049e-01,-9.419699806893861993e-01,3.997403315205400737e-02,5.552933743412727940e-01
2.855635083268962537e-01,1.774948520689161313e-01,-9.348674410590026573e-01,3.927979981330250586e-02,5.532526627596402458e-01
2.874999999999999778e-01,1.744293532541794367e-01,-9.259505875679442388e-01,3.841091917854907306e-02,5.505225820934002146e-01
2.894364916731037018e-01,1.698814938902749039e-01,-9.127261911767619029e-01,3.715671088580688869e-02,5.468033926904085629e-01
2.905635083268962582e-01,1.675345193026386570e-01,-9.056647425295675236e-01,3.651217948317847517e-02,5.448456180129352955e-01
2.924999999999999822e-01,1.646212538214009702e-01,-8.967902907744426111e-01,3.570271042269097111e-02,5.421947287168817908e-01
2.944364916731037063e-01,1.602919976660164558e-01,-8.836105757636067981e-01,3.453393948737583374e-02,5.386098493720593572e-01
2.955635083268962626e-01,1.580575765426777690e-01,-8.765601936605369460e-01,3.393342738626360655e-02,5.367257319850958774e-01
2.974999999999999867e-01,1.552856146717892794e-01,-8.677107475021383909e-01,3.317805693103345610e-02,5.341456934236696874e-01
2.994364916731037107e-01,1.511595488301629986e-01,-8.545502097035299061e-01,3.208729176019978896e-02,5.306858218439747255e-01
3.005635083268962671e-01,1.490306429031700020e-01,-8.474978106673587419e-01,3.152726312855772678e-02,5.288721586781653938e-01
3.024999999999999911e-01,1.463926982736358795e-01,-8.386657536096462362e-01,3.082204994387689398e-02,5.263590723333859689e-01
3.044364916731037152e-01,1.424610582824637206e-01,-8.255176623717258577e-01,2.980410650391516689e-02,5.230219904168702527e-01
3.055635083268962715e-01,1.404338285244134121e-01,-8.184592221721039840e-01,2.928208385203461689e-02,5.212790279897578927e-01
3.074999999999999956e-01,1.379245748178535014e-01,-8.096427390251552669e-01,2.862383018707409868e-02,5.188312203404545908e-01
3.094364916731037196e-01,1.341810636352358532e-01,-7.965083200637468330e-01,2.767443819958656862e-02,5.156174323304306695e-01
3.105635083268962759e-01,1.322528212943007708e-01,-7.894432120409876630e-01,2.718836692939218327e-02,5.139468228978308906e-01
3.125000000000000000e-01,1.298676915346548277e-01,-7.806430208497953105e-01,2.657422541337747801e-02,5.115634439048727389e-01
3.144364916731037241e-01,1.263069570377135520e-01,-7.675275305688573635e-01,2.568954669976523594e-02,5.084744993914842581e-01
3.155635083268962804e-01,1.244754017857645084e-01,-7.604561750781844154e-01,2.523756120624261884e-02,5.068784845073078804e-01
3.175000000000000044e-01,1.222099861234235141e-01,-7.516736868316440390e-01,2.466485097219579120e-02,5.045588285086217706e-01
3.194364916731037285e-01,1.188268170535375368e-01,-7.385841735748596149e-01,2.384124271158837016e-02,5.015964262689683872e-01
3.205635083268962848e-01,1.170898628904109284e-01,-7.315074131028634907e-01,2.342160952746855443e-02,5.000776529516858249e-01
3.225000000000000089e-01,1.149397536262771607e-01,-7.227441737447272141e-01,2.288776795418172652e-02,4.978209721198932902e-01
3.244364916731037329e-01,1.117288793003409914e-01,-7.096891321336372682e-01,2.212172217971463545e-02,4.949866658970221156e-01
3.255635083268962893e-01,1.100845074931143253e-01,-7.026075061235473873e-01,2.173279732387532401e-02,4.935480436526159531e-01
3.275000000000000133e-01,1.080452065444460347e-01,-6.938646947543412047e-01,2.123535304663497561e-02,4.913534280185649639e-01
3.294364916731037374e-01,1.050011719072902333e-01,-6.808539619650537666e-01,2.052346034841804820e-02,4.886483640044285148e-01
3.305635083268962937e-01,1.034473892516942356e-01,-6.737671936209419510e-01,2.016367587664485636e-02,4.872930100629538908e-01
3.325000000000000178e-01,1.015142254885989942e-01,-6.650449343037146965e-01,1.970022665528451539e-02,4.851592611888921880e-01
3.344364916731037418e-01,9.863123129361410502e-02,-6.520894220643912442e-01,1.903913279567039443e-02,4.825837755941886908e-01
3.355635083268962982e-01,9.716606324432981723e-02,-6.449958711590306759e-01,1.870699204046073066e-02,4.813149626485559995e-01
3.375000000000000222e-01,9.533412610148341015e-02,-6.362922836804805193e-01,1.827518816615377600e-02,4.792404596728510047e-01
3.394364916731037463e-01,9.260588087968522897e-02,-6.234037590181569222e-01,1.766155419702902796e-02,4.767935370102238113e-01
3.405635083268963026e-01,9.122734229680044826e-02,-6.162995805847514275e-01,1.735562104167165040e-02,4.756145637019273953e-01
3.425000000000000266e-01,8.949141573896654545e-02,-6.076093348438631470e-01,1.695315027645566061e-02,4.735971080708327174e-01
3.444364916731036952e-01,8.691097608815509523e-02,-5.948001800930575733e-01,1.638360969255316102e-02,4.712756210428192816e-01
3.455635083268962515e-01,8.561704272303496954e-02,-5.876783102560102501e-01,1.610249723629878296e-02,4.701896002291627852e-01
3.474999999999999756e-01,8.397155977680810512e-02,-5.789905062003617431e-01,1.572707630920062299e-02,4.682262765810933924e-01
3.494364916731036996e-01,8.153117747906699075e-02,-5.662735263684459674e-01,1.519819204753574370e-02,4.660239345690138091e-01
3.505635083268962560e-01,8.031974482253720349e-02,-5.591225687724565852e-01,1.494054494830111823e-02,4.650333794421150913e-01
3.524999999999999800e-01,7.875866057361780026e-02,-5.504168382367217172e-01,1.458989053754040921e-02,4.631201962831394403e-01
3.544364916731037041e-01,7.644937527965214863e-02,-5.378031601803522355e-01,1.409804186005029700e-02,4.610254108839870191e-01
3.555635083268962604e-01,7.531766060270425611e-02,-5.306027658811376391e-01,1.386236387754207974e-02,4.601299272512308636e-01
3.574999999999999845e-01,7.383357625679239089e-02,-5.218390396170852208e-01,1.353400978605621453e-02,4.582606746212954385e-01
3.594364916731037085e-01,7.164467693155800176e-02,-5.093367803880770595e-01,1.307538678658638244e-02,4.562581390058214614e-01
3.605635083268962648e-01,7.059174347017044271e-02,-5.020652025159058063e-01,1.286079104086794087e-02,4.554637131997758548e-01
3.624999999999999889e-01,6.918131126460785874e-02,-4.932433771355566599e-01,1.255347160116127882e-02,4.536438877671090109e-01
3.644364916731037130e-01,6.711564926092083994e-02,-4.808828516548369070e-01,1.212807132831328870e-02,4.517601878946231886e-01
3.655635083268962693e-01,6.613603123227958236e-02,-4.736256398398182021e-01,1.193263566950046248e-02,4.510640964979918399e-01
3.674999999999999933e-01,6.480950554861131252e-02,-4.647479323985423405e-01,1.164826167772806641e-02,4.493268996239725976e-01
3.694364916731037174e-01,6.286832041876341814e-02,-4.525572843568990145e-01,1.125554789088596686e-02,4.475842449708058446e-01
3.705635083268962737e-01,6.194894706927139144e-02,-4.454028773925619022e-01,1.107561358187570365e-02,4.469653684949213002e-01
3.724999999999999978e-01,6.071330873494008851e-02,-4.364365161308152996e-01,1.081516846732614827e-02,4.453376324185612800e-01
3.744364916731037218e-01,5.889178828305145774e-02,-4.244203596239445875e-01,1.045314585361065488e-02,4.437437781380371704e-01
3.755635083268962782e-01,5.802356994359970932e-02,-4.174159263488374516e-01,1.028615445982823673e-02,4.431886244601385694e-01
3.775000000000000022e-01,5.687772236096323014e-02,-4.083501842450401598e-01,1.004865359184277211e-02,4.416779177650160815e-01
3.794364916731037263e-01,5.517171934183041221e-02,-3.964841120054204415e-01,9.715549483663680694e-03,4.402413772656116331e-01
3.805635083268962826e-01,5.434808343127890684e-02,-3.896531632121619793e-01,9.559611908356961674e-03,4.397400655556110705e-01
3.825000000000000067e-01,5.328523580835640289e-02,-3.804950404755820803e-01,9.342801389613280411e-03,4.383391218918143428e-01
3.844364916731037307e-01,5.169118851174729634e-02,-3.687454401342382115e-01,9.037055849154368783e-03,4.370694556143072673e-01
3.855635083268962870e-01,5.090933867976116245e-02,-3.620899778400495372e-01,8.891232397249405894e-03,4.366208945071254344e-01
3.875000000000000111e-01,4.992028386479819418e-02,-3.528721342538511663e-01,8.692435625627277507e-03,4.353158151689137112e-01
3.894364916731037352e-01,4.843594617506513655e-02,-3.412301875163312181e-01,8.412868416272796177e-03,4.342264929576078458e-01
3.905635083268962915e-01,4.769702812233486688e-02,-3.347396221049260268e-01,8.277175348451211792e-03,4.338412514518539820e-01
3.925000000000000155e-01,4.677329119833419785e-02,-3.255146537401034101e-01,8.094048625713808412e-03,4.326212897544653435e-01
3.944364916731037396e-01,4.539741515024120488e-02,-3.140157680972687215e-01,7.839742681769708635e-03,4.317284726357407676e-01
3.955635083268962959e-01,4.470464470707098681e-02,-3.076824131254713435e-01,7.714668266593165992e-03,4.314243138013872936e-01
3.975000000000000200e-01,4.384072045014427571e-02,-2.985093850106282920e-01,7.545769859296424728e-03,4.302945858221858821e-01
3.994364916731037440e-01,4.257450974814201011e-02,-2.872533756560278762e-01,7.316426479871916515e-03,4.296248226435075424e-01
4.005635083268963004e-01,4.193236332892377738e-02,-2.811087279482344381e-01,7.202711069458506317e-03,4.294243454011497096e-01
4.025000000000000244e-01,4.112724338735832680e-02,-2.720646720320710754e-01,7.047917768516425742e-03,4.284214785644260837e-01
4.044364916731037485e-01,3.997623236597208640e-02,-2.612249923051394584e-01,6.844287882082643153e-03,4.280223195763520061e-01
4.055635083268963048e-01,3.938809101680437741e-02,-2.553292506603541678e-01,6.742168515770132972e-03,4.279319168383714511e-01
4.074999999999999734e-01,3.863922981973239718e-02,-2.464728808792690518e-01,6.601309109759825877e-03,4.271118459501909714e-01
4.094364916731036974e-01,3.761056487019548422e-02,-2.362728388000889246e-01,6.424974118304674180e-03,4.270724290155603620e-01
4.105635083268962537e-01,3.708206926036881207e-02,-2.307653689102802663e-01,6.335753158679242880e-03,4.271439866390178697e-01
4.124999999999999778e-01,3.637966076845986635e-02,-2.220753560585627950e-01,6.206581248386489405e-03,4.265145081951547956e-01
4.144364916731037018e-01,3.545889414785775851e-02,-2.123273628406639746e-01,6.051425016275446302e-03,4.266507149829602552e-01
4.155635083268962582e-01,3.497843755255386489e-02,-2.071355477333792217e-01,5.972330574810015211e-03,4.268580154442862540e-01
4.174999999999999822e-01,3.429085507612401190e-02,-1.984459767230831451e-01,5.850375734068230353e-03,4.265259440950571745e-01
4.194364916731037063e-01,3.346472639804839305e-02,-1.889522231620640869e-01,5.712102632509641169e-03,4.267256337738026817e-01
4.205635083268962626e-01,3.303068278627549481e-02,-1.839200162237887015e-01,5.640409862465368095e-03,4.269068474122644230e-01
4.224999999999999867e-01,3.237908912930323457e-02,-1.759010697768788600e-01,5.533993422339500250e-03,4.272814315621999426e-01
4.244364916731037107e-01,3.172780581944826400e-02,-1.682053818794839728e-01,5.435255268745424299e-03,4.282722306480585828e-01
4.255635083268962671e-01,3.137429125868806262e-02,-1.638819393009811332e-01,5.381228051003636263e-03,4.287927977905704457e-01
4.274999999999999911e-01,3.078097108530560358e-02,-1.569462875681491565e-01,5.294700745067152346e-03,4.300303530380469308e-01
4.294364916731037152e-01,3.021671343167784893e-02,-1.504259534787965313e-01,5.217366528106870925e-03,4.316623099914316253e-01
4.305635083268962715e-01,2.990824457559800378e-02,-1.467301671204215840e-01,5.175652158171675614e-03,4.326275439778289877e-01
4.324999999999999956e-01,2.937349693648070095e-02,-1.403189914591817244e-01,5.104916088005537027e-03,4.344831753472155889e-01
4.344364916731037196e-01,2.883477031974681151e-02,-1.338857389429489175e-01,5.033537754833623812e-03,4.364121596094806543e-01
4.355635083268962759e-01,2.851601040469283616e-02,-1.300820224328536057e-01,4.990778026077214574e-03,4.375417489376328128e-01
4.375000000000000000e-01,2.798950415841502254e-02,-1.238107578643688200e-01,4.923587561785004035e-03,4.397708810701396187e-01
4.394364916731037241e-01,2.749601590385328254e-02,-1.179640454902487756e-01,4.865630507613877276e-03,4.423941385388137637e-01
4.405635083268962804e-01,2.723435390416987720e-02,-1.150095869709018004e-01,4.839464332151297704e-03,4.442426235977571247e-01
4.425000000000000044e-01,2.678861239514197801e-02,-1.103780675687858343e-01,4.798734227758109060e-03,4.478334074358722439e-01
4.444364916731037285e-01,2.634482732142557140e-02,-1.061483032934961296e-01,4.763198700877603955e-03,4.520051168644231288e-01
4.455635083268962848e-01,2.606379194984966355e-02,-1.034952160857199044e-01,4.740039538776691375e-03,4.546575137548272694e-01
4.475000000000000089e-01,2.555712318719462542e-02,-9.858413141541519376e-02,4.699569649737223888e-03,4.597123094914630226e-01
4.494364916731037329e-01,2.501198414249945420e-02,-9.336655233747530314e-02,4.656522420840690166e-03,4.654291313227423843e-01
4.505635083268962893e-01,2.468767210409147234e-02,-9.042658039950642046e-02,4.633187324263828878e-03,4.691802557090806181e-01
4.525000000000000133e-01,2.413045113631585165e-02,-8.594924789061073045e-02,4.598238060477456528e-03,4.763937104305936421e-01
4.544364916731037374e-01,2.358217582574571175e-02,-8.207401480024831275e-02,4.572330370883593252e-03,4.847231235859688625e-01
4.555635083268962937e-01,2.326901365526785892e-02,-8.006270378065721838e-02,4.561167791605682566e-03,4.900473929814685992e-01
4.575000000000000178e-01,2.272977802074490142e-02,-7.642074551436860153e-02,4.543134442602081609e-03,4.996897064344047457e-01
4.594364916731037418e-01,2.218336254638100802e-02,-7.266308705271137813e-02,4.523594109289091371e-03,5.097958097911390318e-01
4.605635083268962982e-01,2.186201793927882234e-02,-7.025215687691198363e-02,4.509252286077041448e-03,5.156491384511452392e-01
4.625000000000000222e-01,2.131043822797024437e-02,-6.616683199887930800e-02,4.483491591338751442e-03,5.259736500226104283e-01
4.644364916731037463e-01,2.076752447100976839e-02,-6.198647453287051134e-02,4.458840053103593944e-03,5.367563258836977047e-01
4.655635083268963026e-01,2.045567655193807760e-02,-5.969744260130005475e-02,4.447439761070015249e-03,5.435459137440069588e-01
4.675000000000000266e-01,1.996843141159491616e-02,-5.587118828068295823e-02,4.432394617208665344e-03,5.549252374719505498e-01
4.694364916731036952e-01,1.955159836540043897e-02,-5.239595858278933704e-02,4.421075899877263855e-03,5.653087559967779896e-01
4.705635083268962515e-01,1.938352141469078596e-02,-5.044211027163692657e-02,4.414781580910819014e-03,5.693988061380907961e-01
4.724999999999999756e-01,1.916886930361047514e-02,-4.715980806304941042e-02,4.401921840719739097e-03,5.740977429339864102e-01
4.744364916731036996e-01,1.904342708109308183e-02,-4.374112966024414073e-02,4.388874230764474443e-03,5.761665445084053205e-01
4.755635083268962560e-01,1.895535365305162784e-02,-4.167613610420484171e-02,4.381190525437672623e-03,5.778302274951678807e-01
4.774999999999999800e-01,1.881371068264606899e-02,-3.804872991199284571e-02,4.371483600782838201e-03,5.808906699111640037e-01
4.794364916731037041e-01,1.868479324776890771e-02,-3.454245611026648261e-02,4.363919795312665509e-03,5.838865511441702072e-01
4.805635083268962604e-01,1.865050342841630474e-02,-3.260588368016229671e-02,4.360767119700195704e-03,5.845374545032439029e-01
4.824999999999999845e-01,1.861451624132330965e-02,-2.945478557729091715e-02,4.353554807465008850e-03,5.846988918519854250e-01
4.844364916731037085e-01,1.860565663104399650e-02,-2.632801113518988198e-02,4.345925486095844614e-03,5.839521781301394432e-01
4.855635083268962648e-01,1.858946286354184324e-02,-2.443992467921656322e-02,4.340627484885364179e-03,5.837483735743543845e-01
4.874999999999999889e-01,1.857363386707298544e-02,-2.102423358197315351e-02,4.333947642616853280e-03,5.833467583179833271e-01
4.894364916731037130e-01,1.856393486178862379e-02,-1.752500977669071633e-02,4.329313319587461094e-03,5.830274335451873791e-01
4.905635083268962693e-01,1.856422316891150406e-02,-1.554358410234293018e-02,4.328391572680612143e-03,5.828942495058364592e-01
4.924999999999999933e-01,1.856551240869165620e-02,-1.232920765401395065e-02,4.326709448229244283e-03,5.826272597522875740e-01
4.944364916731037174e-01,1.856659464533675502e-02,-9.312824244929882728e-03,4.324921834257814540e-03,5.823525957335525804e-01
4.955635083268962737e-01,1.856390483539993932e-02,-7.554545466819029796e-03,4.322907993403310098e-03,5.821657716591848164e-01
4.974999999999999978e-01,1.856612561372779011e-02,-4.399158332186590969e-03,4.319552424099318971e-03,5.816442959032663840e-01
4.994364916731037218e-01,1.857883905664034843e-02,-1.007188233677988858e-03,4.317341839400716183e-03,5.809488184701234736e-01
5.005635083268963337e-01,1.857883905664042476e-02,1.007188233676671553e-03,4.317341839400716183e-03,5.809488184701210312e-01
5.024999999999999467e-01,1.856612561372783521e-02,4.399158332185060076e-03,4.319552424099318971e-03,5.816442959032649407e-01
5.044364916731036708e-01,1.856390483539997055e-02,7.554545466817220480e-03,4.322907993403314435e-03,5.821657716591843723e-01
5.055635083268963381e-01,1.856659464533683829e-02,9.312824244927866979e-03,4.324921834257821479e-03,5.823525957335509151e-01
5.075000000000000622e-01,1.856551240869174293e-02,1.232920765401166775e-02,4.326709448229251222e-03,5.826272597522857977e-01
5.094364916731036752e-01,1.856422316891162549e-02,1.554358410234033157e-02,4.328391572680619949e-03,5.828942495058336837e-01
5.105635083268963426e-01,1.856393486178872787e-02,1.752500977668789220e-02,4.329313319587470635e-03,5.830274335451854917e-01
5.124999999999999556e-01,1.857363386707312769e-02,2.102423358197040917e-02,4.333947642616863688e-03,5.833467583179802185e-01
5.144364916731036796e-01,1.858946286354201671e-02,2.443992467921432543e-02,4.340627484885374587e-03,5.837483735743503876e-01
5.155635083268963470e-01,1.860565663104415263e-02,2.632801113518781419e-02,4.345925486095854155e-03,5.839521781301357795e-01
5.175000000000000711e-01,1.861451624132346924e-02,2.945478557728917549e-02,4.353554807465023595e-03,5.846988918519824274e-01
5.194364916731036841e-01,1.865050342841645045e-02,3.260588368016052035e-02,4.360767119700211317e-03,5.845374545032415714e-01
5.205635083268963514e-01,1.868479324776900485e-02,3.454245611026446339e-02,4.363919795312677652e-03,5.838865511441687639e-01
5.224999999999999645e-01,1.881371068264621471e-02,3.804872991198979953e-02,4.371483600782843405e-03,5.808906699111601180e-01
5.244364916731036885e-01,1.895535365305178396e-02,4.167613610420116410e-02,4.381190525437676092e-03,5.778302274951635509e-01
5.255635083268963559e-01,1.904342708109319285e-02,4.374112966024048393e-02,4.388874230764479648e-03,5.761665445084026560e-01
5.275000000000000799e-01,1.916886930361053065e-02,4.715980806304623241e-02,4.401921840719746903e-03,5.740977429339857441e-01
5.294364916731036930e-01,1.938352141469087270e-02,5.044211027163432448e-02,4.414781580910828555e-03,5.693988061380894639e-01
5.305635083268963603e-01,1.955159836540062285e-02,5.239595858278711660e-02,4.421075899877272529e-03,5.653087559967738818e-01
5.324999999999999734e-01,1.996843141159515209e-02,5.587118828068118881e-02,4.432394617208677487e-03,5.549252374719455538e-01
5.344364916731036974e-01,2.045567655193830658e-02,5.969744260129810492e-02,4.447439761070028259e-03,5.435459137440024069e-01
5.355635083268963648e-01,2.076752447100999738e-02,6.198647453286827008e-02,4.458840053103609556e-03,5.367563258836937079e-01
5.375000000000000888e-01,2.131043822797050458e-02,6.616683199887711531e-02,4.483491591338765320e-03,5.259736500226056544e-01
5.394364916731037018e-01,2.186201793927909295e-02,7.025215687691019339e-02,4.509252286077046652e-03,5.156491384511393550e-01
5.405635083268963692e-01,2.218336254638123700e-02,7.266308705270962953e-02,4.523594109289093106e-03,5.097958097911340358e-01
5.424999999999999822e-01,2.272977802074504713e-02,7.642074551436695007e-02,4.543134442602081609e-03,4.996897064344015260e-01
5.444364916731037063e-01,2.326901365526799770e-02,8.006270378065542814e-02,4.561167791605687770e-03,4.900473929814662677e-01
5.455635083268963736e-01,2.358217582574581236e-02,8.207401480024659191e-02,4.572330370883597589e-03,4.847231235859671972e-01
5.475000000000000977e-01,2.413045113631590022e-02,8.594924789060910675e-02,4.598238060477459130e-03,4.763937104305929759e-01
5.494364916731037107e-01,2.468767210409153479e-02,9.042658039950467186e-02,4.633187324263832348e-03,4.691802557090797854e-01
5.505635083268963781e-01,2.501198414249949237e-02,9.336655233747351290e-02,4.656522420840691900e-03,4.654291313227417737e-01
5.524999999999999911e-01,2.555712318719454215e-02,9.858413141541379210e-02,4.699569649737216082e-03,4.597123094914637442e-01
5.544364916731037152e-01,2.606379194984954906e-02,1.034952160857189191e-01,4.740039538776668823e-03,4.546575137548271583e-01
5.555635083268963825e-01,2.634482732142550895e-02,1.061483032934947002e-01,4.763198700877580537e-03,4.520051168644219630e-01
5.575000000000001066e-01,2.678861239514189127e-02,1.103780675687846963e-01,4.798734227758085641e-03,4.478334074358714667e-01
5.594364916731037196e-01,2.723435390416978005e-02,1.150095869709010371e-01,4.839464332151280357e-03,4.442426235977571247e-01
5.605635083268963870e-01,2.749601590385310559e-02,1.179640454902484287e-01,4.865630507613863398e-03,4.423941385388153180e-01
5.625000000000000000e-01,2.798950415841473111e-02,1.238107578643691392e-01,4.923587561784987555e-03,4.397708810701427828e-01
5.644364916731036130e-01,2.851601040469254472e-02,1.300820224328542440e-01,4.990778026077189421e-03,4.375417489376350888e-01
5.655635083268962804e-01,2.883477031974660681e-02,1.338857389429493339e-01,5.033537754833590852e-03,4.364121596094809319e-01
5.674999999999998934e-01,2.937349693648057952e-02,1.403189914591810028e-01,5.104916088005490189e-03,4.344831753472134239e-01
5.694364916731036175e-01,2.990824457559787888e-02,1.467301671204197244e-01,5.175652158171619235e-03,4.326275439778261012e-01
5.705635083268962848e-01,3.021671343167759566e-02,1.504259534787941444e-01,5.217366528106805006e-03,4.316623099914297934e-01
5.725000000000000089e-01,3.078097108530522194e-02,1.569462875681466585e-01,5.294700745067085559e-03,4.300303530380468198e-01
5.744364916731036219e-01,3.137429125868761853e-02,1.638819393009789682e-01,5.381228051003573813e-03,4.287927977905715560e-01
5.755635083268962893e-01,3.172780581944783379e-02,1.682053818794818079e-01,5.435255268745368788e-03,4.282722306480600261e-01
5.774999999999999023e-01,3.237908912930289457e-02,1.759010697768768339e-01,5.533993422339444739e-03,4.272814315622001646e-01
5.794364916731036264e-01,3.303068278627521032e-02,1.839200162237871194e-01,5.640409862465316053e-03,4.269068474122642010e-01
5.805635083268962937e-01,3.346472639804793509e-02,1.889522231620620607e-01,5.712102632509582188e-03,4.267256337738041250e-01
5.825000000000000178e-01,3.429085507612347067e-02,1.984459767230802585e-01,5.850375734068141882e-03,4.265259440950575076e-01
5.844364916731036308e-01,3.497843755255352488e-02,2.071355477333779449e-01,5.972330574809935413e-03,4.268580154442846997e-01
5.855635083268962982e-01,3.545889414785759197e-02,2.123273628406640856e-01,6.051425016275389056e-03,4.266507149829582013e-01
5.874999999999999112e-01,3.637966076845972757e-02,2.220753560585633501e-01,6.206581248386458180e-03,4.265145081951542405e-01
5.894364916731036352e-01,3.708206926036857615e-02,2.307653689102801553e-01,6.335753158679198645e-03,4.271439866390175921e-01
5.905635083268963026e-01,3.761056487019519973e-02,2.362728388000892299e-01,6.424974118304632546e-03,4.270724290155608061e-01
5.925000000000000266e-01,3.863922981973220289e-02,2.464728808792696624e-01,6.601309109759798122e-03,4.271118459501913045e-01
5.944364916731036397e-01,3.938809101680418312e-02,2.553292506603543899e-01,6.742168515770097410e-03,4.279319168383712846e-01
5.955635083268963070e-01,3.997623236597187824e-02,2.612249923051401246e-01,6.844287882082615397e-03,4.280223195763525057e-01
5.974999999999999201e-01,4.112724338735812557e-02,2.720646720320714085e-01,7.047917768516409262e-03,4.284214785644271384e-01
5.994364916731036441e-01,4.193236332892358309e-02,2.811087279482333279e-01,7.202711069458488970e-03,4.294243454011507088e-01
6.005635083268963115e-01,4.257450974814183664e-02,2.872533756560267104e-01,7.316426479871907841e-03,4.296248226435088191e-01
6.025000000000000355e-01,4.384072045014417163e-02,2.985093850106274593e-01,7.545769859296426463e-03,4.302945858221869924e-01
6.044364916731036486e-01,4.470464470707084803e-02,3.076824131254701222e-01,7.714668266593154716e-03,4.314243138013879042e-01
6.055635083268963159e-01,4.539741515024094121e-02,3.140157680972681109e-01,7.839742681769673940e-03,4.317284726357413782e-01
6.074999999999999289e-01,4.677329119833394111e-02,3.255146537401036322e-01,8.094048625713785861e-03,4.326212897544665648e-01
6.094364916731036530e-01,4.769702812233479750e-02,3.347396221049257492e-01,8.277175348451215262e-03,4.338412514518548146e-01
6.105635083268963204e-01,4.843594617506514349e-02,3.412301875163305520e-01,8.412868416272808320e-03,4.342264929576084564e-01
6.125000000000000444e-01,4.992028386479822888e-02,3.528721342538505557e-01,8.692435625627279241e-03,4.353158151689134892e-01
6.144364916731036574e-01,5.090933867976118327e-02,3.620899778400484270e-01,8.891232397249398955e-03,4.366208945071248793e-01
6.155635083268963248e-01,5.169118851174726859e-02,3.687454401342373234e-01,9.037055849154354906e-03,4.370694556143068232e-01
6.174999999999999378e-01,5.328523580835638901e-02,3.804950404755811921e-01,9.342801389613263063e-03,4.383391218918135657e-01
6.194364916731036619e-01,5.434808343127900399e-02,3.896531632121603139e-01,9.559611908356959939e-03,4.397400655556102378e-01
6.205635083268963292e-01,5.517171934183060650e-02,3.964841120054183876e-01,9.715549483663704980e-03,4.402413772656111890e-01
6.225000000000000533e-01,5.687772236096340361e-02,4.083501842450384389e-01,1.004865359184280854e-02,4.416779177650163590e-01
6.244364916731036663e-01,5.802356994359987585e-02,4.174159263488355642e-01,1.028615445982828530e-02,4.431886244601394020e-01
6.255635083268963337e-01,5.889178828305146468e-02,4.244203596239431442e-01,1.045314585361066528e-02,4.437437781380375035e-01
6.274999999999999467e-01,6.071330873494008157e-02,4.364365161308134122e-01,1.081516846732615868e-02,4.453376324185617796e-01
6.294364916731036708e-01,6.194894706927141226e-02,4.454028773925601259e-01,1.107561358187572446e-02,4.469653684949220218e-01
6.305635083268963381e-01,6.286832041876344590e-02,4.525572843568975157e-01,1.125554789088598247e-02,4.475842449708062887e-01
6.325000000000000622e-01,6.480950554861143742e-02,4.647479323985406752e-01,1.164826167772809243e-02,4.493268996239727642e-01
6.344364916731036752e-01,6.613603123227969338e-02,4.736256398398176470e-01,1.193263566950048329e-02,4.510640964979918954e-01
6.355635083268963426e-01,6.711564926092086769e-02,4.808828516548366849e-01,1.212807132831330084e-02,4.517601878946234661e-01
6.374999999999999556e-01,6.918131126460788649e-02,4.932433771355558272e-01,1.255347160116130137e-02,4.536438877671096770e-01
6.394364916731036796e-01,7.059174347017044271e-02,5.020652025159042520e-01,1.286079104086796689e-02,4.554637131997767430e-01
6.405635083268963470e-01,7.164467693155796013e-02,5.093367803880753941e-01,1.307538678658639632e-02,4.562581390058222386e-01
6.425000000000000711e-01,7.383357625679239089e-02,5.218390396170831114e-01,1.353400978605623535e-02,4.582606746212961046e-01
6.444364916731036841e-01,7.531766060270420060e-02,5.306027658811361958e-01,1.386236387754211270e-02,4.601299272512323069e-01
6.455635083268963514e-01,7.644937527965209312e-02,5.378031601803512363e-01,1.409804186005032822e-02,4.610254108839883513e-01
6.474999999999999645e-01,7.875866057361770312e-02,5.504168382367201628e-01,1.458989053754043350e-02,4.631201962831407726e-01
6.494364916731036885e-01,8.031974482253703695e-02,5.591225687724551419e-01,1.494054494830113385e-02,4.650333794421165901e-01
6.505635083268963559e-01,8.153117747906672708e-02,5.662735263684451903e-01,1.519819204753571594e-02,4.660239345690144752e-01
6.525000000000000799e-01,8.397155977680774430e-02,5.789905062003614100e-01,1.572707630920056401e-02,4.682262765810935590e-01
6.544364916731036930e-01,8.561704272303463648e-02,5.876783102560101391e-01,1.610249723629872398e-02,4.701896002291628962e-01
6.555635083268963603e-01,8.691097608815466502e-02,5.948001800930586835e-01,1.638360969255309163e-02,4.712756210428196146e-01
6.574999999999999734e-01,8.949141573896611523e-02,6.076093348438644792e-01,1.695315027645557041e-02,4.735971080708324399e-01
6.594364916731036974e-01,9.122734229680004581e-02,6.162995805847524267e-01,1.735562104167156713e-02,4.756145637019272288e-01
6.605635083268963648e-01,9.260588087968485427e-02,6.234037590181578103e-01,1.766155419702892734e-02,4.767935370102230341e-01
6.625000000000000888e-01,9.533412610148299382e-02,6.362922836804819626e-01,1.827518816615365804e-02,4.792404596728499500e-01
6.644364916731037018e-01,9.716606324432944253e-02,6.449958711590322302e-01,1.870699204046061270e-02,4.813149626485547783e-01
6.655635083268963692e-01,9.863123129361374419e-02,6.520894220643932426e-01,1.903913279567023137e-02,4.825837755941863594e-01
6.674999999999999822e-01,1.015142254885986750e-01,6.650449343037160288e-01,1.970022665528438355e-02,4.851592611888904671e-01
6.694364916731037063e-01,1.034473892516938748e-01,6.737671936209438384e-01,2.016367587664472799e-02,4.872930100629525030e-01
6.705635083268963736e-01,1.050011719072898725e-01,6.808539619650559871e-01,2.052346034841792330e-02,4.886483640044271826e-01
6.725000000000000977e-01,1.080452065444456877e-01,6.938646947543428700e-01,2.123535304663485765e-02,4.913534280185637981e-01
6.744364916731037107e-01,1.100845074931139367e-01,7.026075061235486086e-01,2.173279732387519911e-02,4.935480436526148984e-01
6.755635083268963781e-01,1.117288793003403946e-01,7.096891321336395997e-01,2.212172217971443075e-02,4.949866658970201727e-01
6.774999999999999911e-01,1.149397536262765779e-01,7.227441737447295456e-01,2.288776795418152529e-02,4.978209721198914028e-01
6.794364916731037152e-01,1.170898628904103594e-01,7.315074131028656002e-01,2.342160952746835320e-02,5.000776529516839375e-01
6.805635083268963825e-01,1.188268170535368706e-01,7.385841735748616133e-01,2.384124271158815506e-02,5.015964262689667219e-01
6.825000000000001066e-01,1.222099861234229035e-01,7.516736868316449272e-01,2.466485097219562467e-02,5.045588285086208824e-01
6.844364916731037196e-01,1.244754017857637590e-01,7.604561750781857477e-01,2.523756120624241414e-02,5.068784845073068812e-01
6.855635083268963870e-01,1.263069570377128858e-01,7.675275305688589178e-01,2.568954669976504859e-02,5.084744993914831479e-01
6.875000000000000000e-01,1.298676915346539951e-01,7.806430208497970868e-01,2.657422541337725597e-02,5.115634439048717397e-01
6.894364916731036130e-01,1.322528212942998549e-01,7.894432120409892173e-01,2.718836692939193347e-02,5.139468228978296693e-01
6.905635083268962804e-01,1.341810636352350761e-01,7.965083200637480543e-01,2.767443819958633269e-02,5.156174323304292262e-01
6.924999999999998934e-01,1.379245748178526687e-01,8.096427390251564882e-01,2.862383018707387664e-02,5.188312203404537026e-01
6.944364916731036175e-01,1.404338285244126627e-01,8.184592221721050942e-01,2.928208385203440525e-02,5.212790279897568935e-01
6.955635083268962848e-01,1.424610582824628602e-01,8.255176623717270790e-01,2.980410650391492056e-02,5.230219904168690315e-01
6.975000000000000089e-01,1.463926982736350191e-01,8.386657536096471244e-01,3.082204994387669275e-02,5.263590723333856358e-01
6.994364916731036219e-01,1.490306429031690860e-01,8.474978106673601852e-01,3.152726312855752555e-02,5.288721586781652828e-01
7.005635083268962893e-01,1.511595488301620549e-01,8.545502097035310163e-01,3.208729176019953916e-02,5.306858218439739483e-01
7.024999999999999023e-01,1.552856146717880859e-01,8.677107475021389460e-01,3.317805693103316467e-02,5.341456934236691323e-01
7.044364916731036264e-01,1.580575765426765755e-01,8.765601936605378341e-01,3.393342738626332206e-02,5.367257319850953223e-01
7.055635083268962937e-01,1.602919976660152068e-01,8.836105757636077973e-01,3.453393948737549374e-02,5.386098493720581359e-01
7.075000000000000178e-01,1.646212538213996934e-01,8.967902907744438323e-01,3.570271042269062417e-02,5.421947287168807916e-01
7.094364916731036308e-01,1.675345193026374080e-01,9.056647425295683007e-01,3.651217948317816986e-02,5.448456180129348514e-01
7.105635083268962982e-01,1.698814938902734606e-01,9.127261911767629021e-01,3.715671088580652093e-02,5.468033926904077857e-01
7.124999999999999112e-01,1.744293532541781877e-01,9.259505875679446829e-01,3.841091917854873306e-02,5.505225820933993264e-01
7.144364916731036352e-01,1.774948520689148546e-01,9.348674410590029904e-01,3.927979981330222831e-02,5.532526627596402458e-01
7.155635083268963026e-01,1.799680808341791172e-01,9.419699806893880867e-01,3.997403315205368124e-02,5.552933743412725720e-01
7.175000000000000266e-01,1.847578688773929001e-01,9.552827850569046708e-01,4.132400171054605859e-02,5.591642992208504248e-01
7.194364916731036397e-01,1.879777035008542707e-01,9.642319120004353428e-01,4.225543986782274303e-02,5.619740942790951710e-01
7.205635083268963070e-01,1.905826385142150026e-01,9.713761295592057143e-01,4.300278080028585581e-02,5.640962515727581117e-01
7.224999999999999201e-01,1.956009721566653869e-01,9.847071017660363745e-01,4.444757064952666731e-02,5.680898484227198120e-01
7.244364916731036441e-01,1.989507994210036046e-01,9.936036603528903832e-01,4.543612119326213838e-02,5.709467029724507592e-01
7.255635083268963115e-01,2.016782766573261554e-01,1.000747320410930286e+00,4.623509136429462124e-02,5.731292944709805992e-01
7.275000000000000355e-01,2.069237995634659044e-01,1.014067908018526643e+00,4.777678553511178344e-02,5.772268056635276867e-01
7.294364916731036486e-01,2.104053380063426459e-01,1.022907340777307050e+00,4.882460687493229284e-02,5.801255725919426398e-01
7.305635083268963159e-01,2.132585524709697811e-01,1.030049962016865717e+00,4.967790577858122170e-02,5.823670985638867981e-01
7.324999999999999289e-01,2.187355327744959221e-01,1.043355303097868170e+00,5.132102456219692771e-02,5.865647879796699327e-01
7.344364916731036530e-01,2.223518154179818518e-01,1.052138980741784247e+00,5.243097112185879372e-02,5.895046440625850703e-01
7.355635083268963204e-01,2.253328868148518904e-01,1.059278072634009416e+00,5.334112172530581369e-02,5.918035587181548207e-01
7.375000000000000444e-01,2.310446145547735974e-01,1.072562495610092537e+00,5.509011358292618260e-02,5.960982220802425458e-01
7.394364916731036574e-01,2.347980372892573275e-01,1.081290602428839565e+00,5.626495116149724668e-02,5.990781674654945821e-01
7.405635083268963248e-01,2.379086361735081312e-01,1.088423024306794940e+00,5.723440865243682035e-02,6.014326505017607571e-01
7.424999999999999378e-01,2.438580205410028345e-01,1.101681023296615214e+00,5.909373232710185553e-02,6.058210859335433351e-01
7.444364916731036619e-01,2.477507982400542763e-01,1.110353629909305306e+00,6.033624665172534346e-02,6.088400832644693672e-01
7.455635083268963292e-01,2.509924871180388428e-01,1.117476445397539875e+00,6.136749087165915828e-02,6.112482845233406792e-01
7.475000000000000533e-01,2.571820611258923694e-01,1.130702575580014413e+00,6.334158723478458541e-02,6.157271132897801369e-01
7.494364916731036663e-01,2.612161900196186548e-01,1.139319534582327487e+00,6.465455883631833489e-02,6.187839929778324866e-01
7.505635083268963337e-01,2.645903685092921287e-01,1.146429858755079634e+00,6.575006692800652863e-02,6.212439562562674933e-01
7.524999999999999467e-01,2.710223950534532689e-01,1.159618939926498671e+00,6.784337329246338533e-02,6.258096612189811836e-01
7.544364916731036708e-01,2.751996756349945894e-01,1.168179950870170014e+00,6.922957440492694126e-02,6.289031250235571635e-01
7.555635083268963381e-01,2.787075063676648368e-01,1.175274800723976165e+00,7.039178709062342276e-02,6.314127309309364167e-01
7.575000000000000622e-01,2.853839348344887616e-01,1.188421797325821094e+00,7.260870601877217334e-02,6.360616099578478844e-01
7.594364916731036752e-01,2.897060132660519427e-01,1.196926504759872056e+00,7.407090479679331874e-02,6.391902601687646790e-01
7.605635083268963426e-01,2.933484878929121242e-01,1.204002953989539160e+00,7.530223803360398815e-02,6.417472830224144609e-01
7.624999999999999556e-01,3.002708539538397337e-01,1.217102775402853609e+00,7.764708631660627303e-02,6.464753845917965425e-01
7.644364916731036796e-01,3.047391230393484141e-01,1.225550587801969682e+00,7.918800380680805773e-02,6.496376557842163946e-01
7.655635083268963470e-01,3.085170127492341541e-01,1.232605676247976900e+00,8.049082163076926033e-02,6.522397331795852793e-01
7.675000000000000711e-01,3.156864736449396247e-01,1.245653271534577611e+00,8.296782239645521251e-02,6.570428995460475541e-01
7.694364916731036841e-01,3.203021349210075086e-01,1.254043510086045643e+00,8.459014290921143542e-02,6.602371143270162612e-01
7.705635083268963514e-01,3.242160052554702854e-01,1.261074290957721722e+00,8.596675214392497655e-02,6.628817728799843989e-01
7.724999999999999645e-01,3.316332396382955516e-01,1.274064490028306462e+00,8.857998074645918873e-02,6.677555968384779606e-01
7.744364916731036885e-01,3.363971583593194370e-01,1.282396153882861878e+00,9.028628987823172913e-02,6.709798792488110841e-01
7.755635083268963559e-01,3.404472339749896603e-01,1.289399472312955375e+00,9.173888005679796398e-02,6.736644544418401992e-01
7.775000000000000799e-01,3.481125125599132120e-01,1.302327154446780266e+00,9.449226684523352737e-02,6.786043551721701039e-01
7.794364916731036930e-01,3.530253505126116353e-01,1.310599198959199629e+00,9.628508598483620506e-02,6.818567409183585726e-01
7.805635083268963603e-01,3.572115915148267873e-01,1.317571872334446725e+00,9.781574423420758002e-02,6.845784582423577458e-01
7.824999999999999734e-01,3.651244991172842291e-01,1.330431536241974744e+00,1.007129527362294885e-01,6.895795336913204121e-01
7.844364916731036974e-01,3.701865213677728028e-01,1.338642580213109889e+00,1.025946565452197784e-01,6.928578609922839693e-01
7.855635083268963648e-01,3.745084997768551305e-01,1.345581222608969840e+00,1.042053078791123771e-01,6.956137707235046097e-01
7.875000000000000888e-01,3.826680979809639616e-01,1.358367341443987630e+00,1.072497681626781024e-01,7.006709517238965956e-01
7.894364916731037018e-01,3.878792239465388425e-01,1.366515809947342674e+00,1.092225882049130403e-01,7.039729216069532391e-01
7.905635083268963692e-01,3.923361207791276617e-01,1.373416885558702338e+00,1.109149799419058141e-01,7.067599315202189869e-01
7.924999999999999822e-01,4.007405962863336835e-01,1.386123417298004812e+00,1.141097308062843235e-01,7.118678009149818076e-01
7.944364916731037063e-01,4.061002351530446086e-01,1.394207345037012491e+00,1.161756774918058649e-01,7.151909026106784140e-01
7.955635083268963736e-01,4.106907664479030884e-01,1.401067102571031509e+00,1.179513335347836117e-01,7.180057550048790649e-01
7.975000000000000977e-01,4.193375543152913498e-01,1.413687799177861804e+00,1.212990379807120378e-01,7.231586864356405187e-01
7.994364916731037107e-01,4.248446977085829634e-01,1.421705039450124497e+00,1.234599176091871059e-01,7.265002851340335299e-01
8.005635083268963781e-01,4.295669891471421975e-01,1.428519396863835667e+00,1.253200725579116936e-01,7.293395193536685861e-01
8.024999999999999911e-01,4.384524394269646019e-01,1.441047414504765589e+00,1.288228565255127578e-01,7.345315303404276186e-01
8.044364916731037152e-01,4.441053984829860246e-01,1.448995326798641070e+00,1.310801495068879552e-01,7.378887419216417776e-01
8.055635083268963825e-01,4.489569582776068990e-01,1.455759909594700030e+00,1.330257152030867029e-01,7.407487107084324007e-01
8.075000000000001066e-01,4.580762970573509230e-01,1.468187897786444651e+00,1.366851123314326844e-01,7.459735049023928921e-01
8.094364916731037196e-01,4.638726941176094520e-01,1.476063434437148381e+00,1.390399455164672560e-01,7.493432318804226222e-01
8.105635083268963870e-01,4.688502895888314037e-01,1.482773485445473272e+00,1.410714386425560019e-01,7.522200677655106471e-01
8.125000000000000000e-01,4.781973787475942705e-01,1.495093404408348370e+00,1.448882519728227347e-01,7.574709649825305258e-01
8.144364916731036130e-01,4.841340505390716031e-01,1.502893071490254195e+00,1.473413335014646663e-01,7.608498789612281321e-01
8.155635083268962804e-01,4.892335376413149972e-01,1.509543318334578776e+00,1.494587786952983333e-01,7.637394372831973755e-01
8.174999999999998934e-01,4.988006802605153833e-01,1.521746351419510201e+00,1.534329522409281221e-01,7.690093373609305782e-01
8.194364916731036175e-01,5.048735105891875019e-01,1.529466093614164190e+00,1.559844732266568723e-01,7.723938271420844881e-01
8.205635083268962848e-01,5.100897327155481387e-01,1.536050729290141748e+00,1.581873293726416552e-01,7.752916753024263752e-01
8.225000000000000089e-01,5.198673718455782966e-01,1.548127083587463870e+00,1.623177669504742848e-01,7.805729679390672748e-01
8.244364916731036219e-01,5.260711020809484273e-01,1.555762166155108872e+00,1.649672875589449361e-01,7.839590832227506523e-01
8.255635083268962893e-01,5.313977272310607125e-01,1.562274759914034750e+00,1.672543432194230906e-01,7.868604561546144183e-01
8.274999999999999023e-01,5.413741321770455528e-01,1.574213493403201936e+00,1.715387111067861736e-01,7.921449368894480925e-01
8.294364916731036264e-01,5.477021698553726781e-01,1.581758404193792433e+00,1.742850383275542370e-01,7.955283360187176411e-01
8.305635083268962937e-01,5.531313522124879922e-01,1.588191624194059015e+00,1.766542245875748485e-01,7.984280039495588177e-01
8.325000000000000178e-01,5.632920028774753840e-01,1.599980159663104473e+00,1.810886094181490269e-01,8.037066410187373444e-01
8.344364916731036308e-01,5.697359924691413058e-01,1.607428262183817180e+00,1.839295617889119272e-01,8.070824215957980163e-01
8.355635083268962982e-01,5.752575860663423635e-01,1.613773134753109906e+00,1.863775524751994372e-01,8.099743358000028870e-01
8.374999999999999112e-01,5.855837730451542988e-01,1.625395995565577234e+00,1.909557453148316986e-01,8.152366668300213837e-01
8.394364916731036352e-01,5.921328585581158155e-01,1.632738914797800645e+00,1.938877616799489778e-01,8.185990647102368012e-01
8.405635083268963026e-01,5.977324264980528046e-01,1.638982890108989121e+00,1.964090036129577665e-01,8.214754416272146420e-01
8.425000000000000266e-01,6.081989559834189984e-01,1.650419749525567248e+00,2.011213364051919750e-01,8.267086552294045099e-01
8.444364916731036397e-01,6.148395968344078089e-01,1.657647514304205094e+00,2.041393147396018404e-01,8.300511051607736279e-01
8.455635083268963070e-01,6.204956928364947499e-01,1.663772123129360070e+00,2.067246754897744676e-01,8.329013314531097389e-01
8.474999999999999201e-01,6.310698326483352716e-01,1.674997645990360606e+00,2.115573951829531896e-01,8.380902724153982408e-01
8.494364916731036441e-01,6.377883561030109894e-01,1.682101787896718159e+00,2.146558193171199669e-01,8.414069387715913395e-01
8.505635083268963115e-01,6.434731529856438925e-01,1.688084238954182359e+00,2.172927481748572198e-01,8.442183918887798955e-01
8.525000000000000355e-01,6.541212493251010729e-01,1.699075941765533670e+00,2.222310336963087274e-01,8.493495430915859457e-01
8.544364916731036486e-01,6.609104700065482341e-01,1.706056302672770419e+00,2.254071573453890198e-01,8.526387747464333478e-01
8.555635083268963159e-01,6.666000055097349719e-01,1.711880523043102009e+00,2.280844464227758939e-01,8.554022072365742302e-01
8.574999999999999289e-01,6.772934533731505002e-01,1.722624305127227640e+00,2.331153533594547134e-01,8.604665828322326515e-01
8.594364916731036530e-01,6.841464483157353449e-01,1.729481780488052012e+00,2.363664766350079827e-01,8.637276317698732164e-01
8.605635083268963204e-01,6.898190368931602645e-01,1.735135745196173751e+00,2.390735639052396500e-01,8.664358009819160822e-01
8.625000000000000444e-01,7.005232894052635384e-01,1.745613417396926881e+00,2.441806896767417800e-01,8.714224543628253938e-01
8.644364916731036574e-01,7.074230267013204010e-01,1.752339449032200625e+00,2.474990329218935969e-01,8.746500452352030663e-01
8.655635083268963248e-01,7.130536232882322967e-01,1.757808967922527721e+00,2.502231607910224143e-01,8.772943317962660359e-01
8.674999999999999378e-01,7.237257481872119147e-01,1.767996092277759113e+00,2.553850738979087098e-01,8.821887107706103404e-01
8.694364916731036619e-01,7.306480558047656615e-01,1.774576385603982454e+00,2.587588570819565614e-01,8.853744803199025126e-01
8.705635083268963292e-01,7.362082254642320356e-01,1.779845324170416188e+00,2.614849444799530187e-01,8.879449299655273187e-01
8.725000000000000533e-01,7.467986523289079637e-01,1.789713581637767614e+00,2.666758151106645713e-01,8.927299690453049941e-01
8.744364916731036663e-01,7.537153896892694327e-01,1.796131657584747909e+00,2.700906406378132951e-01,8.958641561941647069e-01
8.755635083268963337e-01,7.591739294058345022e-01,1.801182755450979833e+00,2.728015503215419080e-01,8.983499688109989334e-01
8.774999999999999467e-01,7.696268893423010571e-01,1.810700763119086565e+00,2.779912614900869605e-01,9.030065910497540038e-01
8.794364916731036708e-01,7.765061040630804046e-01,1.816938325991251046e+00,2.814301203482310609e-01,9.060782615733590228e-01
8.805635083268963381e-01,7.818290065384150278e-01,1.821753240844845356e+00,2.841066121892700247e-01,9.084678676964339505e-01
8.825000000000000622e-01,7.920842663407868800e-01,1.830888312118311489e+00,2.892615469218040025e-01,9.129759269746432482e-01
8.844364916731036752e-01,7.988913319079782305e-01,1.836926373477436591e+00,2.927053362544481674e-01,9.159735641247513938e-01
8.855635083268963426e-01,8.040411370101774313e-01,1.841485100844705958e+00,2.953257179635372376e-01,9.182543789416807156e-01
8.874999999999999556e-01,8.140300777961835266e-01,1.850199694813396523e+00,3.004066924057593457e-01,9.225908863805369897e-01
8.894364916731036796e-01,8.207275515515293218e-01,1.856018412702542753e+00,3.038340947922836266e-01,9.255023004220648275e-01
8.905635083268963470e-01,8.256726736824809842e-01,1.860307382016919364e+00,3.063789860113086405e-01,9.276647870785934558e-01
8.925000000000000711e-01,8.353279127950637983e-01,1.868567534129981667e+00,3.113461708902860448e-01,9.318082339919083745e-01
8.944364916731036841e-01,8.418663580443375150e-01,1.874138297294086319e+00,3.147289054921915130e-01,9.346165887401338690e-01
8.955635083268963514e-01,8.465484095973543344e-01,1.878121882293966483e+00,3.171643785096220913e-01,9.366398156145485654e-01
8.974999999999999645e-01,8.558099541963994916e-01,1.885901932723904162e+00,3.219805236924238034e-01,9.405725012709207355e-01
8.994364916731036885e-01,8.621767718242950851e-01,1.891228683888234396e+00,3.253087336288467135e-01,9.432773656744435353e-01
9.005635083268963559e-01,8.665582601480265046e-01,1.894890429638546925e+00,3.276111526779050820e-01,9.451503947984473131e-01
9.025000000000000799e-01,8.752435512164233877e-01,1.902063318971211725e+00,3.321731712399876857e-01,9.488021099336571007e-01
9.044364916731036930e-01,8.813681457125337460e-01,1.907102269330257505e+00,3.354057502896213849e-01,9.513781270664877221e-01
9.055635083268963603e-01,8.856058064818821407e-01,1.910585836237297164e+00,3.376537082648692345e-01,9.531715628825234710e-01
9.074999999999999734e-01,8.939151331668147016e-01,1.917343085830656602e+00,3.420610717066343009e-01,9.566374340672502141e-01
9.094364916731036974e-01,8.996216031516358624e-01,1.921966165308050867e+00,3.451010399713067556e-01,9.590172100200728966e-01
9.105635083268963648e-01,9.031898654166694573e-01,1.924855605602927566e+00,3.470106994456793048e-01,9.605142637577996911e-01
9.125000000000000888e-01,9.110780299077394506e-01,1.931182823591624409e+00,3.512320816396294343e-01,9.637815590701849233e-01
9.144364916731037018e-01,9.169318842169157380e-01,1.935858953040907160e+00,3.543772275413899497e-01,9.662037977991070337e-01
9.155635083268963692e-01,9.201449395913585683e-01,1.938425024838524413e+00,3.561115985623340419e-01,9.675421317876432559e-01
9.174999999999999822e-01,9.267007948951815344e-01,1.943614389916272556e+00,3.596481099099052559e-01,9.702379448983445842e-01
9.194364916731037063e-01,9.323856784966413347e-01,1.948099204400532525e+00,3.627258369369709690e-01,9.725745614245769888e-01
9.205635083268963736e-01,9.362430057476824885e-01,1.951138898787758258e+00,3.648223863272093692e-01,9.741658524750813619e-01
9.225000000000000977e-01,9.426693120203076814e-01,1.956167407442700457e+00,3.683183512607319243e-01,9.767962809549840530e-01
9.244364916731037107e-01,9.472054404390259919e-01,1.959704909803460904e+00,3.707937101050430839e-01,9.786517641124973244e-01
9.255635083268963781e-01,9.499852173931083721e-01,1.961870941778364630e+00,3.723154921345743773e-01,9.797928570832394879e-01
9.274999999999999911e-01,9.565802494514843435e-01,1.966978780016170880e+00,3.759275778940652235e-01,9.824778896219817925e-01
9.294364916731037152e-01,9.615208308228084810e-01,1.970790183660439565e+00,3.786411263138629302e-01,9.844849798777786098e-01
9.305635083268963825e-01,9.636803914395534187e-01,1.972457208793618522e+00,3.798321543706404957e-01,9.853685873052897559e-01
9.325000000000001066e-01,9.685490508075862426e-01,1.976188206841530848e+00,3.825145316414751417e-01,9.873390803556377771e-01
9.344364916731037196e-01,9.734687032562971964e-01,1.979947302869113468e+00,3.852317236933059941e-01,9.893274493691691651e-01
9.355635083268963870e-01,9.763403066908392658e-01,1.982138620061095091e+00,3.868218775327877945e-01,9.904893685170677031e-01
9.375000000000000000e-01,9.810161024193190249e-01,1.985693728004525926e+00,3.894147639549697115e-01,9.923760756694514074e-01
9.394364916731036130e-01,9.848277292669483929e-01,1.988583106745200224e+00,3.915331140811808552e-01,9.939126977380517980e-01
9.405635083268962804e-01,9.868136815840541365e-01,1.990085554462032835e+00,3.926387231210026196e-01,9.947134156336653321e-01
9.424999999999998934e-01,9.909541538848117836e-01,1.993208520551323915e+00,3.949451064676328116e-01,9.963758285873768328e-01
9.444364916731036175e-01,9.942586582632143566e-01,1.995693870300027095e+00,3.967886874278486742e-01,9.976998543843839107e-01
9.455635083268962848e-01,9.956000674446719989e-01,1.996702900251783541e+00,3.975388811149285218e-01,9.982393887719901437e-01
9.475000000000000089e-01,9.977604367496607507e-01,1.998322967800999717e+00,3.987466681927547829e-01,9.991042275932635608e-01
9.494364916731036219e-01,9.992509409366829853e-01,1.999439058665285041e+00,3.995804935806751557e-01,9.997000683484831285e-01
9.505635083268962893e-01,9.997992456297707387e-01,1.999849839475997593e+00,3.998876082337418092e-01,9.999197588458216268e-01
9.524999999999999023e-01,1.000203220731401332e+00,2.000152082556406086e+00,4.001138174577838491e-01,1.000081306389914548e+00
9.544364916731036264e-01,1.000173958110913697e+00,2.000130204843085124e+00,4.000974480639357678e-01,1.000069649932755267e+00
9.555635083268962937e-01,1.000032659547890113e+00,2.000024416268637584e+00,4.000182743328871693e-01,1.000013025858909499e+00
9.575000000000000178e-01,9.999122573533416602e-01,1.999934334628565624e+00,3.999508618755449052e-01,9.999648942552498143e-01
9.594364916731036308e-01,9.999113579202871804e-01,1.999933669998888108e+00,3.999503657805640877e-01,9.999645533890619831e-01
9.605635083268962982e-01,9.999634691964546240e-01,1.999972664093407237e+00,3.999795447803203285e-01,9.999853922207124768e-01
9.624999999999999112e-01,1.000021859441378336e+00,2.000016355233373844e+00,4.000122391929056276e-01,1.000008738349870585e+00
9.644364916731036352e-01,1.000034912315513447e+00,2.000026125527020859e+00,4.000195508820467150e-01,1.000013964402074018e+00
9.655635083268963026e-01,1.000018976729604603e+00,2.000014203053209538e+00,4.000106288058167259e-01,1.000007595140806504e+00
9.675000000000000266e-01,9.999933736090971248e-01,1.999995040603121277e+00,3.999962887464078021e-01,9.999973482393509361e-01
9.694364916731036397e-01,9.999865371029968975e-01,1.999989924872680680e+00,3.999924605035164449e-01,9.999946140832843833e-01
9.705635083268963070e-01,9.999914077917539945e-01,1.999993570623266104e+00,3.999951887300199904e-01,9.999965640037733472e-01
9.724999999999999201e-01,1.000002121620152229e+00,2.000001587701428107e+00,4.000011881316349327e-01,1.000000848707134793e+00
9.744364916731036441e-01,1.000005290172008454e+00,2.000003958648778557e+00,4.000029623874216678e-01,1.000002115785353141e+00
9.755635083268963115e-01,1.000003518254962698e+00,2.000002632831928473e+00,4.000019702352187734e-01,1.000001407328133141e+00
9.775000000000000355e-01,9.999992436076029501e-01,1.999999434012219579e+00,3.999995764546347421e-01,9.999996975287552825e-01
9.794364916731036486e-01,9.999978676038943082e-01,1.999998404236602800e+00,3.999988058410638980e-01,9.999991469969465863e-01
9.805635083268963159e-01,9.999986137234081474e-01,1.999998962584289997e+00,3.999992236695780745e-01,9.999994454497684870e-01
9.824999999999999289e-01,1.000000329605029270e+00,2.000000246664481729e+00,4.000001845870279071e-01,1.000000131862497144e+00
9.844364916731036530e-01,1.000000859801458031e+00,2.000000643418585966e+00,4.000004814905548933e-01,1.000000343924633661e+00
9.855635083268963204e-01,1.000000532615660909e+00,2.000000398565638715e+00,4.000002982592378298e-01,1.000000213032320451e+00
9.875000000000000444e-01,9.999998329056839497e-01,1.999999874958802604e+00,3.999999064277738325e-01,9.999999331637395850e-01
9.894364916731036574e-01,9.999996532376345115e-01,1.999999740508699775e+00,3.999998058145141089e-01,9.999998612986028546e-01
9.905635083268963248e-01,9.999998074376179602e-01,1.999999855898496604e+00,3.999998921643032057e-01,9.999999229731253436e-01
9.924999999999999378e-01,1.000000088088070838e+00,2.000000065918727365e+00,4.000000493290601922e-01,1.000000035234576812e+00
9.944364916731036619e-01,1.000000139579528380e+00,2.000000104452168692e+00,4.000000781648475057e-01,1.000000055832582779e+00
9.955635083268963292e-01,1.000000061523065531e+00,2.000000046039779544e+00,4.000000344530166840e-01,1.000000024609474902e+00
9.975000000000000533e-01,9.999999515315246557e-01,1.999999963729395924e+00,3.999999728575594493e-01,9.999999806123732737e-01
9.994364916731036663e-01,1.000000000000000000e+00,2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00


==> figs/data/123_p2_n400.csv <==
x,r,u,p,e
2.817541634481457512e-04,1.000000000000000000e+00,-2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00
1.250000000000000026e-03,1.000000000000514033e+00,-2.000000000000411671e+00,4.000000000003196554e-01,1.000000000000285327e+00
2.218245836551854464e-03,9.999999999980224707e-01,-1.999999999998550937e+00,3.999999999989148902e-01,9.999999999992649213e-01
2.781754163448145641e-03,1.000000000002920553e+00,-2.000000000002223999e+00,4.000000000016611379e-01,1.000000000001232570e+00
3.749999999999999861e-03,9.999999999987501109e-01,-1.999999999999104494e+00,3.999999999993265054e-01,9.999999999995663469e-01
4.718245836551854949e-03,1.000000000002851941e+00,-2.000000000002169820e+00,4.000000000016218915e-01,1.000000000001203038e+00
5.281754163448146126e-03,9.999999999956890040e-01,-1.999999999996807221e+00,3.999999999976108778e-01,9.999999999983383292e-01
6.250000000000000347e-03,9.999999999994093614e-01,-1.999999999999591438e+00,3.999999999996943778e-01,9.999999999998268052e-01
7.218245836551853700e-03,1.000000000001225686e+00,-2.000000000000954348e+00,4.000000000007107870e-01,1.000000000000551559e+00
7.781754163448145745e-03,1.000000000002322365e+00,-2.000000000001779910e+00,4.000000000013245183e-01,1.000000000000989209e+00
8.750000000000000833e-03,1.000000000006890932e+00,-2.000000000005206058e+00,4.000000000038821391e-01,1.000000000002814637e+00
9.718245836551854186e-03,9.999999999844249032e-01,-1.999999999988397059e+00,3.999999999913007587e-01,9.999999999938271600e-01
1.028175416344814623e-02,1.000000000000795364e+00,-2.000000000000644818e+00,4.000000000004676481e-01,1.000000000000373923e+00
1.124999999999999958e-02,9.999999999824802366e-01,-1.999999999986934451e+00,3.999999999902107417e-01,9.999999999930467842e-01
1.221824583655185467e-02,1.000000000036994852e+00,-2.000000000027722713e+00,4.000000000207400985e-01,1.000000000014855672e+00
1.278175416344814672e-02,1.000000000009383383e+00,-2.000000000007054801e+00,4.000000000052769122e-01,1.000000000003809175e+00
1.375000000000000007e-02,1.000000000024225066e+00,-2.000000000018160140e+00,4.000000000135890410e-01,1.000000000009747758e+00
1.471824583655185342e-02,9.999999999493945912e-01,-1.999999999962169150e+00,3.999999999716864485e-01,9.999999999798216965e-01
1.528175416344814547e-02,9.999999999329181044e-01,-1.999999999949848117e+00,3.999999999624616054e-01,9.999999999732360756e-01
1.625000000000000056e-02,9.999999999816413521e-01,-1.999999999986316723e+00,3.999999999897483893e-01,9.999999999927298155e-01
1.721824583655185564e-02,1.000000000044945825e+00,-2.000000000033689940e+00,4.000000000251984211e-01,1.000000000018050450e+00
1.778175416344814769e-02,1.000000000210671480e+00,-2.000000000157701407e+00,4.000000001180027409e-01,1.000000000084335650e+00
1.875000000000000278e-02,1.000000000015754731e+00,-2.000000000011828760e+00,4.000000000088461682e-01,1.000000000006360912e+00
1.971824583655185439e-02,9.999999999249393756e-01,-1.999999999943861129e+00,3.999999999579872956e-01,9.999999999700290854e-01
2.028175416344814644e-02,9.999999995488768612e-01,-1.999999999662444683e+00,3.999999997473927538e-01,9.999999998196051898e-01
2.124999999999999806e-02,9.999999998943738255e-01,-1.999999999920995641e+00,3.999999999408720974e-01,9.999999999578066401e-01
2.221824583655185315e-02,1.000000000337236905e+00,-2.000000000252408316e+00,4.000000001888763812e-01,1.000000000134954270e+00
2.278175416344814519e-02,1.000000000772884423e+00,-2.000000000578413317e+00,4.000000004328376768e-01,1.000000000309209991e+00
2.375000000000000028e-02,1.000000000469967620e+00,-2.000000000351725760e+00,4.000000002632025375e-01,1.000000000188038918e+00
2.471824583655185537e-02,9.999999988815708729e-01,-1.999999999163073916e+00,3.999999993736994552e-01,9.999999995526779317e-01
2.528175416344814741e-02,9.999999986794364526e-01,-1.999999999011808693e+00,3.999999992605051125e-01,9.999999994718264951e-01
2.625000000000000250e-02,9.999999986776398897e-01,-1.999999999010461549e+00,3.999999992594991949e-01,9.999999994711082918e-01
2.721824583655185412e-02,1.000000002397864796e+00,-2.000000001794423277e+00,4.000000013428251511e-01,1.000000000959198276e+00
2.778175416344814616e-02,1.000000002834529500e+00,-2.000000002121202325e+00,4.000000015873578785e-01,1.000000001133865446e+00
2.874999999999999778e-02,1.000000002884623651e+00,-2.000000002158699441e+00,4.000000016154124372e-01,1.000000001153907636e+00
2.971824583655185287e-02,9.999999967575611270e-01,-1.999999997573628230e+00,3.999999981842584651e-01,9.999999987030852022e-01
3.028175416344814491e-02,9.999999931098816353e-01,-1.999999994843952855e+00,3.999999961415570127e-01,9.999999972440111184e-01
3.125000000000000000e-02,9.999999940401377296e-01,-1.999999995540089337e+00,3.999999966624994130e-01,9.999999976161110249e-01
3.221824583655185509e-02,1.000000001758665436e+00,-2.000000001316107667e+00,4.000000009848759253e-01,1.000000000703524572e+00
3.278175416344814713e-02,1.000000014791103675e+00,-2.000000011068697514e+00,4.000000082830456050e-01,1.000000005916510615e+00
3.375000000000000222e-02,1.000000013539675381e+00,-2.000000010132212402e+00,4.000000075822428558e-01,1.000000005415931925e+00
3.471824583655185731e-02,1.000000004606964144e+00,-2.000000003447571562e+00,4.000000025799164693e-01,1.000000001842827224e+00
3.528175416344814935e-02,9.999999756374956528e-01,-1.999999981768820767e+00,3.999999863570248282e-01,9.999999902550663622e-01
3.625000000000000444e-02,9.999999677278770260e-01,-1.999999975849814815e+00,3.999999819276486290e-01,9.999999870912442690e-01
3.721824583655185259e-02,9.999999774334923375e-01,-1.999999983112759505e+00,3.999999873627409497e-01,9.999999909733600090e-01
3.778175416344814463e-02,1.000000024588008962e+00,-2.000000018399995749e+00,4.000000137692913960e-01,1.000000009835219528e+00
3.874999999999999972e-02,1.000000070416639186e+00,-2.000000052695083408e+00,4.000000394333883547e-01,1.000000028166829980e+00
3.971824583655185481e-02,1.000000074844849651e+00,-2.000000056008813143e+00,4.000000419131627960e-01,1.000000029938055368e+00
4.028175416344814685e-02,1.000000016509710044e+00,-2.000000012354513412e+00,4.000000092452773437e-01,1.000000006603483538e+00
4.125000000000000194e-02,9.999998736760904450e-01,-1.999999905467912509e+00,3.999999292586740585e-01,9.999999494705885672e-01
4.221824583655185703e-02,9.999997866601044727e-01,-1.999999840351843083e+00,3.999998805302772409e-01,9.999999146655705884e-01
4.278175416344814908e-02,9.999998177829686474e-01,-1.999999863640532061e+00,3.999998979579386105e-01,9.999999271118646949e-01
4.374999999999999722e-02,1.000000145878665148e+00,-2.000000109164790096e+00,4.000000816914607848e-01,1.000000058349978627e+00
4.471824583655185231e-02,1.000000513027540228e+00,-2.000000383917666547e+00,4.000002872977634349e-01,1.000000205216763360e+00
4.528175416344814436e-02,1.000000643634177955e+00,-2.000000481652707496e+00,4.000003604360281573e-01,1.000000257455726960e+00
4.624999999999999944e-02,1.000000112535421648e+00,-2.000000084208266138e+00,4.000000630156981818e-01,1.000000045003818894e+00
4.721824583655185453e-02,9.999990173009624117e-01,-1.999999264618226524e+00,3.999994496910846964e-01,9.999996069263632492e-01
4.778175416344814658e-02,9.999983692646035038e-01,-1.999998779683757055e+00,3.999990867997830213e-01,9.999993477337905112e-01
4.875000000000000167e-02,9.999986538079306264e-01,-1.999998992591080160e+00,3.999992461247215969e-01,9.999994615031485568e-01
4.971824583655185675e-02,1.000001072901711030e+00,-2.000000802848608483e+00,4.000006007979355904e-01,1.000000429092667842e+00
5.028175416344814880e-02,1.000003194403797258e+00,-2.000002390516645523e+00,4.000017889021303397e-01,1.000001277847446746e+00
5.125000000000000389e-02,1.000004878113298412e+00,-2.000003650486178230e+00,4.000027317809620730e-01,1.000001951329588135e+00
5.221824583655185203e-02,1.000001776920605545e+00,-2.000001329502247849e+00,4.000009949114683439e-01,1.000000710356803157e+00
5.278175416344814408e-02,9.999960071438103171e-01,-1.999997012009163910e+00,3.999977639997617240e-01,9.999984028492169275e-01
5.374999999999999917e-02,9.999881244326929153e-01,-1.999991113411149435e+00,3.999933499292206429e-01,9.999952503339538668e-01
5.471824583655185426e-02,9.999862866429831687e-01,-1.999989737492391395e+00,3.999923203055174570e-01,9.999945140455798187e-01
5.528175416344814630e-02,9.999968024051825166e-01,-1.999997606504660297e+00,3.999982088893654364e-01,9.999987198141377931e-01
5.625000000000000139e-02,1.000019038969741203e+00,-2.000014247826354730e+00,4.000106622127813649e-01,1.000007616417203815e+00
5.721824583655185648e-02,1.000042274735174486e+00,-2.000031636786922640e+00,4.000236753892022490e-01,1.000016913022837795e+00
5.778175416344814852e-02,1.000036065866133139e+00,-2.000026986104871618e+00,4.000201950173342125e-01,1.000014421157091160e+00
5.874999999999999667e-02,9.999929100006020866e-01,-1.999994692934820906e+00,3.999960285714527219e-01,9.999971614079042892e-01
5.971824583655185176e-02,9.999197093520153512e-01,-1.999939923098187355e+00,3.999550449168832733e-01,9.999679003628922924e-01
6.028175416344814380e-02,9.998954146325335079e-01,-1.999921728840569957e+00,3.999414307289252402e-01,9.999581578136993443e-01
6.124999999999999889e-02,9.999197070654730624e-01,-1.999939903020039100e+00,3.999550294480213042e-01,9.999678639742846098e-01
6.221824583655185398e-02,1.000032615964274951e+00,-2.000024420613195630e+00,4.000182767296947550e-01,1.000013075433494159e+00
6.278175416344813908e-02,1.000098475526994601e+00,-2.000073718373800880e+00,4.000551678445076753e-01,1.000039440200380270e+00
6.375000000000000111e-02,1.000103156565578244e+00,-2.000077158057494753e+00,4.000577415552279414e-01,1.000041193073155865e+00
6.471824583655186314e-02,9.999166894778908077e-01,-1.999937640356498347e+00,3.999533367792894589e-01,9.999666496919014103e-01
6.528175416344814130e-02,9.997513551097002571e-01,-1.999814046428717296e+00,3.998608682151212901e-01,9.999007907602326384e-01
6.625000000000000333e-02,9.991316295399641501e-01,-1.999350063312665515e+00,3.995138699948667660e-01,9.996527439002638182e-01
6.721824583655186536e-02,9.978448067182928982e-01,-1.998385625330207027e+00,3.987934676736060169e-01,9.991370025393930820e-01
6.778175416344814352e-02,9.966825308860364219e-01,-1.997514009342895358e+00,3.981433841560295117e-01,9.986715223203667113e-01
6.875000000000000555e-02,9.945630001936185405e-01,-1.995923173257541094e+00,3.969590556328548847e-01,9.978228014604810792e-01
6.971824583655186758e-02,9.925037067778283983e-01,-1.994374962546512586e+00,3.958093221047502830e-01,9.969970877734770642e-01
7.028175416344814574e-02,9.916201896302974106e-01,-1.993708380558474103e+00,3.953153398680427921e-01,9.966400039097302876e-01
7.125000000000000777e-02,9.891872981521431241e-01,-1.991873871009626429e+00,3.939582902598474656e-01,9.956615167718578796e-01
7.221824583655185592e-02,9.859493707026858456e-01,-1.989428012296663884e+00,3.921552026722981421e-01,9.943593817419076331e-01
7.278175416344813409e-02,9.843906333381567952e-01,-1.988248442547426054e+00,3.912881074204238585e-01,9.937317924631478006e-01
7.374999999999999611e-02,9.816064302904011774e-01,-1.986136786315096492e+00,3.897398388556577720e-01,9.926071866204975169e-01
7.471824583655184426e-02,9.786085285128750533e-01,-1.983857743488125269e+00,3.880745969601122058e-01,9.913938660177090689e-01
7.528175416344813631e-02,9.767075265781609561e-01,-1.982409162560595739e+00,3.870197498301451988e-01,9.906234448352385646e-01
7.624999999999999833e-02,9.731094809722804495e-01,-1.979663266202689842e+00,3.850263912232086971e-01,9.891651421341368655e-01
7.721824583655184648e-02,9.696817341447819816e-01,-1.977040042388423791e+00,3.831301819533013964e-01,9.877730199053558202e-01
7.778175416344813853e-02,9.682498340160000661e-01,-1.975941362371754328e+00,3.823385506486900454e-01,9.871898171747378603e-01
7.875000000000000056e-02,9.652777856630618825e-01,-1.973657765400757658e+00,3.806975537456399050e-01,9.859792678335953520e-01
7.971824583655184870e-02,9.614484115633146200e-01,-1.970707545764718960e+00,3.785861269101585824e-01,9.844161224796705856e-01
8.028175416344814075e-02,9.591026037630184797e-01,-1.968894092983610955e+00,3.772934982262158288e-01,9.834544728215546261e-01
8.125000000000000278e-02,9.554719900055174131e-01,-1.966082731887011326e+00,3.752964320424472255e-01,9.819660753223130589e-01
8.221824583655185092e-02,9.520918581053776641e-01,-1.963458859912986298e+00,3.734405480814110834e-01,9.805790925062156660e-01
8.278175416344814297e-02,9.503778393749676701e-01,-1.962122819947232921e+00,3.724996617036957502e-01,9.798725471878547699e-01
8.375000000000000500e-02,9.464392058617574488e-01,-1.959053009897680830e+00,3.703434917594926046e-01,9.782548352439746076e-01
8.471824583655185315e-02,9.422043776318009822e-01,-1.955741762651216131e+00,3.680289647001136477e-01,9.765104404023842166e-01
8.528175416344814519e-02,9.406354488637510558e-01,-1.954509637321252047e+00,3.671712524156212076e-01,9.758595980492470456e-01
8.624999999999999334e-02,9.372882668465613021e-01,-1.951878331137223199e+00,3.653452812135795646e-01,9.744741669570810005e-01
8.721824583655185537e-02,9.328852677096887147e-01,-1.948406679587689982e+00,3.629478571985515489e-01,9.726487001172687830e-01
8.778175416344813353e-02,9.304576043406650454e-01,-1.946484907804770348e+00,3.616270307981215848e-01,9.716375821722030848e-01
8.874999999999999556e-02,9.265825043319295684e-01,-1.943414653393074509e+00,3.595236494591333432e-01,9.700260035622830790e-01
8.971824583655185759e-02,9.226968076114583361e-01,-1.940327827689938278e+00,3.574187084117538271e-01,9.684077842888251242e-01
9.028175416344813575e-02,9.207448834328350040e-01,-1.938767709318971688e+00,3.563607341442302512e-01,9.675881467176937756e-01
9.124999999999999778e-02,9.164619004827088133e-01,-1.935344540558208593e+00,3.540467114004101634e-01,9.657976813164044216e-01
9.221824583655185981e-02,9.116206911519089129e-01,-1.931461919942625949e+00,3.514367315357972976e-01,9.637690734392164726e-01
9.278175416344813797e-02,9.098383428945182594e-01,-1.930026349620560300e+00,3.504758638877195631e-01,9.630168552051007191e-01
9.375000000000000000e-02,9.064375414663923269e-01,-1.927282694801650154e+00,3.486460851809718986e-01,9.615833116779028966e-01
9.471824583655186203e-02,9.016462404026679422e-01,-1.923405108312941980e+00,3.460740121167701355e-01,9.595615126233331127e-01
9.528175416344814019e-02,8.986600670126628776e-01,-1.920976593564165391e+00,3.444728705320427298e-01,9.582958094408930982e-01
9.625000000000000222e-02,8.941964010262423157e-01,-1.917342977848295327e+00,3.420862933084318769e-01,9.564070402090351086e-01
9.721824583655186425e-02,8.899890867433624120e-01,-1.913909321058434587e+00,3.398421152687870483e-01,9.546243890257503084e-01
9.778175416344814241e-02,8.881675539942580633e-01,-1.912410581713220870e+00,3.388685249495572704e-01,9.538417706929318562e-01
9.875000000000000444e-02,8.839147810200697064e-01,-1.908913655722786151e+00,3.366046716237581227e-01,9.520280655203666731e-01
9.971824583655186647e-02,8.783091210319536879e-01,-1.904286480884222810e+00,3.336283074706014595e-01,9.496323659903783687e-01
1.002817541634481446e-01,8.759281912523909641e-01,-1.902312035427885517e+00,3.323653505245194317e-01,9.486090122562094162e-01
1.012500000000000067e-01,8.723038880717990384e-01,-1.899301762338574395e+00,3.304466257573538401e-01,9.470513380600539266e-01
1.022182458365518548e-01,8.675749129395146086e-01,-1.895360575118232083e+00,3.279484844996264359e-01,9.450148903812596313e-01
1.027817541634481330e-01,8.645512079416989293e-01,-1.892824714946934828e+00,3.263523003687940904e-01,9.437043675694041234e-01
1.037499999999999950e-01,8.596497703309952110e-01,-1.888710361230849788e+00,3.237738155902482595e-01,9.415864075249623655e-01
1.047182458365518432e-01,8.547705021446012630e-01,-1.884601468010991265e+00,3.212140578448311468e-01,9.394745637539897443e-01
1.052817541634481352e-01,8.530183150869216080e-01,-1.883115002787638659e+00,3.202932502087428301e-01,9.387056659390290436e-01
1.062499999999999972e-01,8.490816750793563905e-01,-1.879773764081037468e+00,3.182316962425402185e-01,9.369878822693878950e-01
1.072182458365518454e-01,8.433386680845574856e-01,-1.874880752007155316e+00,3.152326223124207738e-01,9.344781469240480698e-01
1.077817541634481374e-01,8.402746297873783243e-01,-1.872255742049726779e+00,3.136349360299435229e-01,9.331322311531208280e-01
1.087499999999999994e-01,8.360856638370386396e-01,-1.868662640256006702e+00,3.114566035367253294e-01,9.312939361600851562e-01
1.097182458365518476e-01,8.314395367918201440e-01,-1.864663833840702001e+00,3.090460164750735150e-01,9.292498215431087560e-01
1.102817541634481396e-01,8.288061713243527473e-01,-1.862379119868412092e+00,3.076790255482665382e-01,9.280789531785973434e-01
1.112500000000000017e-01,8.239386524894914965e-01,-1.858154921421629968e+00,3.051625681291278980e-01,9.259262422241442136e-01
1.122182458365518498e-01,8.183813154111196919e-01,-1.853312828821291003e+00,3.022979675223698703e-01,9.234630661457255973e-01
1.127817541634481419e-01,8.163631685951784345e-01,-1.851542455498939699e+00,3.012570796001294848e-01,9.225584004437066277e-01
1.137500000000000039e-01,8.125959863964586916e-01,-1.848233368657499875e+00,2.993195249029934057e-01,9.208743641177609129e-01
1.147182458365518520e-01,8.069600603247675252e-01,-1.843264664314368417e+00,2.964293542259301417e-01,9.183520003041719670e-01
1.152817541634481441e-01,8.036054414724930206e-01,-1.840288200950777719e+00,2.947115645764635250e-01,9.168416158197187915e-01
1.162499999999999922e-01,7.990470238454390195e-01,-1.836238588247945502e+00,2.923850895015597806e-01,9.147931247351606121e-01
1.172182458365518543e-01,7.942407560671436162e-01,-1.831953805475250885e+00,2.899385469614996769e-01,9.126280184776518478e-01
1.177817541634481324e-01,7.918180701977279856e-01,-1.829774260724789325e+00,2.887037832812938132e-01,9.115218323105473974e-01
1.187499999999999944e-01,7.870587254693985901e-01,-1.825493047877121633e+00,2.862889652173510324e-01,9.093634183605852073e-01
1.197182458365518565e-01,7.811914758890503574e-01,-1.820193053175044762e+00,2.833216257567774399e-01,9.066971238848251513e-01
1.202817541634481346e-01,7.789629960005843845e-01,-1.818165109841099136e+00,2.821942562820755618e-01,9.056728552284911693e-01
1.212499999999999967e-01,7.752055725324715763e-01,-1.814740765946729617e+00,2.802986998867775248e-01,9.039495774362371616e-01
1.222182458365518587e-01,7.695605574501285240e-01,-1.809577911100664238e+00,2.774600407198676288e-01,9.013586976157120789e-01
1.227817541634481369e-01,7.661465348573814893e-01,-1.806433788562380904e+00,2.757457191815307351e-01,8.997812645359707373e-01
1.237499999999999989e-01,7.616099459545683237e-01,-1.802249328483953583e+00,2.734754576262461989e-01,8.976887023300494928e-01
1.247182458365518609e-01,7.566917322690778214e-01,-1.797696226157904809e+00,2.710212436697914118e-01,8.954149758485036026e-01
1.252817541634481391e-01,7.541778819398495814e-01,-1.795347161371840361e+00,2.697654536071859011e-01,8.942368241869940171e-01
1.262500000000000011e-01,7.494304805682741044e-01,-1.790910685229039068e+00,2.674047647626788815e-01,8.920265845069201838e-01
1.272182458365518631e-01,7.435985126830582104e-01,-1.785437932965474372e+00,2.645148957455024652e-01,8.893068343798783415e-01
1.277817541634481413e-01,7.413859498613016852e-01,-1.783343861013969134e+00,2.634176571250038124e-01,8.882608888605320052e-01
1.287500000000000033e-01,7.375593157596920246e-01,-1.779717874830206714e+00,2.615261514540078713e-01,8.864580307843915596e-01
1.297182458365518654e-01,7.317354647713261162e-01,-1.774180506663141754e+00,2.586580628617889399e-01,8.837143862591857468e-01
1.302817541634481435e-01,7.284264071758774772e-01,-1.771010906261618389e+00,2.570306807809311644e-01,8.821436120686642068e-01
1.312500000000000056e-01,7.242403600461290170e-01,-1.766993019989569813e+00,2.549782575058195389e-01,8.801575815575206629e-01
1.322182458365518676e-01,7.192635620978596878e-01,-1.762198676313164514e+00,2.525455359837529001e-01,8.777920545813523434e-01
1.327817541634481457e-01,7.164497478877736025e-01,-1.759463407084097986e+00,2.511696636050846920e-01,8.764385232376009638e-01
1.337500000000000078e-01,7.117106263927640564e-01,-1.754853591246554601e+00,2.488626960367926744e-01,8.741709298979032372e-01
1.347182458365518698e-01,7.061589475665464022e-01,-1.749431208465322074e+00,2.461699160619686133e-01,8.715102913808591145e-01
1.352817541634481480e-01,7.039979375658707017e-01,-1.747299568037235629e+00,2.451201309427833153e-01,8.704575605374139657e-01
1.362500000000000100e-01,6.999639077778232465e-01,-1.743318314388354384e+00,2.431684531077045464e-01,8.685035414171995427e-01
1.372182458365518720e-01,6.940186695021178798e-01,-1.737429894884245485e+00,2.403037818707484674e-01,8.656243427973633331e-01
1.377817541634481502e-01,6.911210647912283678e-01,-1.734536200211088008e+00,2.389086681042214833e-01,8.642070118944727986e-01
1.387500000000000122e-01,6.873088842537341536e-01,-1.730720633181235923e+00,2.370782770627489489e-01,8.623425453032070864e-01
1.397182458365518742e-01,6.821059471250012773e-01,-1.725494942337733484e+00,2.345887795957777577e-01,8.597959766534171155e-01
1.402817541634481524e-01,6.790298292697682925e-01,-1.722378876709414586e+00,2.331178333731621921e-01,8.582753780635019591e-01
1.412499999999999867e-01,6.745594792393847516e-01,-1.717843590746798599e+00,2.309886910288261597e-01,8.560723632899017721e-01
1.422182458365518487e-01,6.693527325481346546e-01,-1.712540177749096948e+00,2.285176878285212765e-01,8.535024835059148440e-01
1.427817541634481269e-01,6.669857135233681067e-01,-1.710104608235554435e+00,2.273929802744720230e-01,8.523157830220350339e-01
1.437499999999999889e-01,6.627491548123876086e-01,-1.705742887436313859e+00,2.253888052359877270e-01,8.502040462797394449e-01
1.447182458365518509e-01,6.570568943632438819e-01,-1.699860127775217000e+00,2.227071454543209650e-01,8.473662911266888198e-01
1.452817541634481291e-01,6.545703394418832533e-01,-1.697266197044296820e+00,2.215354534579152546e-01,8.461101890394491232e-01
1.462499999999999911e-01,6.507822906706212107e-01,-1.693307382887043744e+00,2.197561670198396044e-01,8.442000119325016039e-01
1.472182458365518531e-01,6.453171398719318441e-01,-1.687576688259743163e+00,2.171996672457784661e-01,8.414454452925403949e-01
1.477817541634481313e-01,6.423880041118924522e-01,-1.684478116192261510e+00,2.158305005054756975e-01,8.399538095510651337e-01
1.487499999999999933e-01,6.383839728308665640e-01,-1.680233481410640994e+00,2.139651982448834422e-01,8.379173324796620470e-01
1.497182458365518554e-01,6.332710117863100674e-01,-1.674793444740797943e+00,2.115923083717722863e-01,8.353149932400968369e-01
1.502817541634481335e-01,6.306250587715914735e-01,-1.671950602103099426e+00,2.103639368053270287e-01,8.339501177415137301e-01
1.512499999999999956e-01,6.264733570189398026e-01,-1.667484012713846608e+00,2.084444576264338767e-01,8.318169292079413690e-01
1.522182458365518576e-01,6.211389142842848043e-01,-1.661723477510507863e+00,2.059885342732867830e-01,8.290759503880050785e-01
1.527817541634481358e-01,6.187207969321368850e-01,-1.659086029436689813e+00,2.048746223772172637e-01,8.278153223274009598e-01
1.537499999999999978e-01,6.148686656852656585e-01,-1.654877627470776380e+00,2.031065065258652047e-01,8.258125590913990566e-01
1.547182458365518598e-01,6.094977199458990746e-01,-1.648989615692781463e+00,2.006520414044516976e-01,8.230221165645306147e-01
1.552817541634481380e-01,6.068444504170179554e-01,-1.646053235420139815e+00,1.994399115097781894e-01,8.216269893080712095e-01
1.562500000000000000e-01,6.030174532884435834e-01,-1.641809032763894782e+00,1.976974687920635410e-01,8.196175239786062106e-01
1.572182458365518620e-01,5.978711283039777058e-01,-1.636081870285238660e+00,1.953642263296529458e-01,8.169161257370637363e-01
1.577817541634481402e-01,5.952763359616637384e-01,-1.633165378413969249e+00,1.941876460731078446e-01,8.155357198913317784e-01
1.587500000000000022e-01,5.914015263313238124e-01,-1.628802136742181217e+00,1.924372259485797321e-01,8.134795793576026224e-01
1.597182458365518642e-01,5.862347259766843566e-01,-1.622963749710735426e+00,1.901135418493422602e-01,8.107398513991452838e-01
1.602817541634481424e-01,5.837450049678277741e-01,-1.620121970574865511e+00,1.889935767477314565e-01,8.094012588516606987e-01
1.612500000000000044e-01,5.799908194958846019e-01,-1.615828326318478947e+00,1.873107381510523695e-01,8.073866510243162820e-01
1.622182458365518665e-01,5.748510031608626836e-01,-1.609930023037972280e+00,1.850172543628815502e-01,8.046313451031219532e-01
1.627817541634481446e-01,5.723159311647558756e-01,-1.606991669479102436e+00,1.838861146478837638e-01,8.032543942715594243e-01
1.637500000000000067e-01,5.686000055060713709e-01,-1.602675273015609303e+00,1.822338148529511204e-01,8.012390656361210173e-01
1.647182458365518687e-01,5.635530050840449334e-01,-1.596793036949400113e+00,1.799999231687432200e-01,7.985048502309872731e-01
1.652817541634481469e-01,5.610609684349727733e-01,-1.593858777615980271e+00,1.788967760530307261e-01,7.971360784196351856e-01
1.662500000000000089e-01,5.573831667598334594e-01,-1.589518938363757794e+00,1.772744466151872922e-01,7.951193056551874028e-01
1.672182458365518709e-01,5.523677638218404962e-01,-1.583581169709600944e+00,1.750725290919498967e-01,7.923730373067962018e-01
1.677817541634481491e-01,5.499086281315943570e-01,-1.580639720234803258e+00,1.739928058407712308e-01,7.910078008411172146e-01
1.687500000000000111e-01,5.462985311716297421e-01,-1.576311602037064219e+00,1.724131262914053164e-01,7.890059942209445287e-01
1.697182458365518731e-01,5.413408524715659365e-01,-1.570348634374737040e+00,1.702542048545591380e-01,7.862615765891316499e-01
1.702817541634481513e-01,5.388931464992331444e-01,-1.567373983339354737e+00,1.691882665163044475e-01,7.848878187419351393e-01
1.712500000000000133e-01,5.353288516096574856e-01,-1.563031967403821554e+00,1.676413144562639845e-01,7.828894050460315501e-01
1.722182458365518476e-01,5.304322345685075213e-01,-1.557047920630976856e+00,1.655265266458222639e-01,7.801492625183013008e-01
1.727817541634481258e-01,5.280171887681692766e-01,-1.554065481523025039e+00,1.644834248073729632e-01,7.787787419908736020e-01
1.737499999999999878e-01,5.245059592196308351e-01,-1.549718551751607221e+00,1.629719254807603102e-01,7.767877686424803363e-01
1.747182458365518498e-01,5.196611033579138228e-01,-1.543701877090038144e+00,1.608967848619687335e-01,7.740466999660736702e-01
1.752817541634481280e-01,5.172708427304046896e-01,-1.540702014199921477e+00,1.598729483098937088e-01,7.726752365646945009e-01
1.762499999999999900e-01,5.138145747836827537e-01,-1.536353013657519417e+00,1.583973481430526187e-01,7.706931445538418579e-01
1.772182458365518520e-01,5.090290492613793738e-01,-1.530313036160467988e+00,1.563646855543103509e-01,7.679556097102980816e-01
1.777817541634481302e-01,5.066638906189421254e-01,-1.527295949758838534e+00,1.553600417611421536e-01,7.665833535687429645e-01
1.787499999999999922e-01,5.032595544297968626e-01,-1.522941542580121377e+00,1.539186531741757735e-01,7.646086985301685512e-01
1.797182458365518543e-01,4.985318753778169021e-01,-1.516876434639955917e+00,1.519274188299303274e-01,7.618741465367223631e-01
1.802817541634481324e-01,4.961941738521088441e-01,-1.513845038834275680e+00,1.509427795410193396e-01,7.605025789057733299e-01
1.812499999999999944e-01,4.928430983399984533e-01,-1.509487392429178731e+00,1.495357761697743981e-01,7.585364220045034411e-01
1.822182458365518565e-01,4.881732872682291169e-01,-1.503397221819263496e+00,1.475855448337624609e-01,7.558051038578792458e-01
1.827817541634481346e-01,4.858616831427985394e-01,-1.500349729267018262e+00,1.466201461916054605e-01,7.544335727567174077e-01
1.837499999999999967e-01,4.825626262581000359e-01,-1.495987788041664768e+00,1.452466301937546944e-01,7.524755456096445805e-01
1.847182458365518587e-01,4.779529517765991331e-01,-1.489875685375111392e+00,1.433379187062926996e-01,7.497491027803641073e-01
1.852817541634481369e-01,4.756699414097050327e-01,-1.486815344812382200e+00,1.423925890631056179e-01,7.483791630868459333e-01
1.862499999999999989e-01,4.724246031085674313e-01,-1.482451875241653561e+00,1.410528645500760681e-01,7.464305606754187972e-01
1.872182458365518609e-01,4.678731888880685585e-01,-1.476315455854225300e+00,1.391844472512932807e-01,7.437081807469793082e-01
1.877817541634481391e-01,4.656144030540164125e-01,-1.473236393213126494e+00,1.382571988855316458e-01,7.423374254462887789e-01
1.887500000000000011e-01,4.624215300259648664e-01,-1.468870366018862672e+00,1.369503778231271063e-01,7.403979320309620471e-01
1.897182458365518631e-01,4.579313340216759065e-01,-1.462713869303430947e+00,1.351230404907728389e-01,7.376817791877553487e-01
1.902817541634481413e-01,4.556982158384709769e-01,-1.459617947464665111e+00,1.342142771812526725e-01,7.363111842247531680e-01
1.912500000000000033e-01,4.525574912709376396e-01,-1.455249558846581470e+00,1.329398432331463098e-01,7.343809670446806992e-01
1.922182458365518654e-01,4.481286274558264893e-01,-1.449073479517352547e+00,1.311531745857128783e-01,7.316714808553549387e-01
1.927817541634481435e-01,4.459215199286910014e-01,-1.445961128153158581e+00,1.302628421697825944e-01,7.303013890797053209e-01
1.937500000000000056e-01,4.428327188989804597e-01,-1.441590719277157095e+00,1.290203194685918264e-01,7.283806839599408223e-01
1.947182458365518676e-01,4.384653984630077495e-01,-1.435395731945918962e+00,1.272739456734503227e-01,7.256783894441566352e-01
1.952817541634481457e-01,4.362844065201120780e-01,-1.432267066387046928e+00,1.264018893455905457e-01,7.243090026629431799e-01
1.962500000000000078e-01,4.332469648982726351e-01,-1.427894512487745349e+00,1.251906686605585295e-01,7.223978400515372877e-01
1.972182458365518698e-01,4.289412155905918400e-01,-1.421681075752234236e+00,1.234841414138645177e-01,7.197031721691993233e-01
1.977817541634481480e-01,4.267867292307748750e-01,-1.418536646846636939e+00,1.226303190297337725e-01,7.183348885446737553e-01
1.987500000000000100e-01,4.238002926589012898e-01,-1.414162129699211068e+00,1.214498797210595837e-01,7.164334347145520088e-01
1.997182458365518720e-01,4.195560362823365641e-01,-1.407930583167353644e+00,1.197827068100032477e-01,7.137467730853748193e-01
2.002817541634481502e-01,4.174281424590411405e-01,-1.404770530748853385e+00,1.189469524202207418e-01,7.123798105675880343e-01
2.012500000000000122e-01,4.144922466868268263e-01,-1.400394083705994275e+00,1.177967351326012074e-01,7.104881700091458807e-01
2.022182458365518742e-01,4.103096149564464667e-01,-1.394145119244517117e+00,1.161685084039251331e-01,7.078100547086632055e-01
2.027817541634481524e-01,4.082085729926951956e-01,-1.390969860724865059e+00,1.153507215453488388e-01,7.064447513906881859e-01
2.037499999999999867e-01,4.053226464845529620e-01,-1.386591360292277031e+00,1.142301294005749063e-01,7.045629598501121915e-01
2.047182458365518487e-01,4.012014240918114205e-01,-1.380325186841195650e+00,1.126403039272002582e-01,7.018937194838043014e-01
2.052817541634481269e-01,3.991274687036122093e-01,-1.377135138133606551e+00,1.118403728613363429e-01,7.005304171659745283e-01
2.062499999999999889e-01,3.962911471901281457e-01,-1.372754779379000034e+00,1.107488953806382570e-01,6.986586513848138669e-01
2.072182458365518509e-01,3.922313624839014468e-01,-1.366472012037304617e+00,1.091970215907676067e-01,6.959987907344448166e-01
2.077817541634481291e-01,3.901845506976009403e-01,-1.363267339816234491e+00,1.084147626925419522e-01,6.946377201423660219e-01
2.087499999999999911e-01,3.873972433858333120e-01,-1.358884975896547331e+00,1.073518066723934128e-01,6.927760103178832729e-01
2.097182458365518531e-01,3.833988287610749501e-01,-1.352586124641056209e+00,1.058373988329580351e-01,6.901259921356815985e-01
2.102817541634481313e-01,3.813794456088669960e-01,-1.349367379682143708e+00,1.050727146097295284e-01,6.887675503984124203e-01
2.112499999999999933e-01,3.786406589243458409e-01,-1.344983014358664741e+00,1.040377293772137141e-01,6.869159909607129855e-01
2.122182458365518554e-01,3.747034087209417663e-01,-1.338668402668230728e+00,1.025602488224844205e-01,6.842761930867942155e-01
2.127817541634481335e-01,3.727115774503046985e-01,-1.335435913350111914e+00,1.018129779568446303e-01,6.829206826183165102e-01
2.137499999999999956e-01,3.700208598080216293e-01,-1.331049622600296356e+00,1.008054341335441889e-01,6.810794004008666747e-01
2.147182458365518576e-01,3.661447699836163916e-01,-1.324719935688001726e+00,9.936441948022869952e-02,6.784503536994048734e-01
2.152817541634481358e-01,3.641805970444062512e-01,-1.321474026113754530e+00,9.863439177831286042e-02,6.770980701525809442e-01
2.162499999999999978e-01,3.615373524643960557e-01,-1.317085651672284863e+00,9.765371049089530131e-02,6.752670908361548818e-01
2.172182458365518598e-01,3.577222714687701699e-01,-1.310741373685618383e+00,9.624864523195084121e-02,6.726492373312682460e-01
2.177817541634481380e-01,3.557859916483204765e-01,-1.307482611485030422e+00,9.553573673298812463e-02,6.713005779849618992e-01
2.187500000000000000e-01,3.531897244731749819e-01,-1.303092156374492383e+00,9.458138165253660024e-02,6.694799926131497214e-01
2.197182458365518620e-01,3.494354628231658988e-01,-1.296733737869178560e+00,9.321173495100686102e-02,6.668737497185373009e-01
2.202817541634481402e-01,3.475271782612225913e-01,-1.293462501042569990e+00,9.251577002460482924e-02,6.655290277402733379e-01
2.212500000000000022e-01,3.449773976865937453e-01,-1.289069976879310131e+00,9.158721144545843573e-02,6.637189281068778257e-01
2.222182458365518642e-01,3.412838757623557484e-01,-1.282698089411137721e+00,9.025249309342474324e-02,6.611247959768085103e-01
2.227817541634481424e-01,3.394036959191227831e-01,-1.279414792514302013e+00,8.957329619317500047e-02,6.597843310943174444e-01
2.237500000000000044e-01,3.368998278805941382e-01,-1.275020063380836177e+00,8.866997846031531016e-02,6.579847414744169898e-01
2.247182458365518665e-01,3.332668733511278125e-01,-1.268635252658914414e+00,8.736966395140777220e-02,6.554031538813915869e-01
2.252817541634481446e-01,3.314149669645125584e-01,-1.265340443166415696e+00,8.670707876097009936e-02,6.540673129154015442e-01
2.262500000000000067e-01,3.289564801344587175e-01,-1.260943437848043303e+00,8.582846635606707075e-02,6.522782764530530297e-01
2.272182458365518687e-01,3.253838934047994513e-01,-1.254546228131617980e+00,8.456202071205676241e-02,6.497096385688022613e-01
2.277817541634481469e-01,3.235603726132750824e-01,-1.251240383463413153e+00,8.391586780124242473e-02,6.483787486357308616e-01
2.287500000000000089e-01,3.211467496484188278e-01,-1.246841047530993007e+00,8.306143465908204238e-02,6.466003061685589026e-01
2.297182458365518709e-01,3.176343597049849921e-01,-1.240432040957485382e+00,8.182833270234173006e-02,6.440450332446946424e-01
2.302817541634481491e-01,3.158393169591262595e-01,-1.237115628881829910e+00,8.119842303844516940e-02,6.427194041278379011e-01
2.312500000000000111e-01,3.134700052514423629e-01,-1.232713834308347467e+00,8.036763507086724934e-02,6.409515561656553562e-01
2.322182458365518731e-01,3.100176035974568367e-01,-1.226293591800478033e+00,7.916733821052843179e-02,6.384100232685777643e-01
2.327817541634481513e-01,3.082511323899065903e-01,-1.222967108574477324e+00,7.855348095443730194e-02,6.370899625364156993e-01
2.337500000000000133e-01,3.059255882686753858e-01,-1.218562732250134006e+00,7.774581219459378301e-02,6.353327016103871294e-01
2.347182458365518476e-01,3.025329676503824561e-01,-1.212131846387287881e+00,7.657778304816588444e-02,6.328052744375765037e-01
2.352817541634481258e-01,3.007951469837402692e-01,-1.208795789228565898e+00,7.597978046298858867e-02,6.314910764425976097e-01
2.362499999999999878e-01,2.985127901984518939e-01,-1.204388628314120746e+00,7.519469786877130968e-02,6.297443554996565718e-01
2.372182458365518498e-01,2.951796957454608794e-01,-1.197947635717364845e+00,7.405838494524484561e-02,6.272313612070630207e-01
2.377817541634481280e-01,2.934706143876177342e-01,-1.194602554473920941e+00,7.347604192514495258e-02,6.259233320384283150e-01
2.387499999999999900e-01,2.912308748122214852e-01,-1.190192416192927372e+00,7.271302267332974134e-02,6.241871051636723733e-01
2.397182458365518520e-01,2.879570111198815896e-01,-1.183741814300713235e+00,7.160786494807186431e-02,6.216888474913730978e-01
2.402817541634481302e-01,2.862767236300662321e-01,-1.180388232531728310e+00,7.104097514169864513e-02,6.203872798395891897e-01
2.412499999999999922e-01,2.840790308065341829e-01,-1.175974921983579113e+00,7.029950445063531950e-02,6.186615063689026028e-01
2.422182458365518543e-01,2.808640836492114490e-01,-1.169515220779663078e+00,6.922494150801050683e-02,6.161783006266282614e-01
2.427817541634481324e-01,2.792125885265138718e-01,-1.166153593079784390e+00,6.867328139516648555e-02,6.148834635069231336e-01
2.437499999999999944e-01,2.770563258430590592e-01,-1.161736826457754113e+00,6.795283854014334823e-02,6.131680835419349718e-01
2.447182458365518565e-01,2.738999876056132932e-01,-1.155268614402910288e+00,6.690832181293961123e-02,6.107002997502910535e-01
2.452817541634481346e-01,2.722772863358237649e-01,-1.151899447573437207e+00,6.637167188954069819e-02,6.094124925249789770e-01
2.462499999999999967e-01,2.701617966247858438e-01,-1.147478859535282725e+00,6.567173293332763395e-02,6.077074345242807762e-01
2.472182458365518587e-01,2.670637274578635534e-01,-1.141002732462544689e+00,6.465671339121538408e-02,6.052554759745192303e-01
2.477817541634481369e-01,2.654698578492056260e-01,-1.137626662955370627e+00,6.413486950296684586e-02,6.039750616376688974e-01
2.487499999999999989e-01,2.633944813818804853e-01,-1.133201881798386657e+00,6.345492024191087821e-02,6.022802747137976365e-01
2.497182458365518609e-01,2.603542308101102210e-01,-1.126718275810675074e+00,6.246882360746952578e-02,5.998445215686860621e-01
2.502817541634481668e-01,2.587891877212581959e-01,-1.123335912027284555e+00,6.196157175318236371e-02,5.985718752276580901e-01
2.512499999999999734e-01,2.567532836047590195e-01,-1.118906607290835575e+00,6.130111521087619475e-02,5.968873537878676139e-01
2.522182458365518354e-01,2.537703787267779343e-01,-1.112415971180459318e+00,6.034337133921838237e-02,5.944682318911136409e-01
2.527817541634481691e-01,2.522340893702212372e-01,-1.109027829159980438e+00,5.985047943924393793e-02,5.932037139456327601e-01
2.537500000000000311e-01,2.502370107202006588e-01,-1.104593654613173603e+00,5.920902686274084198e-02,5.915294733214412348e-01
2.547182458365518376e-01,2.473110039016087613e-01,-1.098096544211996095e+00,5.827908378212402069e-02,5.891274838432788430e-01
2.552817541634481713e-01,2.458033647809434452e-01,-1.094703112091427899e+00,5.780031299453428778e-02,5.878714582085271534e-01
2.562499999999999778e-01,2.438444275585497090e-01,-1.090263625015404747e+00,5.717737263357170613e-02,5.862074971945259172e-01
2.572182458365518398e-01,2.409748619908874956e-01,-1.083760615777903835e+00,5.627468320824503129e-02,5.838231708414992616e-01
2.577817541634481735e-01,2.394957851808719451e-01,-1.080362447765619294e+00,5.580980179656234302e-02,5.825760331691608451e-01
2.587500000000000355e-01,2.375742794237651057e-01,-1.075917117589224592e+00,5.520488154224246352e-02,5.809223295987845370e-01
2.597182458365518420e-01,2.347606849132329587e-01,-1.069408780198163544e+00,5.432890019504520163e-02,5.785562030448695436e-01
2.602817541634481757e-01,2.333101042894154264e-01,-1.066006509294417981e+00,5.387768443566557514e-02,5.773183784705659960e-01
2.612499999999999822e-01,2.314253181412599669e-01,-1.061554760824070964e+00,5.329029866170537089e-02,5.756748990313308445e-01
2.622182458365518443e-01,2.286672054987211877e-01,-1.055041636169903985e+00,5.244047821809990489e-02,5.733274924986258014e-01
2.627817541634481779e-01,2.272450623766140987e-01,-1.051635941932850704e+00,5.200270714094109431e-02,5.720994176625587846e-01
2.637500000000000400e-01,2.253962984428510286e-01,-1.047177189393371233e+00,5.143238135569749847e-02,5.704661268953594710e-01
2.647182458365518465e-01,2.226931719868577297e-01,-1.040659813036324488e+00,5.060817644163190243e-02,5.681379450266503817e-01
2.652817541634481802e-01,2.212993901094618410e-01,-1.037251362707352964e+00,5.018362377777587507e-02,5.669200415888340228e-01
2.662499999999999867e-01,2.194859722757545595e-01,-1.032785026664304384e+00,4.962989640720170958e-02,5.652969059094177240e-01
2.672182458365518487e-01,2.168373532055586639e-01,-1.026263989286546385e+00,4.883077065223774549e-02,5.629884557522117916e-01
2.677817541634481824e-01,2.154718328212173739e-01,-1.022853422942493262e+00,4.841920322539264299e-02,5.617811222867276078e-01
2.687500000000000444e-01,2.136930946829793121e-01,-1.018378905423298120e+00,4.788162198887317700e-02,5.601681006574772415e-01
2.697182458365518509e-01,2.110985054735329547e-01,-1.011854824098675554e+00,4.710704358537594338e-02,5.578798802922141364e-01
2.702817541634481846e-01,2.097611361499614746e-01,-1.008442787702580112e+00,4.670822564022027862e-02,5.566835031684307378e-01
2.712499999999999911e-01,2.080164228189063380e-01,-1.003959477669775557e+00,4.618634804318468706e-02,5.550805486568880509e-01
2.722182458365518531e-01,2.054753800446036394e-01,-9.974329819003963093e-01,4.543578786045742585e-02,5.528130407958662396e-01
2.727817541634481868e-01,2.041660380055425050e-01,-9.940201216282741337e-01,4.504948059621726592e-02,5.516279915638357956e-01
2.737500000000000488e-01,2.024547088044817700e-01,-9.895274028021787682e-01,4.454287475317452588e-02,5.500350549538376432e-01
2.747182458365518554e-01,1.999667207460582852e-01,-9.829991294588860118e-01,4.381580620103425056e-02,5.477887275137749423e-01
2.752817541634481890e-01,1.986852674146754871e-01,-9.795860869913055602e-01,4.344176782785203611e-02,5.466153629949931370e-01
2.762499999999999956e-01,1.970066976632824096e-01,-9.750833430615684083e-01,4.295001295535322977e-02,5.450323956594871344e-01
2.772182458365518576e-01,1.945712639543502043e-01,-9.685539318893963134e-01,4.224591221933426954e-02,5.428077014142990153e-01
2.777817541634481913e-01,1.933175456767740608e-01,-9.651413401077525434e-01,4.188389824943440642e-02,5.416463635362938067e-01
2.787500000000000533e-01,1.916711248287923386e-01,-9.606279505930169771e-01,4.140658407114280321e-02,5.400733170962590535e-01
2.797182458365518598e-01,1.892877358322755110e-01,-9.540980393139681937e-01,4.072493030228129668e-02,5.378706935663140065e-01
2.802817541634481935e-01,1.880615843651870234e-01,-9.506865200188832077e-01,4.037469402969911386e-02,5.367217096195679993e-01
2.812500000000000000e-01,1.864467121345557421e-01,-9.461618504036132249e-01,3.991141960836838698e-02,5.351585333878793316e-01
2.822182458365518065e-01,1.841148481846177909e-01,-9.396320702249590928e-01,3.925169502424727397e-02,5.329784019495314995e-01
2.827817541634481402e-01,1.829160810301762030e-01,-9.362222319344515320e-01,3.891298789552244397e-02,5.318420840361058888e-01
2.837499999999999467e-01,1.813321611835790048e-01,-9.316856157371218305e-01,3.846335979998202759e-02,5.302887191787517551e-01
2.847182458365518087e-01,1.790512855391623026e-01,-9.251565685064362388e-01,3.782504794374063478e-02,5.281314768257765468e-01
2.852817541634481424e-01,1.778796993074828747e-01,-9.217489838776934397e-01,3.749761793378245112e-02,5.270081139074233034e-01
2.862500000000000044e-01,1.763261288610834254e-01,-9.171996883843926973e-01,3.706124716629541349e-02,5.254644817203142360e-01
2.872182458365518110e-01,1.740956675798687736e-01,-9.106718819424846068e-01,3.644382757332195744e-02,5.233304780057616012e-01
2.877817541634481446e-01,1.729510228888297696e-01,-9.072670366706927503e-01,3.612741528571017380e-02,5.222203182477319627e-01
2.887499999999999512e-01,1.714271751410549049e-01,-9.027042039630831516e-01,3.570391254485541510e-02,5.206862989411871201e-01
2.897182458365518132e-01,1.692464624437330090e-01,-8.961778723143337677e-01,3.510684591452375991e-02,5.185757712099188232e-01
2.902817541634481469e-01,1.681284515955868697e-01,-8.927760511508215924e-01,3.480117593513913643e-02,5.174789811728187638e-01
2.912500000000000089e-01,1.666336055740177402e-01,-8.881984610358863996e-01,3.439013200630555711e-02,5.159543281776624024e-01
2.922182458365518154e-01,1.645017380470509827e-01,-8.816730664831817776e-01,3.381282034984077478e-02,5.138672203598481092e-01
2.927817541634481491e-01,1.634098058418111676e-01,-8.782737292072945179e-01,3.351755003245738412e-02,5.127836401828915758e-01
2.937499999999999556e-01,1.619427735651050304e-01,-8.736785699954620066e-01,3.311843458396254714e-02,5.112675585157882008e-01
2.947182458365518176e-01,1.598581837290980745e-01,-8.671514073449813065e-01,3.256011541821440120e-02,5.092031364717625186e-01
2.952817541634481513e-01,1.587909129103724504e-01,-8.637511268971233003e-01,3.227467247109779697e-02,5.081316033700687962e-01
2.962500000000000133e-01,1.573507772465867205e-01,-8.591363861529832668e-01,3.188705727007310614e-02,5.066237648782381253e-01
2.972182458365518198e-01,1.553132496699115295e-01,-8.526098690252901235e-01,3.134743780710778221e-02,5.045840885071096737e-01
2.977817541634481535e-01,1.542729375438115225e-01,-8.492183105092194761e-01,3.107236465949610171e-02,5.035290886755811046e-01
2.987499999999999600e-01,1.528692257266293375e-01,-8.446171369324493305e-01,3.069867815751495255e-02,5.020415000402422834e-01
2.997182458365518221e-01,1.508864014426463118e-01,-8.381208592589414197e-01,3.017955640011616217e-02,5.000377123379765587e-01
3.002817541634481557e-01,1.498728636177104057e-01,-8.347395222900322320e-01,2.991464296935903225e-02,4.990003234618925476e-01
3.012500000000000178e-01,1.485069579490626290e-01,-8.301593217378488987e-01,2.955497170623729367e-02,4.975351342860068193e-01
3.022182458365518243e-01,1.465753106953615881e-01,-8.236858003880995760e-01,2.905501904757868195e-02,4.955646846276502981e-01
3.027817541634481580e-01,1.455869602031394094e-01,-8.203109752736733595e-01,2.879964885932958032e-02,4.945437561706256813e-01
3.037499999999999645e-01,1.442565019093396683e-01,-8.157463205424091424e-01,2.845307157361934292e-02,4.930985986250578379e-01
3.047182458365518265e-01,1.423715180223918131e-01,-8.092833744395108164e-01,2.797071198387302005e-02,4.911570862697738904e-01
3.052817541634481602e-01,1.414063394478786984e-01,-8.059093539082869961e-01,2.772416897265764582e-02,4.901507436106952720e-01
3.062500000000000222e-01,1.401089331015991368e-01,-8.013542606073560393e-01,2.738980211425467298e-02,4.887233366910504473e-01
3.072182458365518287e-01,1.382679928262353086e-01,-7.948954943226438363e-01,2.692401737531227926e-02,4.868085669173692343e-01
3.077817541634481624e-01,1.373250074613214244e-01,-7.915198594917245423e-01,2.668588030482473353e-02,4.858161087728505856e-01
3.087499999999999689e-01,1.360591967141825398e-01,-7.869713137327757346e-01,2.636311968577807058e-02,4.844053236099628568e-01
3.097182458365518309e-01,1.342608726977869149e-01,-7.805142083317517798e-01,2.591323600041097255e-02,4.825165269620305120e-01
3.102817541634481646e-01,1.333395697073869457e-01,-7.771360928884611941e-01,2.568321916218667053e-02,4.815378364154838109e-01
3.112500000000000266e-01,1.321044080863885972e-01,-7.725927468440759727e-01,2.537161095383177328e-02,4.801431557310378295e-01
3.122182458365518332e-01,1.303477972407967589e-01,-7.661365596899721853e-01,2.493710834339228979e-02,4.782802024902071403e-01
3.127817541634481668e-01,1.294478568323232659e-01,-7.627557420661106313e-01,2.471498288975493632e-02,4.773154128339262003e-01
3.137499999999999734e-01,1.282426024691618593e-01,-7.582169175445090392e-01,2.441413715209151888e-02,4.759365585621658234e-01
3.147182458365518354e-01,1.265269864896362562e-01,-7.517615578383902708e-01,2.399455485452987868e-02,4.740995482512195824e-01
3.152817541634481691e-01,1.256481560197315051e-01,-7.483780354296584170e-01,2.378011408529130330e-02,4.731488873095147096e-01
3.162500000000000311e-01,1.244721769546232176e-01,-7.438434189210667569e-01,2.348967728742169456e-02,4.717857006707801282e-01
3.172182458365518376e-01,1.227969307524653803e-01,-7.373891552657061421e-01,2.308458728876522717e-02,4.699748427609166113e-01
3.177817541634481713e-01,1.219389612066569956e-01,-7.340029100659670735e-01,2.287762975469448401e-02,4.690385568383358406e-01
3.187499999999999778e-01,1.207916859590289355e-01,-7.294723925802281128e-01,2.259727075459115261e-02,4.676909378153699115e-01
3.197182458365518398e-01,1.191562265468948251e-01,-7.230196882971012817e-01,2.220626360980160197e-02,4.659064879220173316e-01
3.202817541634481735e-01,1.183188938778025612e-01,-7.196307634754188776e-01,2.200659779249751480e-02,4.649848614885104814e-01
3.212500000000000355e-01,1.171997576969992932e-01,-7.151042458757740361e-01,2.173599395936497494e-02,4.636527068502952487e-01
3.222182458365518420e-01,1.156035025782358172e-01,-7.086536116017405629e-01,2.135866809599089658e-02,4.618949171011538235e-01
3.227817541634481757e-01,1.147865929065194635e-01,-7.052620505119256977e-01,2.116610829254499809e-02,4.609882512538370780e-01
3.237499999999999822e-01,1.136950321605686431e-01,-7.007394203115674403e-01,2.090494399943275752e-02,4.596714474276508700e-01
3.247182458365518443e-01,1.121373995007948349e-01,-6.942914246762522668e-01,2.054090556628003841e-02,4.579405634900256539e-01
3.252817541634481779e-01,1.113406912746443544e-01,-6.908971926436608957e-01,2.035526776869648821e-02,4.570491600075956007e-01
3.262500000000000400e-01,1.102761683176262941e-01,-6.863784258924776616e-01,2.010324011013733467e-02,4.557476111301393962e-01
3.272182458365518465e-01,1.087566012723281267e-01,-6.799338128783646296e-01,1.975210844351028144e-02,4.540438973918170529e-01
3.277817541634481802e-01,1.079798876674859520e-01,-6.765368745627404756e-01,1.957321542201469547e-02,4.531680816868554618e-01
3.287499999999999867e-01,1.069418322062922616e-01,-6.720217911637823560e-01,1.933002020469191257e-02,4.518816399041126197e-01
3.297182458365518487e-01,1.054597320490573142e-01,-6.655812101371733069e-01,1.899141207544571830e-02,4.502052988957760404e-01
3.302817541634481824e-01,1.047028106626473748e-01,-6.621814772060645726e-01,1.881909083325457657e-02,4.493454071135138950e-01
3.312500000000000444e-01,1.036906669405916470e-01,-6.576699287988964082e-01,1.858443374771707665e-02,4.480739273854997262e-01
3.322182458365518509e-01,1.022454551319414429e-01,-6.512342161738859936e-01,1.825797779611909588e-02,4.464251680565729519e-01
3.327817541634481846e-01,1.015081323616364162e-01,-6.478315510660972443e-01,1.809206067276163121e-02,4.455815571580567513e-01
3.337499999999999911e-01,1.005213288457937199e-01,-6.433232840916585094e-01,1.786565015769608911e-02,4.443248602767469468e-01
3.347182458365518531e-01,9.911239252472829608e-02,-6.368932420788158133e-01,1.755097419251248209e-02,4.427038270752459703e-01
3.352817541634481868e-01,9.839447549193439113e-02,-6.334874006895377940e-01,1.739129670047209406e-02,4.418768587749039578e-01
3.362500000000000488e-01,9.743243004613563740e-02,-6.289820602981669451e-01,1.717284521068249484e-02,4.406347353378877729e-01
3.372182458365518554e-01,9.605915604964436472e-02,-6.225586321727943906e-01,1.686958409649779236e-02,4.390415445608177869e-01
3.377817541634481890e-01,9.536046742147023803e-02,-6.191493110120406262e-01,1.671598844834321432e-02,4.382316095007846579e-01
3.387499999999999956e-01,9.442258918080144448e-02,-6.146464306314891601e-01,1.650521292910491281e-02,4.370038216570333867e-01
3.397182458365518576e-01,9.308432986655881813e-02,-6.082305680655281099e-01,1.621300063363453545e-02,4.354385065906557495e-01
3.402817541634481913e-01,9.240468955039914112e-02,-6.048172885900099383e-01,1.606533129719012187e-02,4.346459951155349777e-01
3.412500000000000533e-01,9.149036959495866761e-02,-6.003162152057109902e-01,1.586195114779357165e-02,4.334322622702467265e-01
3.422182458365518598e-01,9.018646789258644159e-02,-5.939090322526431320e-01,1.558042650581500932e-02,4.318947972430729476e-01
3.427817541634481935e-01,8.952571585601938609e-02,-5.904912200956776713e-01,1.543853536499318474e-02,4.311201317234469865e-01
3.437500000000000000e-01,8.863432549956631878e-02,-5.859910650242307062e-01,1.524227219814664087e-02,4.299201272260266826e-01
3.447182458365518065e-01,8.736406990643517945e-02,-5.795936550102758211e-01,1.497106870365089160e-02,4.284103499208699040e-01
3.452817541634481402e-01,8.672204697741855983e-02,-5.761705095940051757e-01,1.483481052921480081e-02,4.276539543940199306e-01
3.462499999999999467e-01,8.585294516431568601e-02,-5.716701279308031847e-01,1.464538996811834415e-02,4.264673139659984624e-01
3.472182458365518087e-01,8.461561532781718131e-02,-5.652838443993017936e-01,1.438414588852155937e-02,4.249849697598550025e-01
3.477817541634481424e-01,8.399217281218794573e-02,-5.618543453455159264e-01,1.425338031637586080e-02,4.242472792151527061e-01
3.487500000000000044e-01,8.314467847543248469e-02,-5.573521155006965211e-01,1.407052609085841788e-02,4.230735613168546405e-01
3.497182458365518110e-01,8.193947638425334856e-02,-5.509782748352932691e-01,1.381886930530978538e-02,4.216181843933963225e-01
3.502817541634481446e-01,8.133448221105614440e-02,-5.475411790176192284e-01,1.369346196654045930e-02,4.208996477965852301e-01
3.512499999999999512e-01,8.050790173466736144e-02,-5.430350348790842219e-01,1.351690226082035914e-02,4.197383725565373425e-01
3.522182458365518132e-01,7.933399152818659816e-02,-5.366751912727444340e-01,1.327445881687519015e-02,4.183093073086744385e-01
3.527817541634481469e-01,7.874730345217662020e-02,-5.332288528275396233e-01,1.315427523390182152e-02,4.176103389333972182e-01
3.537500000000000089e-01,7.794090178148808945e-02,-5.287159778310130953e-01,1.298373669041194209e-02,4.164609464877830347e-01
3.547182458365518154e-01,7.679737278035336789e-02,-5.223718018225020909e-01,1.275012289668894273e-02,4.150572615665941156e-01
3.552817541634481491e-01,7.622885912520241392e-02,-5.189142700270474862e-01,1.263503272131019997e-02,4.143782573394460544e-01
3.562499999999999556e-01,7.544186940177895206e-02,-5.143909373433437349e-01,1.247024296008250599e-02,4.132401231228124416e-01
3.572182458365518176e-01,7.432771566279522402e-02,-5.080641620490825572e-01,1.224506082794414932e-02,4.118605260081140695e-01
3.577817541634481513e-01,7.377723549877135412e-02,-5.045930947141530343e-01,1.213493316665040754e-02,4.112018119346751988e-01
3.587500000000000133e-01,7.300884421345886499e-02,-5.000542751830248100e-01,1.197561754517085381e-02,4.100742065631550748e-01
3.597182458365518198e-01,7.192290675375311026e-02,-4.937463229822597333e-01,1.175844062320301371e-02,4.087168175592900687e-01
3.602817541634481535e-01,7.139016071714945899e-02,-4.902580567633333386e-01,1.165310848037861245e-02,4.080782408709189846e-01
3.612499999999999600e-01,7.063926181293032902e-02,-4.856954426714350515e-01,1.149893768656871755e-02,4.069598616779383504e-01
3.622182458365518221e-01,6.958001894264148612e-02,-4.794062029891715815e-01,1.128927628031209905e-02,4.056220611846359514e-01
3.627817541634481557e-01,6.906494838975078820e-02,-4.758967872999115278e-01,1.118863862156640500e-02,4.050042345078620487e-01
3.637500000000000178e-01,6.833131126980072911e-02,-4.713109821577827208e-01,1.103949728141759117e-02,4.038959986377628208e-01
3.647182458365518243e-01,6.730021430871975519e-02,-4.650480385401177252e-01,1.083757352157621416e-02,4.025831727616075995e-01
3.652817541634481580e-01,6.680269040668396219e-02,-4.615344729413449754e-01,1.074152417637252652e-02,4.019869600677707933e-01
3.662499999999999645e-01,6.608901655969184885e-02,-4.569329254080529701e-01,1.059791712890505513e-02,4.008955527176357170e-01
3.672182458365518265e-01,6.508783237619641948e-02,-4.507036194061590506e-01,1.040399486348327594e-02,3.996136637086785126e-01
3.677817541634481602e-01,6.460567300478320396e-02,-4.472042822215971936e-01,1.031197953593007699e-02,3.990353732235948914e-01
3.687500000000000222e-01,6.391414161176518782e-02,-4.425828275333429929e-01,1.017427202118998189e-02,3.979663875872629930e-01
3.697182458365518287e-01,6.294256814630441732e-02,-4.363894518151421598e-01,9.988147316943208828e-03,3.967167058439150518e-01
3.702817541634481624e-01,6.247428160124456759e-02,-4.329125775275966537e-01,9.899775492582439662e-03,3.961540348622922258e-01
3.712499999999999689e-01,6.180554055262782454e-02,-4.282688356421284204e-01,9.767991587173818421e-03,3.951098679760073895e-01
3.722182458365518309e-01,6.086316170405844939e-02,-4.221100273236768619e-01,9.589439741231241265e-03,3.938934271874921511e-01
3.727817541634481646e-01,6.040765115101291716e-02,-4.186607270991350438e-01,9.504413204893136929e-03,3.933447594714899465e-01
3.737500000000000266e-01,5.976159085280776523e-02,-4.139943105032843351e-01,9.378415973334511269e-03,3.923262349404930682e-01
3.747182458365518332e-01,5.884808495941685341e-02,-4.078673412157002298e-01,9.207236653429371961e-03,3.911442768179678175e-01
3.752817541634481668e-01,5.840457433055456365e-02,-4.044488943771942235e-01,9.125331004583767808e-03,3.906085742932047800e-01
3.762499999999999734e-01,5.778057535734792277e-02,-3.997608441996947093e-01,9.004881273557472851e-03,3.896154208341717773e-01
3.772182458365518354e-01,5.689566746549222509e-02,-3.936625184115464804e-01,8.840887498476245054e-03,3.884692759707200072e-01
3.777817541634481691e-01,5.646367501946383122e-02,-3.902765254416274976e-01,8.761944343948356584e-03,3.879460706785376467e-01
3.787500000000000311e-01,5.586075940607217183e-02,-3.855688604279166598e-01,8.646736853913211326e-03,3.869772334751546694e-01
3.797182458365518376e-01,5.500418261179515489e-02,-3.794964244242331475e-01,8.489746931804462854e-03,3.858682434989914034e-01
3.802817541634481713e-01,5.458350758633457450e-02,-3.761430978889782617e-01,8.413669325679894867e-03,3.853576701887480027e-01
3.812499999999999778e-01,5.400052040410058957e-02,-3.714186302802586770e-01,8.303373296186156508e-03,3.844117257597591264e-01
3.822182458365518398e-01,5.317202244907132114e-02,-3.653708175494370103e-01,8.153212674363377599e-03,3.833412901574603793e-01
3.827817541634481735e-01,5.276271134608955665e-02,-3.620496063059707725e-01,8.079956819395729337e-03,3.828440869156815585e-01
3.837500000000000355e-01,5.219852255870482266e-02,-3.573119696601758655e-01,7.974258743853303300e-03,3.819197533265952238e-01
3.847182458365518420e-01,5.139791739490794792e-02,-3.512900755009631393e-01,7.830771081487514912e-03,3.808895125711513896e-01
3.852817541634481757e-01,5.100020953951069774e-02,-3.480005335197903782e-01,7.760334033534672243e-03,3.804069681087591803e-01
3.862499999999999822e-01,5.045387834507001484e-02,-3.432542450630726161e-01,7.658970780533667401e-03,3.795035699808619323e-01
3.872182458365518443e-01,4.968109972334783242e-02,-3.372628037895504804e-01,7.522028363227895725e-03,3.785155927060169789e-01
3.877817541634481779e-01,4.929535267682640109e-02,-3.340053947582122262e-01,7.454431649794667804e-03,3.780494126223675200e-01
3.887500000000000400e-01,4.876620813122146958e-02,-3.292558599822622556e-01,7.357205687951802638e-03,3.771672009106608048e-01
3.897182458365518465e-01,4.802136660304748284e-02,-3.233030012224137884e-01,7.226719900939869087e-03,3.762241899880279794e-01
3.902817541634481802e-01,4.764800063968954030e-02,-3.200797965520407184e-01,7.161997043745091558e-03,3.757763677170609662e-01
3.912499999999999867e-01,4.713563799010924565e-02,-3.153333367703988199e-01,7.068774740909072700e-03,3.749166788827785757e-01
3.922182458365518487e-01,4.641906573084857851e-02,-3.094308253754875504e-01,6.944702751119864736e-03,3.740221093304257338e-01
3.927817541634481824e-01,4.605852435515984944e-02,-3.062458158432621591e-01,6.882889641167671581e-03,3.735947762944665795e-01
3.937500000000000444e-01,4.556271813583393643e-02,-3.015095719523254725e-01,6.793584329151819597e-03,3.727600441274396270e-01
3.947182458365518509e-01,4.487501335963833826e-02,-2.956728567605476088e-01,6.675934891275916473e-03,3.719182676210862626e-01
3.952817541634481846e-01,4.452776717402176510e-02,-2.925321202186566549e-01,6.617068440452339786e-03,3.715136004120619950e-01
3.962499999999999911e-01,4.404836093133517733e-02,-2.878140935767793951e-01,6.531621824968930450e-03,3.707074274086359367e-01
3.972182458365518531e-01,4.339046296554271293e-02,-2.820628694982165729e-01,6.420467001102246780e-03,3.699238589710875380e-01
3.977817541634481868e-01,4.305705240197972572e-02,-2.789747963516684970e-01,6.364591937710964605e-03,3.695441038491947272e-01
3.987500000000000488e-01,4.259391125135025824e-02,-2.742846155823591148e-01,6.282970896567397281e-03,3.687716572617068533e-01
3.997182458365518554e-01,4.196729943092095128e-02,-2.686447995009654255e-01,6.178478178964430349e-03,3.680531189012015703e-01
4.002817541634481890e-01,4.164845977951148887e-02,-2.656212445511733633e-01,6.125671572322287720e-03,3.677009668996059077e-01
4.012499999999999956e-01,4.120167545310762097e-02,-2.609736926925992906e-01,6.047919695126540221e-03,3.669704950475732863e-01
4.022182458365518576e-01,4.060918857563540485e-02,-2.554847450626708816e-01,5.950473691406142802e-03,3.663255718790878190e-01
4.027817541634481913e-01,4.030544694307500175e-02,-2.525361119018751932e-01,5.900719188563852483e-03,3.660001089243394290e-01
4.037500000000000533e-01,3.987334876802446637e-02,-2.479340529714911256e-01,5.826655271835820375e-03,3.653226686410382396e-01
4.047182458365518598e-01,3.931849499359492406e-02,-2.426479460757396678e-01,5.736851108769744356e-03,3.647679743149052078e-01
4.052817541634481935e-01,3.903147432343892498e-02,-2.397890970160418134e-01,5.690160612625834273e-03,3.644597540355282717e-01
4.062500000000000000e-01,3.860569272558669884e-02,-2.351536251349978235e-01,5.618154887029687752e-03,3.638164795386603645e-01
4.072182458365518065e-01,3.807924652243862423e-02,-2.299834922477027865e-01,5.534161771837116037e-03,3.633318852945298105e-01
4.077817541634481402e-01,3.780958061188108288e-02,-2.272506211904512241e-01,5.491130029227140122e-03,3.630779514320794377e-01
4.087499999999999467e-01,3.739489588972357698e-02,-2.226457734199733529e-01,5.421844656596103325e-03,3.624722390312946074e-01
4.097182458365518087e-01,3.689532631538683383e-02,-2.174921020345727540e-01,5.341601727714382318e-03,3.619429790411367587e-01
4.102817541634481424e-01,3.662218612189113709e-02,-2.146642193198326776e-01,5.298349477296205971e-03,3.616898687902936338e-01
4.112500000000000044e-01,3.619143239880837082e-02,-2.098963287769476938e-01,5.228544649034396440e-03,3.611728178798576105e-01
4.122182458365518110e-01,3.571689951244873262e-02,-2.047996832843612391e-01,5.153131156663863337e-03,3.606927831787160588e-01
4.127817541634481446e-01,3.546030852956054413e-02,-2.019336960532851777e-01,5.111262445151708127e-03,3.603509569643789656e-01
4.137499999999999512e-01,3.502479451636522634e-02,-1.970255128968402825e-01,5.041131267604168770e-03,3.598258988535047997e-01
4.147182458365518132e-01,3.455796326734680152e-02,-1.919561992634940817e-01,4.968854020685569556e-03,3.594579621378143353e-01
4.152817541634481469e-01,3.431349750395490394e-02,-1.891772776376725862e-01,4.930015379834444544e-03,3.591892213309224591e-01
4.162500000000000089e-01,3.391384635447089457e-02,-1.845250749947532631e-01,4.866152069080572316e-03,3.587142562818640412e-01
4.172182458365518154e-01,3.350941863126864761e-02,-1.799430227136270266e-01,4.803766079454943605e-03,3.583892436567375772e-01
4.177817541634481491e-01,3.328570453667582807e-02,-1.774508747346620341e-01,4.770570005404095593e-03,3.583047190835068063e-01
4.187499999999999556e-01,3.291619570378118836e-02,-1.732115532292727578e-01,4.715432361558205554e-03,3.581392275700112093e-01
4.197182458365518176e-01,3.254627758535836440e-02,-1.689784051854475999e-01,4.660654073002203426e-03,3.580020834009984276e-01
4.202817541634481513e-01,3.234614372328489112e-02,-1.665819588397258744e-01,4.630021595989511872e-03,3.578495813595638508e-01
4.212500000000000133e-01,3.199551888557415624e-02,-1.624055118665627961e-01,4.577274009417846810e-03,3.576496153873602868e-01
4.222182458365518198e-01,3.161998888698190624e-02,-1.580585144416365717e-01,4.522362583807852145e-03,3.575556746692699073e-01
4.227817541634481535e-01,3.139933937975079165e-02,-1.554580784696232565e-01,4.489644709493962813e-03,3.574633095934897087e-01
4.237499999999999600e-01,3.104995885243188453e-02,-1.512385028865782799e-01,4.437898269909951177e-03,3.573191748016091296e-01
4.247182458365518221e-01,3.073176806080560666e-02,-1.473853596952129363e-01,4.392066666530509630e-03,3.572904313413082789e-01
4.252817541634481557e-01,3.056671668004493428e-02,-1.454447612554440328e-01,4.369794747999408702e-03,3.573981132599179933e-01
4.262500000000000178e-01,3.029463185033799688e-02,-1.423045512633880350e-01,4.334568980640589146e-03,3.577010773768677931e-01
4.272182458365518243e-01,3.003935075482963568e-02,-1.394144766559680115e-01,4.303091060739621873e-03,3.581211771069806593e-01
4.277817541634481580e-01,2.989408779054831058e-02,-1.377115760650989285e-01,4.284629888500879509e-03,3.583174973025571308e-01
4.287499999999999645e-01,2.963697268059102552e-02,-1.347107177653190657e-01,4.251822545594467762e-03,3.586586416414712652e-01
4.297182458365518265e-01,2.936902835742059847e-02,-1.315565608087481408e-01,4.217210011509361055e-03,3.589844682794732234e-01
4.302817541634481602e-01,2.920565802586589169e-02,-1.296249020508059568e-01,4.195952191388896239e-03,3.591728859244299743e-01
4.312500000000000222e-01,2.893053143474778530e-02,-1.263115062371964747e-01,4.160300644080674667e-03,3.595077965871580905e-01
4.322182458365518287e-01,2.866346452317665439e-02,-1.230575662154956562e-01,4.126013351248209761e-03,3.598669438504202289e-01
4.327817541634481624e-01,2.851855658192076898e-02,-1.213113520887280639e-01,4.108160261110054175e-03,3.601304513176525335e-01
4.337499999999999689e-01,2.828295576403724171e-02,-1.185449051809150250e-01,4.080486427785014365e-03,3.606842281468239375e-01
4.347182458365518309e-01,2.806585628482596850e-02,-1.160757386845239353e-01,4.056839459843681814e-03,3.613678680130851806e-01
4.352817541634481646e-01,2.794500848433453116e-02,-1.147190685892520989e-01,4.044220943334198362e-03,3.618017279902882022e-01
4.362500000000000266e-01,2.773534251093912398e-02,-1.123544767469589478e-01,4.022159520141154083e-03,3.625482106949617367e-01
4.372182458365518332e-01,2.752052037302163412e-02,-1.099063498856348853e-01,3.999154239468641521e-03,3.632883921945215810e-01
4.377817541634481668e-01,2.738813349499973418e-02,-1.083668997508679538e-01,3.984395067878766794e-03,3.636972074608699201e-01
4.387499999999999734e-01,2.715905724726530232e-02,-1.056550813292787827e-01,3.958829783921942631e-03,3.644115614801545777e-01
4.397182458365518354e-01,2.692799231496515247e-02,-1.028831479737366134e-01,3.932999143377926242e-03,3.651403990107511821e-01
4.402817541634481691e-01,2.679802453078487801e-02,-1.013323471174675805e-01,3.918911792295171059e-03,3.655970786011882301e-01
4.412500000000000311e-01,2.658209652580662344e-02,-9.881741343285488366e-02,3.896353550954618269e-03,3.664452827462210127e-01
4.422182458365518376e-01,2.637740323493103362e-02,-9.649214330563456177e-02,3.876285926274155181e-03,3.673869914098361056e-01
4.427817541634481713e-01,2.626261387690018850e-02,-9.521253288399460224e-02,3.865617774401146952e-03,3.679772501435233933e-01
4.437499999999999778e-01,2.606684352770687399e-02,-9.302416083775898181e-02,3.847757138501558139e-03,3.690279122606190398e-01
4.447182458365518398e-01,2.587114382910501303e-02,-9.085200816712621363e-02,3.830125914315318531e-03,3.701156334269255499e-01
4.452817541634481735e-01,2.575503710536677579e-02,-8.955866796679270991e-02,3.819494350600299761e-03,3.707521692722006712e-01
4.462500000000000355e-01,2.555685837044112743e-02,-8.736145651487982333e-02,3.801693747825814814e-03,3.718858645222632431e-01
4.472182458365518420e-01,2.536118507086999874e-02,-8.518942238850825410e-02,3.784672019793173386e-03,3.730772053057833659e-01
4.477817541634481757e-01,2.525051591958447569e-02,-8.397472746501810636e-02,3.775585301155134823e-03,3.738126889346808923e-01
4.487499999999999822e-01,2.506242216469080353e-02,-8.194399406997969482e-02,3.760621916253219579e-03,3.751255456816313116e-01
4.497182458365518443e-01,2.487642650617802320e-02,-7.997971325183540758e-02,3.746369343784692382e-03,3.764979410180043229e-01
4.502817541634481779e-01,2.476716888358325083e-02,-7.882893242167257619e-02,3.737955946473959807e-03,3.773095709933604325e-01
4.512500000000000400e-01,2.457890334825115278e-02,-7.682824240270576255e-02,3.723654176258271720e-03,3.787449467841309536e-01
4.522182458365518465e-01,2.438956924171163318e-02,-7.481271346300298608e-02,3.709495925752583686e-03,3.802338500723205228e-01
4.527817541634481802e-01,2.428003276569883420e-02,-7.366341755483764298e-02,3.701647877229274648e-03,3.811411534067933871e-01
4.537499999999999867e-01,2.409352099900910135e-02,-7.177376555037032202e-02,3.688899811341740578e-03,3.827688584301828789e-01
4.547182458365518487e-01,2.391001277553730583e-02,-6.997121721059054722e-02,3.677271542272853109e-03,3.844907546468487869e-01
4.552817541634481824e-01,2.380396841474142003e-02,-6.894349765519171280e-02,3.670841099069618169e-03,3.855282693952329920e-01
4.562500000000000444e-01,2.362032241548067332e-02,-6.713800600016643638e-02,3.659838868136765060e-03,3.873612311212696335e-01
4.572182458365518509e-01,2.343344989462251005e-02,-6.530075483465644370e-02,3.648602787651588405e-03,3.892515617694929930e-01
4.577817541634481846e-01,2.332261354942296791e-02,-6.421405167212193565e-02,3.641885861536504985e-03,3.903814053492528080e-01
4.587499999999999911e-01,2.313212493781506215e-02,-6.241006563435374382e-02,3.630908690896808479e-03,3.924097657108458481e-01
4.597182458365518531e-01,2.294278260413453591e-02,-6.067413791815490232e-02,3.620958189883657051e-03,3.945639738170995114e-01
4.602817541634481868e-01,2.283415739950842363e-02,-5.971919580084237428e-02,3.615932603462490569e-03,3.958907416855608763e-01
4.612500000000000488e-01,2.264562427079080953e-02,-5.808240639500392155e-02,3.607597228029320834e-03,3.982664801917757402e-01
4.622182458365518554e-01,2.245326265487069400e-02,-5.645527315964089798e-02,3.599339455214430831e-03,4.007590690203814976e-01
4.627817541634481890e-01,2.233739759157996399e-02,-5.547090608606283779e-02,3.594095335572332350e-03,4.022509024201547656e-01
4.637499999999999956e-01,2.213516760895986590e-02,-5.377962820414321221e-02,3.585198114513007094e-03,4.049210489219192133e-01
4.647182458365518576e-01,2.192974248167922635e-02,-5.208792253934124011e-02,3.576670413696470419e-03,4.077419532724256279e-01
4.652817541634481913e-01,2.181055821749843318e-02,-5.114939159668092233e-02,3.572384027715092003e-03,4.094787478718676099e-01
4.662500000000000533e-01,2.160223148758644296e-02,-4.958833032066408547e-02,3.565617388467366439e-03,4.126445675897328358e-01
4.672182458365518598e-01,2.138799444567922314e-02,-4.808956150710742145e-02,3.559442580851627982e-03,4.160561419037939745e-01
4.677817541634481935e-01,2.125722869027966977e-02,-4.720349708897497720e-02,3.555667529132308050e-03,4.181715760011340266e-01
4.687500000000000000e-01,2.102096922387947792e-02,-4.564490176152793260e-02,3.549075504202258563e-03,4.220875196575816779e-01
4.697182458365518065e-01,2.076934409610848090e-02,-4.404432202695270776e-02,3.542405138102111984e-03,4.263982918418025014e-01
4.702817541634481402e-01,2.061553851230381318e-02,-4.312298498614731967e-02,3.538803397075710507e-03,4.291427307324126583e-01
4.712499999999999467e-01,2.033918506567625184e-02,-4.159958837678984916e-02,3.533176981960085145e-03,4.342820239049990927e-01
4.722182458365518087e-01,2.004691610720153380e-02,-4.014654928026663294e-02,3.528241125548856570e-03,4.399979910477843092e-01
4.727817541634481424e-01,1.986875406795168830e-02,-3.931650046545226429e-02,3.525519287907311668e-03,4.436009520086084401e-01
4.737500000000000044e-01,1.955067972592722941e-02,-3.785500331094830001e-02,3.520835554672806754e-03,4.502190721793210004e-01
4.747182458365518110e-01,1.921832130246832124e-02,-3.635298841035591172e-02,3.516087669664588744e-03,4.573874604246779274e-01
4.752817541634481446e-01,1.902120699548757315e-02,-3.546349755741082937e-02,3.513337825817572802e-03,4.617658893374967932e-01
4.762499999999999512e-01,1.868095518378729003e-02,-3.397767734861513456e-02,3.508957949286242543e-03,4.695902745288388358e-01
4.772182458365518132e-01,1.834013946291811192e-02,-3.254303489668403104e-02,3.505080120421349369e-03,4.777880952743385201e-01
4.777817541634481469e-01,1.814271563131957324e-02,-3.173784920675924714e-02,3.503108374485178114e-03,4.827155489939169986e-01
4.787500000000000089e-01,1.779635204939148188e-02,-3.033656458074464324e-02,3.499874001155182327e-03,4.916560977555587963e-01
4.797182458365518154e-01,1.744037880258360318e-02,-2.891299974370162978e-02,3.496747828881140944e-03,5.012431020654115610e-01
4.802817541634481491e-01,1.722571363877949818e-02,-2.805955722479534092e-02,3.494853650643110592e-03,5.072146391043126368e-01
4.812499999999999556e-01,1.687835514029120687e-02,-2.661012653519590973e-02,3.491703874947332548e-03,5.171866342905808711e-01
4.822182458365518176e-01,1.656882915759614119e-02,-2.518491368674005693e-02,3.488785960111814594e-03,5.264080411065660270e-01
4.827817541634481513e-01,1.643550570219116935e-02,-2.438488615741326443e-02,3.487341561385904481e-03,5.304585122867523372e-01
4.837500000000000133e-01,1.626732218859113649e-02,-2.301469754861975095e-02,3.485089343838867343e-03,5.355966555889400960e-01
4.847182458365518198e-01,1.617317928033870991e-02,-2.164473517404262581e-02,3.483175839483665121e-03,5.384185414487532295e-01
4.852817541634481535e-01,1.612507239404248685e-02,-2.082745261694646244e-02,3.481997962343672762e-03,5.398422216743226087e-01
4.862499999999999600e-01,1.603500715746342814e-02,-1.941598007437743065e-02,3.479957498131132799e-03,5.425562745245489094e-01
4.872182458365518221e-01,1.593533329235602425e-02,-1.800397509103033103e-02,3.477837978099941434e-03,5.456173890897243473e-01
4.877817541634481557e-01,1.588260960573514846e-02,-1.719816538326042824e-02,3.476716069753445128e-03,5.472520190413194818e-01
4.887500000000000178e-01,1.582734478331472572e-02,-1.583415011494278268e-02,3.475029285303331012e-03,5.488964404450717982e-01
4.897182458365518243e-01,1.581229546249393603e-02,-1.448410461417295320e-02,3.473773325923394054e-03,5.492202783212328798e-01
4.902817541634481580e-01,1.581599078837910705e-02,-1.369413284784192983e-02,3.473134114691079233e-03,5.489909170348951095e-01
4.912499999999999645e-01,1.582134117482433822e-02,-1.231842130316980477e-02,3.472050067443135241e-03,5.486339667853230573e-01
4.922182458365518265e-01,1.582684798035338333e-02,-1.093396401282770679e-02,3.470847185597816624e-03,5.482530681261272854e-01
4.927817541634481602e-01,1.582821910949558375e-02,-1.012772983132121524e-02,3.470110712615290770e-03,5.480892525889916600e-01
4.937500000000000222e-01,1.583738682592131242e-02,-8.764754036753632724e-03,3.468974748575271317e-03,5.475926658079639520e-01
4.947182458365518287e-01,1.585246764400577088e-02,-7.412477209702464376e-03,3.468177199339526028e-03,5.469459514479650952e-01
4.952817541634481624e-01,1.586295876833433705e-02,-6.632173788257349906e-03,3.467897175988799655e-03,5.465400917058773622e-01
4.962499999999999689e-01,1.587621451289323443e-02,-5.271854228427677244e-03,3.467575251511005683e-03,5.460330686346788198e-01
4.972182458365518309e-01,1.588287303714574356e-02,-3.906049481984296638e-03,3.467244759937956715e-03,5.457521368818175622e-01
4.977817541634481646e-01,1.588485036887898189e-02,-3.102626690324822734e-03,3.466982091654979576e-03,5.456428627189597869e-01
4.987500000000000266e-01,1.589481252532597144e-02,-1.742816791915969546e-03,3.466496376657281220e-03,5.452244830088348593e-01
4.997182458365518332e-01,1.591009957124306720e-02,-3.886289579166064085e-04,3.466194684771439771e-03,5.446532042823387654e-01
5.002817541634481113e-01,1.591009957124274107e-02,3.886289579162117047e-04,3.466194684771438470e-03,5.446532042823497566e-01
5.012499999999999734e-01,1.589481252532585001e-02,1.742816791915701964e-03,3.466496376657280352e-03,5.452244830088388561e-01
5.022182458365518354e-01,1.588485036887904434e-02,3.102626690324827938e-03,3.466982091654977841e-03,5.456428627189572333e-01
5.027817541634480580e-01,1.588287303714574356e-02,3.906049481984220743e-03,3.467244759937955414e-03,5.457521368818173402e-01
5.037499999999999201e-01,1.587621451289303667e-02,5.271854228427456067e-03,3.467575251511005683e-03,5.460330686346855922e-01
5.047182458365518931e-01,1.586295876833425378e-02,6.632173788257022910e-03,3.467897175988803558e-03,5.465400917058809149e-01
5.052817541634481158e-01,1.585246764400574312e-02,7.412477209702136513e-03,3.468177199339536002e-03,5.469459514479675377e-01
5.062499999999999778e-01,1.583738682592118058e-02,8.764754036753016897e-03,3.468974748575283460e-03,5.475926658079703913e-01
5.072182458365518398e-01,1.582821910949546232e-02,1.012772983132005644e-02,3.470110712615302045e-03,5.480892525889975442e-01
5.077817541634480625e-01,1.582684798035321333e-02,1.093396401282629299e-02,3.470847185597827032e-03,5.482530681261348349e-01
5.087500000000000355e-01,1.582134117482409535e-02,1.231842130316767626e-02,3.472050067443141312e-03,5.486339667853324942e-01
5.097182458365518976e-01,1.581599078837893010e-02,1.369413284783940754e-02,3.473134114691088341e-03,5.489909170349027701e-01
5.102817541634481202e-01,1.581229546249384929e-02,1.448410461417075530e-02,3.473773325923401427e-03,5.492202783212370987e-01
5.112499999999999822e-01,1.582734478331470143e-02,1.583415011494106184e-02,3.475029285303341420e-03,5.488964404450743517e-01
5.122182458365518443e-01,1.588260960573503744e-02,1.719816538325889821e-02,3.476716069753457705e-03,5.472520190413252550e-01
5.127817541634480669e-01,1.593533329235582996e-02,1.800397509102884958e-02,3.477837978099954010e-03,5.456173890897330070e-01
5.137499999999999289e-01,1.603500715746321997e-02,1.941598007437602899e-02,3.479957498131144075e-03,5.425562745245576801e-01
5.147182458365519020e-01,1.612507239404229256e-02,2.082745261694523772e-02,3.481997962343680135e-03,5.398422216743302693e-01
5.152817541634481247e-01,1.617317928033867175e-02,2.164473517404146355e-02,3.483175839483670759e-03,5.384185414487553389e-01
5.162499999999999867e-01,1.626732218859106710e-02,2.301469754861891828e-02,3.485089343838871246e-03,5.355966555889429825e-01
5.172182458365518487e-01,1.643550570219107221e-02,2.438488615741272320e-02,3.487341561385907951e-03,5.304585122867560010e-01
5.177817541634480714e-01,1.656882915759602670e-02,2.518491368673977590e-02,3.488785960111817630e-03,5.264080411065700238e-01
5.187500000000000444e-01,1.687835514029102299e-02,2.661012653519579871e-02,3.491703874947337752e-03,5.171866342905871994e-01
5.197182458365519064e-01,1.722571363877924144e-02,2.805955722479488990e-02,3.494853650643113627e-03,5.072146391043205194e-01
5.202817541634481291e-01,1.744037880258336726e-02,2.891299974370058201e-02,3.496747828881139209e-03,5.012431020654182223e-01
5.212499999999999911e-01,1.779635204939125290e-02,3.033656458074288770e-02,3.499874001155182761e-03,4.916560977555652356e-01
5.222182458365518531e-01,1.814271563131935119e-02,3.173784920675702670e-02,3.503108374485180282e-03,4.827155489939232158e-01
5.227817541634480758e-01,1.834013946291791070e-02,3.254303489668169264e-02,3.505080120421352839e-03,4.777880952743442378e-01
5.237499999999999378e-01,1.868095518378716513e-02,3.397767734861354555e-02,3.508957949286243844e-03,4.695902745288421665e-01
5.247182458365519109e-01,1.902120699548744132e-02,3.546349755741030202e-02,3.513337825817568899e-03,4.617658893374994578e-01
5.252817541634481335e-01,1.921832130246822062e-02,3.635298841035593254e-02,3.516087669664585275e-03,4.573874604246798703e-01
5.262499999999999956e-01,1.955067972592718431e-02,3.785500331094891063e-02,3.520835554672795912e-03,4.502190721793206118e-01
5.272182458365518576e-01,1.986875406795159116e-02,3.931650046545329819e-02,3.525519287907299959e-03,4.436009520086091618e-01
5.277817541634480802e-01,2.004691610720148870e-02,4.014654928026773623e-02,3.528241125548843993e-03,4.399979910477837541e-01
5.287500000000000533e-01,2.033918506567626919e-02,4.159958837679025856e-02,3.533176981960080374e-03,4.342820239049981490e-01
5.297182458365519153e-01,2.061553851230382012e-02,4.312298498614695885e-02,3.538803397075717446e-03,4.291427307324133245e-01
5.302817541634481380e-01,2.076934409610851906e-02,4.404432202695213877e-02,3.542405138102124561e-03,4.263982918418032231e-01
5.312500000000000000e-01,2.102096922387957853e-02,4.564490176152714851e-02,3.549075504202279813e-03,4.220875196575821775e-01
5.322182458365518620e-01,2.125722869027974957e-02,4.720349708897483149e-02,3.555667529132326699e-03,4.181715760011346372e-01
5.327817541634480847e-01,2.138799444567927519e-02,4.808956150710790023e-02,3.559442580851640558e-03,4.160561419037944186e-01
5.337499999999999467e-01,2.160223148758648112e-02,4.958833032066500141e-02,3.565617388467365138e-03,4.126445675897319476e-01
5.347182458365519198e-01,2.181055821749844706e-02,5.114939159668262236e-02,3.572384027715071620e-03,4.094787478718650564e-01
5.352817541634481424e-01,2.192974248167923676e-02,5.208792253934344668e-02,3.576670413696441363e-03,4.077419532724221307e-01
5.362500000000000044e-01,2.213516760895986937e-02,5.377962820414559225e-02,3.585198114512977170e-03,4.049210489219158271e-01
5.372182458365518665e-01,2.233739759158000909e-02,5.547090608606430190e-02,3.594095335572312835e-03,4.022509024201518235e-01
5.377817541634480891e-01,2.245326265487077727e-02,5.645527315964160575e-02,3.599339455214418688e-03,4.007590690203786665e-01
5.387500000000000622e-01,2.264562427079091361e-02,5.808240639500322766e-02,3.607597228029327772e-03,3.982664801917746855e-01
5.397182458365519242e-01,2.283415739950856241e-02,5.971919580084052159e-02,3.615932603462511819e-03,3.958907416855608208e-01
5.402817541634481469e-01,2.294278260413467815e-02,6.067413791815287616e-02,3.620958189883680036e-03,3.945639738170995670e-01
5.412500000000000089e-01,2.313212493781523910e-02,6.241006563435216176e-02,3.630908690896824959e-03,3.924097657108446269e-01
5.422182458365518709e-01,2.332261354942311016e-02,6.421405167212179688e-02,3.641885861536511924e-03,3.903814053492511982e-01
5.427817541634480936e-01,2.343344989462259331e-02,6.530075483465749842e-02,3.648602787651583634e-03,3.892515617694911056e-01
5.437499999999999556e-01,2.362032241548074965e-02,6.713800600016879561e-02,3.659838868136742075e-03,3.873612311212659698e-01
5.447182458365519286e-01,2.380396841474141656e-02,6.894349765519523776e-02,3.670841099069579137e-03,3.855282693952289397e-01
5.452817541634481513e-01,2.391001277553727461e-02,6.997121721059422483e-02,3.677271542272814078e-03,3.844907546468452342e-01
5.462500000000000133e-01,2.409352099900904237e-02,7.177376555037404127e-02,3.688899811341718894e-03,3.827688584301816022e-01
5.472182458365518753e-01,2.428003276569891400e-02,7.366341755484014098e-02,3.701647877229282454e-03,3.811411534067928875e-01
5.477817541634480980e-01,2.438956924171185522e-02,7.481271346300388814e-02,3.709495925752616212e-03,3.802338500723204118e-01
5.487500000000000711e-01,2.457890334825162115e-02,7.682824240270436089e-02,3.723654176258334603e-03,3.787449467841301765e-01
5.497182458365519331e-01,2.476716888358380247e-02,7.882893242166995329e-02,3.737955946474030063e-03,3.773095709933591002e-01
5.502817541634481557e-01,2.487642650617840484e-02,7.997971325183363123e-02,3.746369343784743122e-03,3.764979410180036568e-01
5.512500000000000178e-01,2.506242216469087292e-02,8.194399406998106872e-02,3.760621916253223916e-03,3.751255456816308120e-01
5.522182458365518798e-01,2.525051591958431610e-02,8.397472746502381014e-02,3.775585301155079312e-03,3.738126889346777282e-01
5.527817541634481024e-01,2.536118507086987731e-02,8.518942238851517912e-02,3.784672019793099661e-03,3.730772053057779258e-01
5.537499999999999645e-01,2.555685837044105110e-02,8.736145651488751163e-02,3.801693747825729379e-03,3.718858645222560266e-01
5.547182458365519375e-01,2.575503710536663007e-02,8.955866796679867736e-02,3.819494350600232974e-03,3.707521692721962858e-01
5.552817541634481602e-01,2.587114382910485344e-02,9.085200816712948879e-02,3.830125914315286872e-03,3.701156334269247727e-01
5.562500000000000222e-01,2.606684352770686358e-02,9.302416083775674749e-02,3.847757138501590665e-03,3.690279122606222595e-01
5.572182458365518842e-01,2.626261387690055626e-02,9.521253288398688619e-02,3.865617774401240627e-03,3.679772501435271681e-01
5.577817541634481069e-01,2.637740323493160607e-02,9.649214330562644326e-02,3.876285926274248856e-03,3.673869914098369938e-01
5.587500000000000799e-01,2.658209652580708487e-02,9.881741343284998480e-02,3.896353550954678550e-03,3.664452827462203466e-01
5.597182458365519420e-01,2.679802453078469066e-02,1.013323471174701756e-01,3.918911792295147641e-03,3.655970786011885632e-01
5.602817541634481646e-01,2.692799231496449675e-02,1.028831479737435106e-01,3.932999143377855118e-03,3.651403990107534581e-01
5.612500000000000266e-01,2.715905724726471598e-02,1.056550813292892466e-01,3.958829783921817731e-03,3.644115614801509695e-01
5.622182458365518887e-01,2.738813349499959887e-02,1.083668997508775295e-01,3.984395067878649700e-03,3.636972074608610384e-01
5.627817541634481113e-01,2.752052037302193943e-02,1.099063498856405613e-01,3.999154239468572999e-03,3.632883921945113670e-01
5.637499999999999734e-01,2.773534251093914826e-02,1.123544767469574074e-01,4.022159520141188778e-03,3.625482106949645678e-01
5.647182458365518354e-01,2.794500848433462137e-02,1.147190685892431894e-01,4.044220943334333671e-03,3.618017279902991379e-01
5.652817541634480580e-01,2.806585628482625300e-02,1.160757386845146649e-01,4.056839459843825796e-03,3.613678680130942844e-01
5.662499999999999201e-01,2.828295576403843520e-02,1.185449051809106674e-01,4.080486427785101101e-03,3.606842281468163880e-01
5.672182458365518931e-01,2.851855658192114021e-02,1.213113520887341423e-01,4.108160261110005602e-03,3.601304513176435962e-01
5.677817541634481158e-01,2.866346452317567947e-02,1.230575662155052319e-01,4.126013351248110882e-03,3.598669438504238927e-01
5.687499999999999778e-01,2.893053143474566893e-02,1.263115062372053843e-01,4.160300644080576656e-03,3.595077965871758541e-01
5.697182458365518398e-01,2.920565802586541637e-02,1.296249020508078997e-01,4.195952191388887566e-03,3.591728859244350258e-01
5.702817541634480625e-01,2.936902835742261769e-02,1.315565608087462535e-01,4.217210011509398351e-03,3.589844682794517405e-01
5.712500000000000355e-01,2.963697268059279147e-02,1.347107177653132648e-01,4.251822545594562304e-03,3.586586416414578871e-01
5.722182458365518976e-01,2.989408779054720383e-02,1.377115760650933496e-01,4.284629888500976654e-03,3.583174973025785026e-01
5.727817541634481202e-01,3.003935075482579847e-02,1.394144766559665960e-01,4.303091060739664374e-03,3.581211771070299532e-01
5.737499999999999822e-01,3.029463185033735850e-02,1.423045512633950571e-01,4.334568980640527563e-03,3.577010773768702356e-01
5.747182458365518443e-01,3.056671668004755371e-02,1.454447612554568003e-01,4.369794747999269056e-03,3.573981132598759713e-01
5.752817541634480669e-01,3.073176806080951673e-02,1.473853596952215683e-01,4.392066666530421160e-03,3.572904313412555988e-01
5.762499999999999289e-01,3.104995885243097206e-02,1.512385028865793901e-01,4.437898269909942503e-03,3.573191748016189551e-01
5.772182458365519020e-01,3.139933937974703770e-02,1.554580784696130702e-01,4.489644709493962813e-03,3.574633095935323968e-01
5.777817541634481247e-01,3.161998888697818699e-02,1.580585144416195298e-01,4.522362583807745459e-03,3.575556746693035470e-01
5.787499999999999867e-01,3.199551888557474605e-02,1.624055118665460873e-01,4.577274009417538897e-03,3.576496153873295891e-01
5.797182458365518487e-01,3.234614372328614013e-02,1.665819588397300932e-01,4.630021595989009670e-03,3.578495813595111708e-01
5.802817541634480714e-01,3.254627758535821869e-02,1.689784051854634206e-01,4.660654073001709030e-03,3.580020834009620123e-01
5.812500000000000444e-01,3.291619570377819770e-02,1.732115532292888838e-01,4.715432361558131828e-03,3.581392275700381322e-01
5.822182458365519064e-01,3.328570453667515500e-02,1.774508747346514592e-01,4.770570005404650704e-03,3.583047190835557672e-01
5.827817541634481291e-01,3.350941863126998682e-02,1.799430227136172289e-01,4.803766079455599330e-03,3.583892436567721607e-01
5.837499999999999911e-01,3.391384635447897145e-02,1.845250749947272839e-01,4.866152069080694614e-03,3.587142562817876024e-01
5.847182458365518531e-01,3.431349750396348736e-02,1.891772776376645093e-01,4.930015379834166121e-03,3.591892213308123250e-01
5.852817541634480758e-01,3.455796326735151303e-02,1.919561992635328840e-01,4.968854020685563484e-03,3.594579621377649303e-01
5.862499999999999378e-01,3.502479451635804458e-02,1.970255128969273795e-01,5.041131267604972814e-03,3.598258988536359726e-01
5.872182458365519109e-01,3.546030852955320278e-02,2.019336960533086311e-01,5.111262445152687378e-03,3.603509569645226285e-01
5.877817541634481335e-01,3.571689951243801897e-02,2.047996832843138881e-01,5.153131156663670782e-03,3.606927831788108163e-01
5.887499999999999956e-01,3.619143239880046048e-02,2.098963287767891539e-01,5.228544649031954816e-03,3.611728178797678490e-01
5.897182458365518576e-01,3.662218612189501593e-02,2.146642193196916237e-01,5.298349477294067057e-03,3.616898687901093368e-01
5.902817541634480802e-01,3.689532631540470842e-02,2.174921020346878564e-01,5.341601727715914079e-03,3.619429790410652048e-01
5.912500000000000533e-01,3.739489588972751133e-02,2.226457734201895133e-01,5.421844656599209347e-03,3.624722390314641385e-01
5.922182458365519153e-01,3.780958061185834412e-02,2.272506211902889373e-01,5.491130029224207572e-03,3.630779514321039181e-01
5.927817541634481380e-01,3.807924652243152575e-02,2.299834922474793819e-01,5.534161771832757544e-03,3.633318852943113741e-01
5.937500000000000000e-01,3.860569272560899351e-02,2.351536251351750706e-01,5.618154887032919542e-03,3.638164795386595318e-01
5.947182458365518620e-01,3.903147432344538509e-02,2.397890970161579705e-01,5.690160612628393857e-03,3.644597540356319110e-01
5.952817541634480847e-01,3.931849499358338468e-02,2.426479460756639228e-01,5.736851108768515305e-03,3.647679743149341292e-01
5.962499999999999467e-01,3.987334876801812422e-02,2.479340529714160191e-01,5.826655271834489842e-03,3.653226686410129820e-01
5.972182458365519198e-01,4.030544694307770792e-02,2.525361119018956213e-01,5.900719188564136977e-03,3.660001089243324901e-01
5.977817541634481424e-01,4.060918857563906859e-02,2.554847450627096284e-01,5.950473691406865315e-03,3.663255718790992543e-01
5.987500000000000044e-01,4.120167545310809282e-02,2.609736926926033984e-01,6.047919695126631294e-03,3.669704950475746186e-01
5.997182458365518665e-01,4.164845977951120437e-02,2.656212445511672016e-01,6.125671572322218331e-03,3.677009668996042424e-01
6.002817541634480891e-01,4.196729943092104148e-02,2.686447995009630940e-01,6.178478178964432084e-03,3.680531189012009041e-01
6.012500000000000622e-01,4.259391125135037620e-02,2.742846155823578935e-01,6.282970896567400751e-03,3.687716572617060762e-01
6.022182458365519242e-01,4.305705240197987838e-02,2.789747963516683860e-01,6.364591937710982819e-03,3.695441038491944497e-01
6.027817541634481469e-01,4.339046296554286558e-02,2.820628694982169615e-01,6.420467001102265862e-03,3.699238589710873715e-01
6.037500000000000089e-01,4.404836093133530917e-02,2.878140935767797282e-01,6.531621824968948664e-03,3.707074274086358256e-01
6.047182458365518709e-01,4.452776717402184836e-02,2.925321202186565994e-01,6.617068440452351930e-03,3.715136004120619950e-01
6.052817541634480936e-01,4.487501335963838683e-02,2.956728567605475533e-01,6.675934891275927749e-03,3.719182676210865401e-01
6.062499999999999556e-01,4.556271813583399194e-02,3.015095719523259721e-01,6.793584329151826535e-03,3.727600441274395715e-01
6.072182458365519286e-01,4.605852435515985638e-02,3.062458158432627697e-01,6.882889641167668979e-03,3.735947762944663575e-01
6.077817541634481513e-01,4.641906573084860627e-02,3.094308253754883831e-01,6.944702751119864736e-03,3.740221093304255118e-01
6.087500000000000133e-01,4.713563799010932198e-02,3.153333367703999857e-01,7.068774740909077037e-03,3.749166788827781871e-01
6.097182458365518753e-01,4.764800063968958194e-02,3.200797965520421617e-01,7.161997043745094160e-03,3.757763677170607441e-01
6.102817541634480980e-01,4.802136660304759386e-02,3.233030012224148431e-01,7.226719900939880363e-03,3.762241899880276463e-01
6.112500000000000711e-01,4.876620813122162224e-02,3.292558599822629217e-01,7.357205687951806107e-03,3.771672009106598611e-01
6.122182458365519331e-01,4.929535267682661620e-02,3.340053947582125593e-01,7.454431649794677345e-03,3.780494126223662987e-01
6.127817541634481557e-01,4.968109972334803365e-02,3.372628037895508690e-01,7.522028363227907001e-03,3.785155927060160908e-01
6.137500000000000178e-01,5.045387834507022301e-02,3.432542450630731712e-01,7.658970780533676942e-03,3.795035699808607665e-01
6.147182458365518798e-01,5.100020953951094060e-02,3.480005335197904337e-01,7.760334033534690458e-03,3.804069681087583477e-01
6.152817541634481024e-01,5.139791739490816302e-02,3.512900755009633058e-01,7.830771081487533994e-03,3.808895125711506680e-01
6.162499999999999645e-01,5.219852255870501001e-02,3.573119696601760320e-01,7.974258743853320647e-03,3.819197533265947242e-01
6.172182458365519375e-01,5.276271134608970931e-02,3.620496063059709391e-01,8.079956819395741480e-03,3.828440869156810589e-01
6.177817541634481602e-01,5.317202244907139747e-02,3.653708175494370658e-01,8.153212674363379334e-03,3.833412901574599352e-01
6.187500000000000222e-01,5.400052040410063120e-02,3.714186302802586770e-01,8.303373296186163446e-03,3.844117257597591819e-01
6.197182458365518842e-01,5.458350758633459532e-02,3.761430978889788168e-01,8.413669325679896602e-03,3.853576701887478917e-01
6.202817541634481069e-01,5.500418261179523122e-02,3.794964244242337581e-01,8.489746931804471528e-03,3.858682434989912369e-01
6.212500000000000799e-01,5.586075940607218571e-02,3.855688604279173259e-01,8.646736853913221735e-03,3.869772334751550025e-01
6.222182458365519420e-01,5.646367501946377571e-02,3.902765254416286078e-01,8.761944343948349645e-03,3.879460706785377022e-01
6.227817541634481646e-01,5.689566746549195447e-02,3.936625184115485343e-01,8.840887498476208625e-03,3.884692759707202847e-01
6.237500000000000266e-01,5.778057535734757583e-02,3.997608441996968187e-01,9.004881273557438157e-03,3.896154208341726100e-01
6.247182458365518887e-01,5.840457433055425834e-02,4.044488943771957778e-01,9.125331004583757399e-03,3.906085742932063898e-01
6.252817541634481113e-01,5.884808495941665218e-02,4.078673412157012290e-01,9.207236653429373696e-03,3.911442768179692053e-01
6.262499999999999734e-01,5.976159085280757094e-02,4.139943105032857229e-01,9.378415973334511269e-03,3.923262349404943450e-01
6.272182458365518354e-01,6.040765115101269511e-02,4.186607270991357654e-01,9.504413204893133460e-03,3.933447594714912232e-01
6.277817541634480580e-01,6.086316170405828285e-02,4.221100273236770284e-01,9.589439741231244735e-03,3.938934271874933724e-01
6.287499999999999201e-01,6.180554055262765106e-02,4.282688356421285869e-01,9.767991587173830564e-03,3.951098679760089993e-01
6.297182458365518931e-01,6.247428160124434554e-02,4.329125775275974308e-01,9.899775492582453540e-03,3.961540348622941687e-01
6.302817541634481158e-01,6.294256814630438956e-02,4.363894518151423263e-01,9.988147316943252196e-03,3.967167058439169391e-01
6.312499999999999778e-01,6.391414161176522946e-02,4.425828275333425488e-01,1.017427202119002179e-02,3.979663875872643253e-01
6.322182458365518398e-01,6.460567300478305131e-02,4.472042822215966940e-01,1.031197953593007526e-02,3.990353732235957795e-01
6.327817541634480625e-01,6.508783237619591988e-02,4.507036194061593837e-01,1.040399486348322390e-02,3.996136637086796228e-01
6.337500000000000355e-01,6.608901655969133537e-02,4.569329254080523595e-01,1.059791712890501177e-02,4.008955527176372158e-01
6.347182458365518976e-01,6.680269040668353198e-02,4.615344729413450309e-01,1.074152417637248662e-02,4.019869600677719035e-01
6.352817541634481202e-01,6.730021430871932497e-02,4.650480385401187244e-01,1.083757352157616559e-02,4.025831727616083766e-01
6.362499999999999822e-01,6.833131126980038217e-02,4.713109821577833869e-01,1.103949728141755127e-02,4.038959986377633760e-01
6.372182458365518443e-01,6.906494838975051065e-02,4.758967872999119164e-01,1.118863862156638071e-02,4.050042345078627704e-01
6.377817541634480669e-01,6.958001894264118081e-02,4.794062029891719146e-01,1.128927628031207997e-02,4.056220611846370061e-01
6.387499999999999289e-01,7.063926181292982942e-02,4.856954426714354400e-01,1.149893768656868806e-02,4.069598616779401823e-01
6.397182458365519020e-01,7.139016071714893164e-02,4.902580567633335606e-01,1.165310848037858817e-02,4.080782408709211495e-01
6.402817541634481247e-01,7.192290675375281883e-02,4.937463229822592337e-01,1.175844062320302238e-02,4.087168175592920116e-01
6.412499999999999867e-01,7.300884421345862907e-02,5.000542751830245880e-01,1.197561754517086074e-02,4.100742065631566846e-01
6.422182458365518487e-01,7.377723549877114595e-02,5.045930947141525902e-01,1.213493316665041795e-02,4.112018119346767531e-01
6.427817541634480714e-01,7.432771566279507136e-02,5.080641620490817800e-01,1.224506082794416667e-02,4.118605260081155128e-01
6.437500000000000444e-01,7.544186940177877165e-02,5.143909373433439569e-01,1.247024296008250772e-02,4.132401231228134963e-01
6.447182458365519064e-01,7.622885912520230289e-02,5.189142700270473751e-01,1.263503272131021385e-02,4.143782573394471092e-01
6.452817541634481291e-01,7.679737278035315973e-02,5.223718018225023130e-01,1.275012289668893753e-02,4.150572615665950593e-01
6.462499999999999911e-01,7.794090178148782577e-02,5.287159778310132063e-01,1.298373669041194556e-02,4.164609464877845335e-01
6.472182458365518531e-01,7.874730345217634264e-02,5.332288528275399564e-01,1.315427523390180417e-02,4.176103389333981619e-01
6.477817541634480758e-01,7.933399152818636224e-02,5.366751912727442120e-01,1.327445881687518148e-02,4.183093073086754377e-01
6.487499999999999378e-01,8.050790173466702837e-02,5.430350348790842219e-01,1.351690226082033139e-02,4.197383725565381751e-01
6.497182458365519109e-01,8.133448221105578357e-02,5.475411790176188953e-01,1.369346196654042981e-02,4.208996477965861738e-01
6.502817541634481335e-01,8.193947638425308488e-02,5.509782748352921589e-01,1.381886930530978018e-02,4.216181843933974882e-01
6.512499999999999956e-01,8.314467847543229040e-02,5.573521155006954109e-01,1.407052609085841267e-02,4.230735613168554732e-01
6.522182458365518576e-01,8.399217281218776532e-02,5.618543453455147052e-01,1.425338031637585733e-02,4.242472792151535388e-01
6.527817541634480802e-01,8.461561532781687600e-02,5.652838443993012385e-01,1.438414588852152988e-02,4.249849697598556131e-01
6.537500000000000533e-01,8.585294516431536682e-02,5.716701279308031847e-01,1.464538996811828517e-02,4.264673139659983514e-01
6.547182458365519153e-01,8.672204697741835167e-02,5.761705095940053978e-01,1.483481052921476091e-02,4.276539543940198196e-01
6.552817541634481380e-01,8.736406990643486026e-02,5.795936550102767093e-01,1.497106870365082394e-02,4.284103499208695709e-01
6.562500000000000000e-01,8.863432549956594408e-02,5.859910650242315944e-01,1.524227219814655761e-02,4.299201272260261275e-01
6.572182458365518620e-01,8.952571585601908077e-02,5.904912200956781154e-01,1.543853536499310841e-02,4.311201317234463759e-01
6.577817541634480847e-01,9.018646789258616403e-02,5.939090322526436871e-01,1.558042650581492258e-02,4.318947972430718929e-01
6.587499999999999467e-01,9.149036959495839005e-02,6.003162152057114342e-01,1.586195114779348145e-02,4.334322622702456163e-01
6.597182458365519198e-01,9.240468955039891907e-02,6.048172885900102713e-01,1.606533129719004555e-02,4.346459951155339785e-01
6.602817541634481424e-01,9.308432986655845731e-02,6.082305680655292202e-01,1.621300063363443830e-02,4.354385065906548613e-01
6.612500000000000044e-01,9.442258918080105590e-02,6.146464306314911585e-01,1.650521292910481913e-02,4.370038216570327760e-01
6.622182458365518665e-01,9.536046742146991884e-02,6.191493110120427357e-01,1.671598844834311717e-02,4.382316095007835477e-01
6.627817541634480891e-01,9.605915604964418431e-02,6.225586321727960559e-01,1.686958409649772644e-02,4.390415445608169542e-01
6.637500000000000622e-01,9.743243004613541536e-02,6.289820602981687214e-01,1.717284521068238728e-02,4.406347353378861076e-01
6.647182458365519242e-01,9.839447549193422460e-02,6.334874006895387932e-01,1.739129670047201079e-02,4.418768587749026255e-01
6.652817541634481469e-01,9.911239252472801853e-02,6.368932420788174786e-01,1.755097419251239188e-02,4.427038270752448601e-01
6.662500000000000089e-01,1.005213288457933174e-01,6.433232840916612849e-01,1.786565015769596421e-02,4.443248602767456701e-01
6.672182458365518709e-01,1.015081323616360415e-01,6.478315510661001309e-01,1.809206067276150978e-02,4.455815571580553636e-01
6.677817541634480936e-01,1.022454551319410126e-01,6.512342161738897683e-01,1.825797779611892935e-02,4.464251680565707314e-01
6.687499999999999556e-01,1.036906669405911335e-01,6.576699287989011822e-01,1.858443374771686155e-02,4.480739273854967286e-01
6.697182458365519286e-01,1.047028106626468752e-01,6.621814772060687915e-01,1.881909083325435106e-02,4.493454071135106753e-01
6.702817541634481513e-01,1.054597320490568146e-01,6.655812101371768597e-01,1.899141207544547891e-02,4.502052988957725432e-01
6.712500000000000133e-01,1.069418322062919563e-01,6.720217911637847985e-01,1.933002020469168358e-02,4.518816399041085119e-01
6.722182458365518753e-01,1.079798876674856328e-01,6.765368745627439173e-01,1.957321542201448383e-02,4.531680816868518535e-01
6.727817541634480980e-01,1.087566012723277659e-01,6.799338128783684043e-01,1.975210844351009409e-02,4.540438973918142218e-01
6.737500000000000711e-01,1.102761683176260443e-01,6.863784258924808812e-01,2.010324011013714038e-02,4.557476111301360100e-01
6.747182458365519331e-01,1.113406912746441879e-01,6.908971926436635602e-01,2.035526776869630086e-02,4.570491600075921035e-01
6.752817541634481557e-01,1.121373995007945851e-01,6.942914246762552644e-01,2.054090556627984412e-02,4.579405634900223232e-01
6.762500000000000178e-01,1.136950321605682823e-01,7.007394203115699938e-01,2.090494399943258058e-02,4.596714474276484275e-01
6.772182458365518798e-01,1.147865929065190471e-01,7.052620505119280292e-01,2.116610829254483156e-02,4.609882512538351351e-01
6.777817541634481024e-01,1.156035025782354148e-01,7.086536116017432274e-01,2.135866809599068494e-02,4.618949171011507704e-01
6.787499999999999645e-01,1.171997576969989602e-01,7.151042458757765896e-01,2.173599395936478065e-02,4.636527068502924176e-01
6.797182458365519375e-01,1.183188938778022559e-01,7.196307634754212090e-01,2.200659779249733439e-02,4.649848614885078724e-01
6.802817541634481602e-01,1.191562265468946169e-01,7.230196882971023919e-01,2.220626360980143890e-02,4.659064879220147226e-01
6.812500000000000222e-01,1.207916859590287828e-01,7.294723925802290010e-01,2.259727075459099302e-02,4.676909378153671915e-01
6.822182458365518842e-01,1.219389612066568845e-01,7.340029100659685168e-01,2.287762975469432095e-02,4.690385568383329540e-01
6.827817541634481069e-01,1.227969307524651998e-01,7.373891552657074744e-01,2.308458728876507451e-02,4.699748427609141688e-01
6.837500000000000799e-01,1.244721769546228984e-01,7.438434189210686442e-01,2.348967728742149680e-02,4.717857006707773526e-01
6.847182458365519420e-01,1.256481560197312275e-01,7.483780354296600823e-01,2.378011408529111595e-02,4.731488873095121006e-01
6.852817541634481646e-01,1.265269864896357566e-01,7.517615578383931574e-01,2.399455485452962542e-02,4.740995482512164183e-01
6.862500000000000266e-01,1.282426024691610544e-01,7.582169175445121478e-01,2.441413715209116847e-02,4.759365585621619932e-01
6.872182458365518887e-01,1.294478568323223500e-01,7.627557420661138510e-01,2.471498288975456162e-02,4.773154128339223146e-01
6.877817541634481113e-01,1.303477972407959540e-01,7.661365596899746278e-01,2.493710834339195673e-02,4.782802024902036986e-01
6.887499999999999734e-01,1.321044080863875980e-01,7.725927468440794144e-01,2.537161095383138124e-02,4.801431557310339993e-01
6.897182458365518354e-01,1.333395697073859465e-01,7.771360928884644137e-01,2.568321916218628889e-02,4.815378364154802027e-01
6.902817541634480580e-01,1.342608726977856659e-01,7.805142083317552215e-01,2.591323600041051806e-02,4.825165269620265152e-01
6.912499999999999201e-01,1.360591967141809022e-01,7.869713137327797314e-01,2.636311968577755363e-02,4.844053236099591930e-01
6.922182458365518931e-01,1.373250074613197036e-01,7.915198594917292052e-01,2.668588030482418882e-02,4.858161087728467553e-01
6.927817541634481158e-01,1.382679928262336988e-01,7.948954943226481662e-01,2.692401737531176578e-02,4.868085669173656815e-01
6.937499999999999778e-01,1.401089331015975270e-01,8.013542606073607022e-01,2.738980211425416991e-02,4.887233366910470611e-01
6.947182458365518398e-01,1.414063394478772273e-01,8.059093539082916591e-01,2.772416897265719132e-02,4.901507436106922744e-01
6.952817541634480625e-01,1.423715180223904531e-01,8.092833744395154794e-01,2.797071198387260371e-02,4.911570862697712814e-01
6.962500000000000355e-01,1.442565019093385859e-01,8.157463205424131392e-01,2.845307157361899944e-02,4.930985986250555619e-01
6.972182458365518976e-01,1.455869602031382992e-01,8.203109752736770233e-01,2.879964885932920216e-02,4.945437561706229612e-01
6.977817541634481202e-01,1.465753106953603113e-01,8.236858003881034618e-01,2.905501904757827256e-02,4.955646846276476336e-01
6.987499999999999822e-01,1.485069579490610747e-01,8.301593217378536727e-01,2.955497170623682182e-02,4.975351342860040993e-01
6.997182458365518443e-01,1.498728636177089069e-01,8.347395222900366729e-01,2.991464296935864367e-02,4.990003234618910488e-01
7.002817541634480669e-01,1.508864014426448130e-01,8.381208592589466377e-01,3.017955640011579788e-02,5.000377123379754485e-01
7.012499999999999289e-01,1.528692257266277832e-01,8.446171369324549927e-01,3.069867815751452234e-02,5.020415000402403960e-01
7.022182458365519020e-01,1.542729375438097184e-01,8.492183105092258044e-01,3.107236465949553272e-02,5.035290886755778850e-01
7.027817541634481247e-01,1.553132496699098919e-01,8.526098690252947865e-01,3.134743780710726180e-02,5.045840885071066761e-01
7.037499999999999867e-01,1.573507772465854715e-01,8.591363861529874857e-01,3.188705727007269675e-02,5.066237648782356828e-01
7.047182458365518487e-01,1.587909129103713124e-01,8.637511268971279632e-01,3.227467247109743614e-02,5.081316033700667978e-01
7.052817541634480714e-01,1.598581837290971031e-01,8.671514073449879678e-01,3.256011541821402649e-02,5.092031364717597430e-01
7.062500000000000444e-01,1.619427735651038924e-01,8.736785699954670026e-01,3.311843458396210998e-02,5.112675585157850922e-01
7.072182458365519064e-01,1.634098058418095023e-01,8.782737292072985147e-01,3.351755003245679432e-02,5.127836401828878010e-01
7.077817541634481291e-01,1.645017380470492618e-01,8.816730664831853304e-01,3.381282034984018497e-02,5.138672203598444455e-01
7.087499999999999911e-01,1.666336055740159916e-01,8.881984610358900634e-01,3.439013200630499506e-02,5.159543281776594048e-01
7.097182458365518531e-01,1.681284515955852599e-01,8.927760511508253671e-01,3.480117593513865765e-02,5.174789811728165434e-01
7.102817541634480758e-01,1.692464624437315657e-01,8.961778723143374314e-01,3.510684591452333664e-02,5.185757712099170469e-01
7.112499999999999378e-01,1.714271751410536282e-01,9.027042039630865933e-01,3.570391254485499877e-02,5.206862989411848996e-01
7.122182458365519109e-01,1.729510228888283263e-01,9.072670366706966361e-01,3.612741528570970195e-02,5.222203182477294092e-01
7.127817541634481335e-01,1.740956675798680242e-01,9.106718819424898248e-01,3.644382757332169376e-02,5.233304780057601580e-01
7.137499999999999956e-01,1.763261288610833977e-01,9.171996883843968051e-01,3.706124716629530247e-02,5.254644817203127927e-01
7.147182458365518576e-01,1.778796993074822641e-01,9.217489838776953270e-01,3.749761793378220132e-02,5.270081139074216381e-01
7.152817541634480802e-01,1.790512855391611924e-01,9.251565685064363498e-01,3.782504794374028090e-02,5.281314768257748815e-01
7.162500000000000533e-01,1.813321611835774505e-01,9.316856157371218305e-01,3.846335979998156962e-02,5.302887191787500898e-01
7.172182458365519153e-01,1.829160810301745932e-01,9.362222319344515320e-01,3.891298789552197906e-02,5.318420840361042234e-01
7.177817541634481380e-01,1.841148481846162921e-01,9.396320702249583157e-01,3.925169502424680212e-02,5.329784019495295011e-01
7.187500000000000000e-01,1.864467121345547151e-01,9.461618504036125588e-01,3.991141960836810249e-02,5.351585333878785544e-01
7.197182458365518620e-01,1.880615843651861629e-01,9.506865200188840959e-01,4.037469402969887794e-02,5.367217096195673331e-01
7.202817541634480847e-01,1.892877358322746784e-01,9.540980393139690818e-01,4.072493030228101218e-02,5.378706935663126742e-01
7.212499999999999467e-01,1.916711248287917002e-01,9.606279505930166440e-01,4.140658407114258116e-02,5.400733170962580543e-01
7.222182458365519198e-01,1.933175456767735334e-01,9.651413401077526544e-01,4.188389824943417050e-02,5.416463635362921414e-01
7.227817541634481424e-01,1.945712639543498990e-01,9.685539318893968685e-01,4.224591221933416546e-02,5.428077014142985712e-01
7.237500000000000044e-01,1.970066976632818545e-01,9.750833430615680752e-01,4.295001295535310487e-02,5.450323956594870234e-01
7.247182458365518665e-01,1.986852674146743492e-01,9.795860869913043389e-01,4.344176782785177243e-02,5.466153629949929149e-01
7.252817541634480891e-01,1.999667207460568141e-01,9.829991294588845685e-01,4.381580620103388279e-02,5.477887275137743872e-01
7.262500000000000622e-01,2.024547088044801324e-01,9.895274028021777690e-01,4.454287475317406791e-02,5.500350549538365330e-01
7.272182458365519242e-01,2.041660380055410895e-01,9.940201216282749108e-01,4.504948059621682876e-02,5.516279915638342413e-01
7.277817541634481469e-01,2.054753800446027789e-01,9.974329819003975306e-01,4.543578786045714829e-02,5.528130407958651293e-01
7.287500000000000089e-01,2.080164228189055886e-01,1.003959477669776224e+00,4.618634804318449277e-02,5.550805486568877178e-01
7.297182458365518709e-01,2.097611361499603644e-01,1.008442787702580334e+00,4.670822564021996637e-02,5.566835031684299606e-01
7.302817541634480936e-01,2.110985054735319555e-01,1.011854824098675776e+00,4.710704358537571440e-02,5.578798802922141364e-01
7.312499999999999556e-01,2.136930946829782574e-01,1.018378905423298564e+00,4.788162198887298965e-02,5.601681006574777966e-01
7.322182458365519286e-01,2.154718328212161804e-01,1.022853422942492818e+00,4.841920322539249727e-02,5.617811222867289400e-01
7.327817541634481513e-01,2.168373532055573871e-01,1.026263989286546829e+00,4.883077065223753732e-02,5.629884557522127908e-01
7.337500000000000133e-01,2.194859722757530884e-01,1.032785026664305938e+00,4.962989640720130713e-02,5.652969059094169468e-01
7.347182458365518753e-01,2.212993901094604809e-01,1.037251362707354074e+00,5.018362377777550731e-02,5.669200415888333566e-01
7.352817541634480980e-01,2.226931719868558701e-01,1.040659813036325154e+00,5.060817644163147222e-02,5.681379450266502706e-01
7.362500000000000711e-01,2.253962984428487804e-01,1.047177189393372787e+00,5.143238135569697805e-02,5.704661268953593600e-01
7.372182458365519331e-01,2.272450623766117672e-01,1.051635941932853813e+00,5.200270714094051838e-02,5.720994176625582295e-01
7.377817541634481557e-01,2.286672054987189118e-01,1.055041636169906427e+00,5.244047821809930815e-02,5.733274924986249133e-01
7.387500000000000178e-01,2.314253181412578297e-01,1.061554760824073407e+00,5.329029866170476720e-02,5.756748990313296233e-01
7.397182458365518798e-01,2.333101042894135391e-01,1.066006509294420646e+00,5.387768443566498533e-02,5.773183784705643307e-01
7.402817541634481024e-01,2.347606849132312379e-01,1.069408780198166431e+00,5.432890019504461182e-02,5.785562030448673232e-01
7.412499999999999645e-01,2.375742794237629407e-01,1.075917117589226812e+00,5.520488154224184596e-02,5.809223295987832048e-01
7.422182458365519375e-01,2.394957851808693916e-01,1.080362447765621514e+00,5.580980179656160750e-02,5.825760331691594018e-01
7.427817541634481602e-01,2.409748619908856637e-01,1.083760615777907388e+00,5.627468320824449005e-02,5.838231708414980403e-01
7.437500000000000222e-01,2.438444275585481547e-01,1.090263625015407190e+00,5.717737263357126204e-02,5.862074971945251400e-01
7.447182458365518842e-01,2.458033647809412248e-01,1.094703112091428121e+00,5.780031299453368410e-02,5.878714582085263762e-01
7.452817541634481069e-01,2.473110039016061523e-01,1.098096544211996539e+00,5.827908378212324353e-02,5.891274838432771777e-01
7.462500000000000799e-01,2.502370107201978833e-01,1.104593654613176046e+00,5.920902686273989829e-02,5.915294733214383482e-01
7.472182458365519420e-01,2.522340893702188502e-01,1.109027829159983325e+00,5.985047943924316077e-02,5.932037139456306507e-01
7.477817541634481646e-01,2.537703787267754918e-01,1.112415971180462426e+00,6.034337133921770929e-02,5.944682318911128638e-01
7.487500000000000266e-01,2.567532836047565770e-01,1.118906607290838684e+00,6.130111521087552168e-02,5.968873537878668367e-01
7.497182458365518887e-01,2.587891877212559200e-01,1.123335912027288330e+00,6.196157175318176002e-02,5.985718752276574239e-01
7.502817541634481113e-01,2.603542308101073899e-01,1.126718275810678183e+00,6.246882360746873475e-02,5.998445215686850629e-01
7.512499999999999734e-01,2.633944813818769326e-01,1.133201881798390653e+00,6.345492024191000391e-02,6.022802747137974144e-01
7.522182458365518354e-01,2.654698578492022398e-01,1.137626662955375734e+00,6.413486950296613809e-02,6.039750616376698966e-01
7.527817541634480580e-01,2.670637274578608888e-01,1.141002732462551572e+00,6.465671339121488448e-02,6.052554759745205626e-01
7.537499999999999201e-01,2.701617966247830682e-01,1.147478859535290496e+00,6.567173293332700945e-02,6.077074345242813314e-01
7.547182458365518931e-01,2.722772863358198792e-01,1.151899447573441426e+00,6.637167188953975450e-02,6.094124925249789770e-01
7.552817541634481158e-01,2.738999876056083527e-01,1.155268614402911620e+00,6.690832181293840386e-02,6.107002997502911645e-01
7.562499999999999778e-01,2.770563258430535081e-01,1.161736826457757221e+00,6.795283854014193270e-02,6.131680835419345277e-01
7.572182458365518398e-01,2.792125885265086538e-01,1.166153593079787942e+00,6.867328139516518104e-02,6.148834635069230226e-01
7.577817541634480625e-01,2.808640836492063975e-01,1.169515220779664633e+00,6.922494150800918844e-02,6.161783006266275953e-01
7.587500000000000355e-01,2.840790308065286318e-01,1.175974921983581556e+00,7.029950445063382070e-02,6.186615063689014926e-01
7.597182458365518976e-01,2.862767236300612361e-01,1.180388232531732529e+00,7.104097514169721572e-02,6.203872798395875243e-01
7.602817541634481202e-01,2.879570111198777038e-01,1.183741814300717898e+00,7.160786494807086511e-02,6.216888474913727647e-01
7.612499999999999822e-01,2.912308748122188762e-01,1.190192416192931368e+00,7.271302267332929725e-02,6.241871051636741496e-01
7.622182458365518443e-01,2.934706143876146256e-01,1.194602554473926048e+00,7.347604192514428645e-02,6.259233320384292032e-01
7.627817541634480669e-01,2.951796957454576043e-01,1.197947635717368398e+00,7.405838494524408233e-02,6.272313612070635758e-01
7.637499999999999289e-01,2.985127901984478416e-01,1.204388628314121856e+00,7.519469786877058803e-02,6.297443554996591253e-01
7.647182458365519020e-01,3.007951469837357172e-01,1.208795789228567008e+00,7.597978046298765886e-02,6.314910764425993861e-01
7.652817541634481247e-01,3.025329676503781262e-01,1.212131846387290324e+00,7.657778304816494075e-02,6.328052744375778360e-01
7.662499999999999867e-01,3.059255882686711114e-01,1.218562732250134673e+00,7.774581219459313075e-02,6.353327016103906821e-01
7.672182458365518487e-01,3.082511323899015943e-01,1.222967108574477546e+00,7.855348095443630274e-02,6.370899625364179197e-01
7.677817541634480714e-01,3.100176035974512856e-01,1.226293591800477367e+00,7.916733821052729381e-02,6.384100232685798737e-01
7.687500000000000444e-01,3.134700052514364788e-01,1.232713834308347911e+00,8.036763507086597258e-02,6.409515561656572435e-01
7.697182458365519064e-01,3.158393169591204863e-01,1.237115628881830798e+00,8.119842303844398979e-02,6.427194041278403436e-01
7.702817541634481291e-01,3.176343597049781087e-01,1.240432040957487159e+00,8.182833270234006473e-02,6.440450332446955306e-01
7.712499999999999911e-01,3.211467496484118334e-01,1.246841047530995894e+00,8.306143465908036316e-02,6.466003061685599018e-01
7.722182458365518531e-01,3.235603726132684210e-01,1.251240383463417594e+00,8.391586780124093981e-02,6.483787486357327490e-01
7.727817541634480758e-01,3.253838934047930120e-01,1.254546228131622643e+00,8.456202071205523585e-02,6.497096385688034825e-01
7.737499999999999378e-01,3.289564801344528888e-01,1.260943437848046633e+00,8.582846635606578012e-02,6.522782764530548061e-01
7.747182458365519109e-01,3.314149669645065632e-01,1.265340443166419027e+00,8.670707876096879485e-02,6.540673129154035426e-01
7.752817541634481335e-01,3.332668733511225945e-01,1.268635252658918855e+00,8.736966395140668973e-02,6.554031538813938074e-01
7.762499999999999956e-01,3.368998278805896418e-01,1.275020063380840174e+00,8.866997846031450525e-02,6.579847414744198764e-01
7.772182458365518576e-01,3.394036959191178981e-01,1.279414792514303789e+00,8.957329619317414005e-02,6.597843310943205530e-01
7.777817541634480802e-01,3.412838757623508079e-01,1.282698089411138831e+00,9.025249309342378568e-02,6.611247959768110638e-01
7.787500000000000533e-01,3.449773976865891378e-01,1.289069976879310575e+00,9.158721144545736714e-02,6.637189281068790470e-01
7.797182458365519153e-01,3.475271782612187610e-01,1.293462501042571766e+00,9.251577002460396881e-02,6.655290277402744481e-01
7.802817541634481380e-01,3.494354628231637339e-01,1.296733737869181891e+00,9.321173495100638917e-02,6.668737497185380780e-01
7.812500000000000000e-01,3.531897244731741492e-01,1.303092156374494159e+00,9.458138165253660024e-02,6.694799926131512757e-01
7.822182458365518620e-01,3.557859916483193663e-01,1.307482611485031310e+00,9.553573673298795810e-02,6.713005779849627874e-01
7.827817541634480847e-01,3.577222714687692817e-01,1.310741373685619937e+00,9.624864523195075794e-02,6.726492373312693562e-01
7.837499999999999467e-01,3.615373524643955006e-01,1.317085651672285307e+00,9.765371049089521804e-02,6.752670908361554369e-01
7.847182458365519198e-01,3.641805970444053631e-01,1.321474026113755196e+00,9.863439177831249960e-02,6.770980701525800560e-01
7.852817541634481424e-01,3.661447699836161140e-01,1.324719935688002614e+00,9.936441948022833870e-02,6.784503536994029860e-01
7.862500000000000044e-01,3.700208598080214073e-01,1.331049622600295246e+00,1.008054341335437032e-01,6.810794004008637881e-01
7.872182458365518665e-01,3.727115774503038659e-01,1.335435913350109471e+00,1.018129779568437698e-01,6.829206826183122914e-01
7.877817541634480891e-01,3.747034087209412667e-01,1.338668402668229396e+00,1.025602488224837544e-01,6.842761930867906628e-01
7.887500000000000622e-01,3.786406589243459520e-01,1.344983014358664297e+00,1.040377293772131867e-01,6.869159909607092107e-01
7.897182458365519242e-01,3.813794456088672735e-01,1.349367379682141488e+00,1.050727146097290426e-01,6.887675503984087566e-01
7.902817541634481469e-01,3.833988287610761714e-01,1.352586124641053100e+00,1.058373988329579796e-01,6.901259921356790450e-01
7.912500000000000089e-01,3.873972433858357545e-01,1.358884975896545555e+00,1.073518066723937597e-01,6.927760103178810525e-01
7.922182458365518709e-01,3.901845506976033273e-01,1.363267339816232715e+00,1.084147626925422436e-01,6.946377201423635794e-01
7.927817541634480936e-01,3.922313624839028345e-01,1.366472012037301287e+00,1.091970215907674541e-01,6.959987907344412639e-01
7.937499999999999556e-01,3.962911471901285343e-01,1.372754779378996259e+00,1.107488953806380350e-01,6.986586513848117574e-01
7.947182458365519286e-01,3.991274687036130420e-01,1.377135138133605441e+00,1.118403728613363707e-01,7.005304171659731960e-01
7.952817541634481513e-01,4.012014240918129193e-01,1.380325186841195428e+00,1.126403039272004802e-01,7.018937194838030802e-01
7.962500000000000133e-01,4.053226464845538501e-01,1.386591360292276809e+00,1.142301294005746565e-01,7.045629598501091939e-01
7.972182458365518753e-01,4.082085729926958062e-01,1.390969860724864393e+00,1.153507215453484919e-01,7.064447513906849663e-01
7.977817541634480980e-01,4.103096149564466333e-01,1.394145119244515785e+00,1.161685084039248694e-01,7.078100547086613181e-01
7.987500000000000711e-01,4.144922466868267152e-01,1.400394083705993165e+00,1.177967351326007633e-01,7.104881700091434382e-01
7.997182458365519331e-01,4.174281424590411960e-01,1.404770530748852719e+00,1.189469524202204642e-01,7.123798105675863690e-01
8.002817541634481557e-01,4.195560362823360645e-01,1.407930583167352312e+00,1.197827068100026926e-01,7.137467730853723769e-01
8.012500000000000178e-01,4.238002926588995134e-01,1.414162129699209292e+00,1.214498797210586400e-01,7.164334347145494553e-01
8.022182458365518798e-01,4.267867292307727656e-01,1.418536646846635607e+00,1.226303190297328427e-01,7.183348885446717569e-01
8.027817541634481024e-01,4.289412155905900637e-01,1.421681075752235790e+00,1.234841414138635185e-01,7.197031721691964368e-01
8.037499999999999645e-01,4.332469648982716359e-01,1.427894512487747347e+00,1.251906686605579466e-01,7.223978400515356224e-01
8.047182458365519375e-01,4.362844065201109678e-01,1.432267066387048038e+00,1.264018893455899351e-01,7.243090026629415146e-01
8.052817541634481602e-01,4.384653984630068058e-01,1.435395731945920739e+00,1.272739456734496288e-01,7.256783894441543037e-01
8.062500000000000222e-01,4.428327188989790164e-01,1.441590719277158428e+00,1.290203194685908272e-01,7.283806839599376026e-01
8.072182458365518842e-01,4.459215199286887255e-01,1.445961128153159247e+00,1.302628421697814842e-01,7.303013890797027674e-01
8.077817541634481069e-01,4.481286274558247684e-01,1.449073479517354990e+00,1.311531745857118791e-01,7.316714808553521632e-01
8.087500000000000799e-01,4.525574912709366959e-01,1.455249558846583247e+00,1.329398432331455882e-01,7.343809670446782567e-01
8.097182458365519420e-01,4.556982158384692005e-01,1.459617947464665555e+00,1.342142771812515623e-01,7.363111842247499483e-01
8.102817541634481646e-01,4.579313340216735750e-01,1.462713869303431613e+00,1.351230404907715066e-01,7.376817791877517960e-01
8.112500000000000266e-01,4.624215300259620354e-01,1.468870366018863782e+00,1.369503778231256352e-01,7.403979320309587164e-01
8.122182458365518887e-01,4.656144030540136369e-01,1.473236393213127826e+00,1.382571988855300360e-01,7.423374254462845601e-01
8.127817541634481113e-01,4.678731888880658940e-01,1.476315455854225966e+00,1.391844472512920317e-01,7.437081807469768657e-01
8.137499999999999734e-01,4.724246031085655440e-01,1.482451875241654005e+00,1.410528645500749301e-01,7.464305606754157996e-01
8.147182458365518354e-01,4.756699414097035894e-01,1.486815344812382866e+00,1.423925890631045077e-01,7.483791630868423805e-01
8.152817541634480580e-01,4.779529517765996882e-01,1.489875685375114500e+00,1.433379187062921722e-01,7.497491027803604435e-01
8.162499999999999201e-01,4.825626262581010906e-01,1.495987788041664990e+00,1.452466301937546944e-01,7.524755456096429151e-01
8.172182458365518931e-01,4.858616831427974292e-01,1.500349729267014709e+00,1.466201461916048499e-01,7.544335727567160754e-01
8.177817541634481158e-01,4.881732872682266189e-01,1.503397221819260166e+00,1.475855448337610731e-01,7.558051038578759151e-01
8.187499999999999778e-01,4.928430983399949561e-01,1.509487392429175179e+00,1.495357761697726495e-01,7.585364220044998884e-01
8.197182458365518398e-01,4.961941738521046252e-01,1.513845038834272128e+00,1.509427795410175355e-01,7.605025789057706653e-01
8.202817541634480625e-01,4.985318753778130718e-01,1.516876434639953475e+00,1.519274188299287176e-01,7.618741465367201426e-01
8.212500000000000355e-01,5.032595544297956414e-01,1.522941542580122709e+00,1.539186531741750796e-01,7.646086985301668859e-01
8.222182458365518976e-01,5.066638906189417924e-01,1.527295949758840088e+00,1.553600417611416540e-01,7.665833535687410771e-01
8.227817541634481202e-01,5.090290492613782636e-01,1.530313036160467544e+00,1.563646855543096292e-01,7.679556097102963053e-01
8.237499999999999822e-01,5.138145747836825317e-01,1.536353013657519861e+00,1.583973481430518415e-01,7.706931445538384162e-01
8.247182458365518443e-01,5.172708427304059109e-01,1.540702014199923919e+00,1.598729483098935700e-01,7.726752365646920584e-01
8.252817541634480669e-01,5.196611033579133787e-01,1.543701877090038810e+00,1.608967848619677621e-01,7.740466999660696734e-01
8.262499999999999289e-01,5.245059592196269493e-01,1.549718551751603446e+00,1.629719254807577566e-01,7.767877686424740080e-01
8.272182458365519020e-01,5.280171887681673892e-01,1.554065481523024594e+00,1.644834248073710758e-01,7.787787419908673847e-01
8.277817541634481247e-01,5.304322345685128504e-01,1.557047920630984406e+00,1.655265266458232909e-01,7.801492625182983032e-01
8.287499999999999867e-01,5.353288516096641469e-01,1.563031967403831324e+00,1.676413144562662882e-01,7.828894050460324383e-01
8.297182458365518487e-01,5.388931464992325893e-01,1.567373983339355625e+00,1.691882665163038091e-01,7.848878187419329189e-01
8.302817541634480714e-01,5.413408524715573877e-01,1.570348634374730379e+00,1.702542048545546138e-01,7.862615765891231012e-01
8.312500000000000444e-01,5.462985311716291870e-01,1.576311602037067550e+00,1.724131262914041229e-01,7.890059942209398658e-01
8.322182458365519064e-01,5.499086281316036828e-01,1.580639720234818801e+00,1.739928058407743117e-01,7.910078008411177697e-01
8.327817541634481291e-01,5.523677638218446040e-01,1.583581169709610936e+00,1.750725290919503685e-01,7.923730373067924271e-01
8.337499999999999911e-01,5.573831667598158068e-01,1.589518938363740252e+00,1.772744466151783271e-01,7.951193056551723037e-01
8.347182458365518531e-01,5.610609684349562309e-01,1.593858777615964728e+00,1.788967760530221496e-01,7.971360784196204197e-01
8.352817541634480758e-01,5.635530050840589222e-01,1.596793036949420763e+00,1.799999231687484103e-01,7.985048502309904928e-01
8.362499999999999378e-01,5.686000055061037894e-01,1.602675273015650381e+00,1.822338148529639990e-01,8.012390656361320085e-01
8.372182458365519109e-01,5.723159311647583181e-01,1.606991669479108431e+00,1.838861146478829312e-01,8.032543942715523189e-01
8.377817541634481335e-01,5.748510031608181636e-01,1.609930023037923208e+00,1.850172543628602895e-01,8.046313451030917552e-01
8.387499999999999956e-01,5.799908194958648400e-01,1.615828326318458963e+00,1.873107381510415725e-01,8.073866510242972971e-01
8.397182458365518576e-01,5.837450049678630792e-01,1.620121970574907921e+00,1.889935767477454454e-01,8.094012588516716900e-01
8.402817541634480802e-01,5.862347259767194396e-01,1.622963749710777392e+00,1.901135418493561935e-01,8.107398513991561639e-01
8.412500000000000533e-01,5.914015263312613069e-01,1.628802136742113715e+00,1.924372259485499226e-01,8.134795793575625433e-01
8.422182458365519153e-01,5.952763359615904637e-01,1.633165378413890201e+00,1.941876460730730114e-01,8.155357198912858152e-01
8.427817541634481380e-01,5.978711283040387681e-01,1.636081870285309936e+00,1.953642263296785642e-01,8.169161257370874951e-01
8.437500000000000000e-01,6.030174532885963501e-01,1.641809032764069531e+00,1.976974687921317919e-01,8.196175239786814837e-01
8.447182458365518620e-01,6.068444504170330545e-01,1.646053235420163796e+00,1.994399115097845454e-01,8.216269893080768716e-01
8.452817541634480847e-01,6.094977199457067840e-01,1.648989615692577626e+00,2.006520414043633793e-01,8.230221165644279191e-01
8.462499999999999467e-01,6.148686656851901633e-01,1.654877627470702217e+00,2.031065065258298163e-01,8.258125590913565350e-01
8.472182458365519198e-01,6.187207969322768841e-01,1.659086029436851462e+00,2.048746223772799357e-01,8.278153223274667960e-01
8.477817541634481424e-01,6.211389142843614097e-01,1.661723477510600677e+00,2.059885342733212554e-01,8.290759503880416048e-01
8.487500000000000044e-01,6.264733570186882261e-01,1.667484012713582153e+00,2.084444576263174143e-01,8.318169292078105848e-01
8.497182458365518665e-01,6.306250587714232747e-01,1.671950602102922900e+00,2.103639368052479808e-01,8.339501177414226918e-01
8.502817541634480891e-01,6.332710117865892885e-01,1.674793444741100146e+00,2.115923083719004616e-01,8.353149932402345046e-01
8.512500000000000622e-01,6.383839728311628825e-01,1.680233481410962959e+00,2.139651982450202217e-01,8.379173324798087075e-01
8.522182458365519242e-01,6.423880041117400186e-01,1.684478116192108077e+00,2.158305005054051706e-01,8.399538095509899716e-01
8.527817541634481469e-01,6.453171398716207596e-01,1.687576688259421420e+00,2.171996672456332766e-01,8.414454452923836314e-01
8.537500000000000089e-01,6.507822906707928512e-01,1.693307382887225598e+00,2.197561670199192907e-01,8.442000119325849816e-01
8.547182458365518709e-01,6.545703394421957810e-01,1.697266197044627667e+00,2.215354534580613877e-01,8.461101890396033331e-01
8.552817541634480936e-01,6.570568943630503700e-01,1.699860127775022045e+00,2.227071454542301487e-01,8.473662911265928965e-01
8.562499999999999556e-01,6.627491548119122111e-01,1.705742887435826027e+00,2.253888052357631011e-01,8.502040462795020792e-01
8.572182458365519286e-01,6.669857135233727696e-01,1.710104608235559542e+00,2.273929802744729667e-01,8.523157830220324804e-01
8.577817541634481513e-01,6.693527325485886248e-01,1.712540177749561021e+00,2.285176878287358548e-01,8.535024835061374437e-01
8.587500000000000133e-01,6.745594792393334593e-01,1.717843590746749971e+00,2.309886910288021511e-01,8.560723632898779023e-01
8.597182458365518753e-01,6.790298292693562887e-01,1.722378876709001139e+00,2.331178333729662377e-01,8.582753780633013418e-01
8.602817541634480980e-01,6.821059471250802142e-01,1.725494942337812532e+00,2.345887795958146171e-01,8.597959766534526427e-01
8.612500000000000711e-01,6.873088842543683130e-01,1.730720633181875856e+00,2.370782770630521785e-01,8.623425453035143962e-01
8.622182458365519331e-01,6.911210647914572958e-01,1.734536200211325818e+00,2.389086681043319782e-01,8.642070118945862633e-01
8.627817541634481557e-01,6.940186695015769791e-01,1.737429894883716130e+00,2.403037818704894801e-01,8.656243427971050952e-01
8.637500000000000178e-01,6.999639077774872931e-01,1.743318314388028423e+00,2.431684531075423705e-01,8.685035414170371171e-01
8.647182458365518798e-01,7.039979375661468142e-01,1.747299568037511630e+00,2.451201309429155706e-01,8.704575605375421965e-01
8.652817541634481024e-01,7.061589475667235938e-01,1.749431208465503262e+00,2.461699160620537119e-01,8.715102913809417151e-01
8.662499999999999645e-01,7.117106263922430287e-01,1.754853591246050559e+00,2.488626960365381280e-01,8.741709298976492182e-01
8.672182458365519375e-01,7.164497478874585212e-01,1.759463407083792230e+00,2.511696636049291498e-01,8.764385232374437562e-01
8.677817541634481602e-01,7.192635620984607625e-01,1.762198676313745382e+00,2.525455359840434455e-01,8.777920545816285669e-01
8.687500000000000222e-01,7.242403600468657610e-01,1.766993019990285463e+00,2.549782575061780299e-01,8.801575815578628337e-01
8.697182458365518842e-01,7.284264071756078041e-01,1.771010906261373696e+00,2.570306807807984928e-01,8.821436120685353099e-01
8.702817541634481069e-01,7.317354647705740511e-01,1.774180506662436763e+00,2.586580628614182920e-01,8.837143862588276999e-01
8.712500000000000799e-01,7.375593157597666316e-01,1.779717874830286650e+00,2.615261514540416221e-01,8.864580307844162066e-01
8.722182458365519420e-01,7.413859498618512456e-01,1.783343861014498044e+00,2.634176571252720422e-01,8.882608888607780306e-01
8.727817541634481646e-01,7.435985126830091385e-01,1.785437932965442620e+00,2.645148957454762084e-01,8.893068343798486985e-01
8.737500000000000266e-01,7.494304805674339987e-01,1.790910685228264132e+00,2.674047647622586066e-01,8.920265845065180610e-01
8.747182458365518887e-01,7.541778819395644762e-01,1.795347161371582567e+00,2.697654536070401843e-01,8.942368241868491330e-01
8.752817541634481113e-01,7.566917322698720749e-01,1.797696226158652655e+00,2.710212436701823768e-01,8.954149758488554323e-01
8.762499999999999734e-01,7.616099459551517459e-01,1.802249328484506918e+00,2.734754576265347459e-01,8.976887023303090629e-01
8.772182458365518354e-01,7.661465348568748945e-01,1.806433788561930376e+00,2.757457191812757724e-01,8.997812645357338157e-01
8.777817541634480580e-01,7.695605574494923662e-01,1.809577911100093361e+00,2.774600407195468299e-01,9.013586976154149832e-01
8.787499999999999201e-01,7.752055725328158564e-01,1.814740765947055134e+00,2.802986998869486657e-01,9.039495774363875968e-01
8.797182458365518931e-01,7.789629960012509624e-01,1.818165109841718641e+00,2.821942562824109046e-01,9.056728552287923728e-01
8.802817541634481158e-01,7.811914758888710564e-01,1.820193053174898212e+00,2.833216257566872343e-01,9.066971238847446601e-01
8.812499999999999778e-01,7.870587254683738543e-01,1.825493047876205699e+00,2.862889652168314480e-01,9.093634183601188026e-01
8.822182458365518398e-01,7.918180701973921432e-01,1.829774260724490231e+00,2.887037832811214511e-01,9.115218323103897458e-01
8.827817541634480625e-01,7.942407560679578538e-01,1.831953805475981190e+00,2.899385469619109590e-01,9.126280184780107829e-01
8.837500000000000355e-01,7.990470238460714025e-01,1.836238588248512604e+00,2.923850895018813567e-01,9.147931247354427198e-01
8.847182458365518976e-01,8.036054414720604777e-01,1.840288200950397579e+00,2.947115645762427016e-01,9.168416158195252796e-01
8.852817541634481202e-01,8.069600603241439130e-01,1.843264664313815748e+00,2.964293542256093983e-01,9.183520003038878610e-01
8.862499999999999822e-01,8.125959863966654151e-01,1.848233368657677733e+00,2.993195249030966010e-01,9.208743641178441797e-01
8.872182458365518443e-01,8.163631685957877249e-01,1.851542455499471274e+00,3.012570796004399587e-01,9.225584004439688623e-01
8.877817541634480669e-01,8.183813154111605481e-01,1.853312828821327418e+00,3.022979675223895213e-01,9.234630661457395862e-01
8.887499999999999289e-01,8.239386524885828900e-01,1.858154921420833938e+00,3.051625681286558311e-01,9.259262422237328760e-01
8.897182458365519020e-01,8.288061713238552564e-01,1.862379119867974442e+00,3.076790255480043590e-01,9.280789531783635304e-01
8.902817541634481247e-01,8.314395367925063729e-01,1.864663833841287310e+00,3.090460164754234018e-01,9.292498215433938613e-01
8.912499999999999867e-01,8.360856638380608219e-01,1.868662640256884444e+00,3.114566035372536845e-01,9.312939361605263588e-01
8.922182458365518487e-01,8.402746297873124881e-01,1.872255742049673266e+00,3.136349360299095501e-01,9.331322311530928504e-01
8.927817541634480714e-01,8.433386680837401395e-01,1.874880752006457652e+00,3.152326223119941151e-01,9.344781469236889127e-01
8.937500000000000444e-01,8.490816750790753931e-01,1.879773764080800547e+00,3.182316962423917817e-01,9.369878822692609965e-01
8.947182458365519064e-01,8.530183150873753561e-01,1.883115002788025683e+00,3.202932502089784750e-01,9.387056659392203350e-01
8.952817541634481291e-01,8.547705021450656693e-01,1.884601468011392944e+00,3.212140578450747852e-01,9.394745637541919159e-01
8.962499999999999911e-01,8.596497703305343574e-01,1.888710361230474977e+00,3.237738155900056203e-01,9.415864075247615261e-01
8.972182458365518531e-01,8.645512079410444528e-01,1.892824714946401699e+00,3.263523003684491997e-01,9.437043675691211275e-01
8.977817541634480758e-01,8.675749129395802228e-01,1.895360575118302249e+00,3.279484844996609638e-01,9.450148903812876089e-01
8.987499999999999378e-01,8.723038880729285793e-01,1.899301762339538069e+00,3.304466257579538602e-01,9.470513380605471987e-01
8.997182458365519109e-01,8.759281912530489933e-01,1.902312035428461279e+00,3.323653505248728712e-01,9.486090122565056237e-01
9.002817541634481335e-01,8.783091210311155805e-01,1.904286480883552679e+00,3.336283074701604789e-01,9.496323659900293146e-01
9.012499999999999956e-01,8.839147810187817367e-01,1.908913655721734992e+00,3.366046716230735036e-01,9.520280655198174458e-01
9.022182458365518576e-01,8.881675539942347486e-01,1.912410581713204216e+00,3.388685249495415053e-01,9.538417706929125384e-01
9.027817541634480802e-01,8.899890867441795361e-01,1.913909321059106494e+00,3.398421152692185920e-01,9.546243890260859288e-01
9.037500000000000533e-01,8.941964010269616292e-01,1.917342977848879748e+00,3.420862933088124613e-01,9.564070402093297618e-01
9.047182458365519153e-01,8.986600670126001500e-01,1.920976593564103219e+00,3.444728705320016515e-01,9.582958094408456917e-01
9.052817541634481380e-01,9.016462404020832988e-01,1.923405108312456813e+00,3.460740121164459504e-01,9.595615126230564451e-01
9.062500000000000000e-01,9.064375414658765173e-01,1.927282694801228935e+00,3.486460851806817973e-01,9.615833116776498768e-01
9.072182458365518620e-01,9.098383428940221007e-01,1.930026349620175719e+00,3.504758638874442833e-01,9.630168552048694597e-01
9.077817541634480847e-01,9.116206911515625233e-01,1.931461919942394356e+00,3.514367315356103916e-01,9.637690734390700342e-01
9.087499999999999467e-01,9.164619004842049499e-01,1.935344540559517101e+00,3.540467114012448291e-01,9.657976813171046393e-01
9.097182458365519198e-01,9.207448834343328059e-01,1.938767709320284416e+00,3.563607341450746313e-01,9.675881467184124229e-01
9.102817541634481424e-01,9.226968076117614270e-01,1.940327827690295104e+00,3.574187084119520574e-01,9.684077842890441712e-01
9.112500000000000044e-01,9.265825043281266105e-01,1.943414653390113100e+00,3.595236494570795971e-01,9.700260035607232156e-01
9.122182458365518665e-01,9.304576043365760940e-01,1.946484907801574238e+00,3.616270307959137398e-01,9.716375821705407478e-01
9.127817541634480891e-01,9.328852677124814807e-01,1.948406679589951951e+00,3.629478572001080261e-01,9.726487001185281089e-01
9.137500000000000622e-01,9.372882668611031143e-01,1.951878331148768853e+00,3.653452812215935430e-01,9.744741669633376624e-01
9.147182458365519242e-01,9.406354488766055510e-01,1.954509637331427019e+00,3.671712524227341845e-01,9.758595980548158133e-01
9.152817541634481469e-01,9.422043776264635850e-01,1.955741762647041027e+00,3.680289646972728090e-01,9.765104404003782657e-01
9.162500000000000089e-01,9.464392058325469259e-01,1.959053009874708984e+00,3.703434917434984541e-01,9.782548352319188067e-01
9.172182458365518709e-01,9.503778393678441461e-01,1.962122819941515273e+00,3.724996616997722221e-01,9.798725471848783730e-01
9.177817541634480936e-01,9.520918581192987507e-01,1.963458859923662203e+00,3.734405480890429785e-01,9.805790925119177714e-01
9.187499999999999556e-01,9.554719900549767386e-01,1.966082731925122618e+00,3.752964320695673095e-01,9.819660753424421795e-01
9.197182458365519286e-01,9.591026037764853740e-01,1.968894092993411560e+00,3.772934982333171483e-01,9.834544728262561986e-01
9.202817541634481513e-01,9.614484114993102626e-01,1.970707545714676323e+00,3.785861268745045471e-01,9.844161224524947684e-01
9.212500000000000133e-01,9.652777855566252452e-01,1.973657765318276525e+00,3.806975536864959930e-01,9.859792677891361379e-01
9.222182458365518753e-01,9.682498339382797914e-01,1.975941362311591787e+00,3.823385506053789129e-01,9.871898171421499280e-01
9.227817541634480980e-01,9.696817341000971702e-01,1.977040042353758853e+00,3.831301819282990628e-01,9.877730198864141942e-01
9.237500000000000711e-01,9.731094809858430450e-01,1.979663266213010475e+00,3.850263912307315683e-01,9.891651421396773225e-01
9.247182458365519331e-01,9.767075266328850702e-01,1.982409162602079222e+00,3.870197498604398545e-01,9.906234448572776019e-01
9.252817541634481557e-01,9.786085285840081527e-01,1.983857743541989960e+00,3.880745969994633948e-01,9.913938660461750763e-01
9.262500000000000178e-01,9.816064302631745120e-01,1.986136786294144363e+00,3.897398388403584546e-01,9.926071866090643292e-01
9.272182458365518798e-01,9.843906332593448383e-01,1.988248442487567047e+00,3.912881073764486461e-01,9.937317924310262729e-01
9.277817541634481024e-01,9.859493706909613353e-01,1.989428012287632885e+00,3.921552026656285328e-01,9.943593817368204801e-01
9.287499999999999645e-01,9.891872982623395316e-01,1.991873871092812109e+00,3.939582903212662801e-01,9.956615168161656593e-01
9.297182458365519375e-01,9.916201897281653466e-01,1.993708380632377430e+00,3.953153399227506415e-01,9.966400039492923080e-01
9.302817541634481602e-01,9.925037068578314026e-01,1.994374962607064372e+00,3.958093221495929126e-01,9.969970878060651076e-01
9.312500000000000222e-01,9.945630001900049866e-01,1.995923173254850580e+00,3.969590556308519314e-01,9.978228014590716510e-01
9.322182458365518842e-01,9.966825308300630848e-01,1.997514009300915605e+00,3.981433841247267180e-01,9.986715222979343221e-01
9.327817541634481069e-01,9.978448066591455445e-01,1.998385625285877820e+00,3.987934676405108791e-01,9.991370025157004786e-01
9.337500000000000799e-01,9.991316295579119044e-01,1.999350063326082561e+00,3.995138700048982972e-01,9.996527439074073262e-01
9.347182458365519420e-01,9.997513551395029729e-01,1.999814046451029670e+00,3.998608682318118279e-01,9.999007907721620958e-01
9.352817541634481646e-01,9.999166894768275471e-01,1.999937640355738955e+00,3.999533367787183602e-01,9.999666496915369240e-01
9.362500000000000266e-01,1.000103156548378669e+00,2.000077158044633485e+00,4.000577415455978114e-01,1.000041193066281586e+00
9.372182458365518887e-01,1.000098475519041630e+00,2.000073718367866960e+00,4.000551678400584565e-01,1.000039440197210805e+00
9.377817541634481113e-01,1.000032615971093941e+00,2.000024420618324861e+00,4.000182767335250800e-01,1.000013075436251064e+00
9.387499999999999734e-01,9.999197070683288890e-01,1.999939903022192489e+00,3.999550294496250769e-01,9.999678639754383536e-01
9.397182458365518354e-01,9.998954146317140523e-01,1.999921728839967106e+00,3.999414307284635539e-01,9.999581578133645010e-01
9.402817541634480580e-01,9.999197093498415345e-01,1.999939923096571315e+00,3.999550449156619725e-01,9.999679003620127737e-01
9.412499999999999201e-01,9.999929100009573579e-01,1.999994692935088025e+00,3.999960285716460118e-01,9.999971614080322979e-01
9.422182458365518931e-01,1.000036065866831247e+00,2.000026986105388982e+00,4.000201950177166843e-01,1.000014421157349176e+00
9.427817541634481158e-01,1.000042274734885606e+00,2.000031636786697042e+00,4.000236753890349384e-01,1.000016913022708342e+00
9.437499999999999778e-01,1.000019038969581109e+00,2.000014247826227720e+00,4.000106622126888278e-01,1.000007616417132539e+00
9.447182458365518398e-01,9.999968024050495119e-01,1.999997606504555048e+00,3.999982088892904963e-01,9.999987198140833922e-01
9.452817541634480625e-01,9.999862866434019448e-01,1.999989737492700037e+00,3.999923203057529908e-01,9.999945140457499049e-01
9.462500000000000355e-01,9.999881244326688234e-01,1.999991113411133892e+00,3.999933499292073757e-01,9.999952503339447629e-01
9.472182458365518976e-01,9.999960071438013243e-01,1.999997012009171016e+00,3.999977639997575052e-01,9.999984028492153731e-01
9.477817541634481202e-01,1.000001776920426577e+00,2.000001329502136382e+00,4.000009949113690344e-01,1.000000710356733880e+00
9.487499999999999822e-01,1.000004878113310181e+00,2.000003650486220419e+00,4.000027317809703997e-01,1.000001951329597238e+00
9.497182458365518443e-01,1.000003194403824569e+00,2.000002390516701034e+00,4.000017889021493245e-01,1.000001277847466952e+00
9.502817541634480669e-01,1.000001072901693266e+00,2.000000802848628911e+00,4.000006007979304279e-01,1.000000429092672727e+00
9.512499999999999289e-01,9.999986538079068676e-01,1.999998992591092817e+00,3.999992461247118269e-01,9.999994615031478906e-01
9.522182458365519020e-01,9.999983692645435518e-01,1.999998779683737959e+00,3.999990867997505473e-01,9.999993477337693060e-01
9.527817541634481247e-01,9.999990173009830619e-01,1.999999264618262496e+00,3.999994496910967423e-01,9.999996069263726861e-01
9.537499999999999867e-01,1.000000112535406549e+00,2.000000084208268802e+00,4.000000630156891335e-01,1.000000045003811344e+00
9.547182458365518487e-01,1.000000643634200159e+00,2.000000481652735917e+00,4.000003604360385934e-01,1.000000257455730956e+00
9.552817541634480714e-01,1.000000513027524018e+00,2.000000383917665658e+00,4.000002872977517221e-01,1.000000205216750260e+00
9.562500000000000444e-01,1.000000145878663149e+00,2.000000109164804751e+00,4.000000816914588420e-01,1.000000058349975740e+00
9.572182458365519064e-01,9.999998177829535484e-01,1.999999863640542275e+00,3.999998979579306169e-01,9.999999271118598099e-01
9.577817541634481291e-01,9.999997866600890406e-01,1.999999840351854852e+00,3.999998805302700799e-01,9.999999146655681459e-01
9.587499999999999911e-01,9.999998736760756790e-01,1.999999905467927830e+00,3.999999292586681188e-01,9.999999494705884562e-01
9.597182458365518531e-01,1.000000016509692058e+00,2.000000012354523626e+00,4.000000092452682954e-01,1.000000006603478875e+00
9.602817541634480758e-01,1.000000074844848319e+00,2.000000056008826466e+00,4.000000419131617413e-01,1.000000029938054036e+00
9.612499999999999378e-01,1.000000070416636300e+00,2.000000052695086072e+00,4.000000394333864118e-01,1.000000028166827981e+00
9.622182458365519109e-01,1.000000024588011405e+00,2.000000018400003299e+00,4.000000137692922841e-01,1.000000009835219306e+00
9.627817541634481335e-01,9.999999774334868974e-01,1.999999983112763946e+00,3.999999873627381741e-01,9.999999909733584547e-01
9.637499999999999956e-01,9.999999677278753607e-01,1.999999975849821698e+00,3.999999819276469637e-01,9.999999870912418265e-01
9.647182458365518576e-01,9.999999756375002047e-01,1.999999981768823876e+00,3.999999863570231073e-01,9.999999902550574804e-01
9.652817541634480802e-01,1.000000004606975024e+00,2.000000003447570229e+00,4.000000025799163028e-01,1.000000001842815900e+00
9.662500000000000533e-01,1.000000013539688704e+00,2.000000010132209738e+00,4.000000075822440770e-01,1.000000005415921711e+00
9.672182458365519153e-01,1.000000014791109448e+00,2.000000011068696626e+00,4.000000082830449388e-01,1.000000005916503065e+00
9.677817541634481380e-01,1.000000001758665658e+00,2.000000001316111220e+00,4.000000009848750371e-01,1.000000000703522129e+00
9.687500000000000000e-01,9.999999940401295140e-01,1.999999995540096887e+00,3.999999966624956937e-01,9.999999976161099147e-01
9.697182458365518620e-01,9.999999931098768613e-01,1.999999994843959072e+00,3.999999961415562355e-01,9.999999972440138940e-01
9.702817541634480847e-01,9.999999967575601278e-01,1.999999997573631116e+00,3.999999981842592978e-01,9.999999987030883108e-01
9.712499999999999467e-01,1.000000002884628314e+00,2.000000002158701218e+00,4.000000016154151017e-01,1.000000001153909635e+00
9.722182458365519198e-01,1.000000002834532831e+00,2.000000002121207654e+00,4.000000015873586001e-01,1.000000001133863892e+00
9.727817541634481424e-01,1.000000002397866572e+00,2.000000001794433491e+00,4.000000013428233747e-01,1.000000000959192059e+00
9.737500000000000044e-01,9.999999986776435534e-01,1.999999999010472429e+00,3.999999992594969744e-01,9.999999994710990769e-01
9.747182458365518665e-01,9.999999986794402274e-01,1.999999999011820684e+00,3.999999992605031696e-01,9.999999994718178353e-01
9.752817541634480891e-01,9.999999988815707619e-01,1.999999999163086573e+00,3.999999993736972348e-01,9.999999995526724916e-01
9.762500000000000622e-01,1.000000000469968731e+00,2.000000000351735086e+00,4.000000002632034257e-01,1.000000000188040028e+00
9.772182458365519242e-01,1.000000000772889086e+00,2.000000000578416870e+00,4.000000004328412295e-01,1.000000000309214210e+00
9.777817541634481469e-01,1.000000000337243344e+00,2.000000000252409205e+00,4.000000001888808221e-01,1.000000000134958933e+00
9.787500000000000089e-01,9.999999998943678303e-01,1.999999999920999194e+00,3.999999999408720974e-01,9.999999999578126353e-01
9.797182458365518709e-01,9.999999995488647597e-01,1.999999999662450678e+00,3.999999997473896451e-01,9.999999998196095197e-01
9.802817541634480936e-01,9.999999999249266081e-01,1.999999999943868456e+00,3.999999999579831322e-01,9.999999999700314168e-01
9.812499999999999556e-01,1.000000000015753177e+00,2.000000000011832757e+00,4.000000000088440588e-01,1.000000000006357137e+00
9.822182458365519286e-01,1.000000000210684581e+00,2.000000000157702740e+00,4.000000001180036291e-01,1.000000000084324769e+00
9.827817541634481513e-01,1.000000000044968695e+00,2.000000000033690384e+00,4.000000000252009191e-01,1.000000000018033797e+00
9.837500000000000133e-01,9.999999999816689966e-01,1.999999999986316723e+00,3.999999999897513314e-01,9.999999999927094985e-01
9.847182458365518753e-01,9.999999999329383105e-01,1.999999999949848783e+00,3.999999999624621050e-01,9.999999999732170908e-01
9.852817541634480980e-01,9.999999999494041392e-01,1.999999999962172481e+00,3.999999999716837840e-01,9.999999999798054873e-01
9.862500000000000711e-01,1.000000000024222180e+00,2.000000000018165025e+00,4.000000000135846001e-01,1.000000000009739543e+00
9.872182458365519331e-01,1.000000000009380940e+00,2.000000000007059242e+00,4.000000000052739146e-01,1.000000000003804068e+00
9.877817541634481557e-01,1.000000000036999070e+00,2.000000000027724045e+00,4.000000000207394324e-01,1.000000000014849677e+00
9.887500000000000178e-01,9.999999999824882302e-01,1.999999999986932453e+00,3.999999999902148495e-01,9.999999999930491157e-01
9.897182458365518798e-01,1.000000000000805356e+00,2.000000000000641265e+00,4.000000000004741985e-01,1.000000000000380362e+00
9.902817541634481024e-01,9.999999999844355614e-01,1.999999999988392396e+00,3.999999999913085302e-01,9.999999999938359307e-01
9.912499999999999645e-01,1.000000000006897150e+00,2.000000000005206058e+00,4.000000000038860248e-01,1.000000000002818190e+00
9.922182458365519375e-01,1.000000000002322142e+00,2.000000000001785239e+00,4.000000000013238521e-01,1.000000000000987654e+00
9.927817541634481602e-01,1.000000000001222578e+00,2.000000000000963229e+00,4.000000000007076228e-01,1.000000000000546674e+00
9.937500000000000222e-01,9.999999999994082511e-01,1.999999999999597655e+00,3.999999999996920463e-01,9.999999999998220312e-01
9.947182458365518842e-01,9.999999999956913355e-01,1.999999999996812550e+00,3.999999999976104337e-01,9.999999999983348875e-01
9.952817541634481069e-01,1.000000000002858380e+00,2.000000000002175149e+00,4.000000000016226132e-01,1.000000000001198375e+00
9.962500000000000799e-01,9.999999999987615462e-01,1.999999999999112710e+00,3.999999999993272826e-01,9.999999999995567990e-01
9.972182458365519420e-01,1.000000000002928990e+00,2.000000000002236877e+00,4.000000000016602497e-01,1.000000000001221911e+00
9.977817541634481646e-01,9.999999999980293541e-01,1.999999999998566702e+00,3.999999999989129473e-01,9.999999999992531530e-01
9.987500000000000266e-01,1.000000000000504263e+00,2.000000000000436984e+00,4.000000000003107736e-01,1.000000000000272893e+00
9.997182458365518887e-01,1.000000000000000000e+00,2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00


==> figs/data/123_p2_n50.csv <==
x,r,u,p,e
2.254033307585166009e-03,1.000000000000000000e+00,-2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00
1.000000000000000021e-02,9.868398225790199207e-01,-1.990139411798042879e+00,3.926773351913925292e-01,9.947848835415978863e-01
1.774596669241483571e-02,9.819155890993965796e-01,-1.986498157285511157e+00,3.899893860467860129e-01,9.929300195867156731e-01
2.225403330758516512e-02,9.789907625869362917e-01,-1.984283205102587377e+00,3.883723648768949710e-01,9.917671844283791893e-01
2.999999999999999889e-02,9.732528996601729210e-01,-1.979980703101420270e+00,3.852387215568159884e-01,9.895647926950138507e-01
3.774596669241483959e-02,9.633832351996891585e-01,-1.972614268583410047e+00,3.799045607180630002e-01,9.858604209552099817e-01
4.225403330758516901e-02,9.579741393294879392e-01,-1.968507432458859840e+00,3.769714910326250612e-01,9.837726185815351965e-01
5.000000000000000278e-02,9.495678380507236449e-01,-1.962146489808314298e+00,3.724595770866654942e-01,9.806028652235420084e-01
5.774596669241482960e-02,9.345120070101153864e-01,-1.950815199932233623e+00,3.644938972610708428e-01,9.750915304642135961e-01
6.225403330758516596e-02,9.259667242938058873e-01,-1.944229644753036945e+00,3.599597185733093285e-01,9.718484183322970704e-01
7.000000000000000666e-02,9.142694491127211220e-01,-1.935218884740472323e+00,3.538251452616255621e-01,9.675078435711850222e-01
7.774596669241483349e-02,8.932892027814909319e-01,-1.919145107759835378e+00,3.430256938843319614e-01,9.600073884701373350e-01
8.225403330758516984e-02,8.812708822874391057e-01,-1.909641759246509585e+00,3.368258391910905480e-01,9.555116535701846381e-01
8.999999999999999667e-02,8.661785621142406022e-01,-1.897667677682304044e+00,3.291407168947481643e-01,9.499794017395045698e-01
9.774596669241483737e-02,8.393267312146858172e-01,-1.876467761392212275e+00,3.157794408738937020e-01,9.405736441185817975e-01
1.022540333075851737e-01,8.239435588624275386e-01,-1.863822370400943118e+00,3.081158425846515780e-01,9.348815197064280769e-01
1.100000000000000006e-01,8.058101420696460737e-01,-1.848795253870943567e+00,2.992059598464020809e-01,9.282768490537991468e-01
1.177459666924148274e-01,7.738929215339708234e-01,-1.822447160498314123e+00,2.839471382396021593e-01,9.172688182648600641e-01
1.222540333075851637e-01,7.556901162486691081e-01,-1.806656728927975131e+00,2.752450717576465644e-01,9.105752008640598527e-01
1.300000000000000044e-01,7.352224018046771281e-01,-1.788655236057471676e+00,2.655946207268169990e-01,9.031097939714853862e-01
1.377459666924148451e-01,6.995990046961960696e-01,-1.757399468416304344e+00,2.493189420426633607e-01,8.909351656058003277e-01
1.422540333075851815e-01,6.794224946921939567e-01,-1.738620361973002737e+00,2.401131436943565456e-01,8.835192592612700624e-01
1.500000000000000222e-01,6.575232170799222287e-01,-1.717818132693450961e+00,2.302493477810644007e-01,8.754418923928185547e-01
1.577459666924148352e-01,6.198364831709862743e-01,-1.682039284892660636e+00,2.138626567509889498e-01,8.625769156766198709e-01
1.622540333075851715e-01,5.986691311074827659e-01,-1.660517161335863356e+00,2.046838813319364903e-01,8.547454290539843180e-01
1.699999999999999845e-01,5.762894431975583709e-01,-1.637121959682957151e+00,1.950849663950820767e-01,8.462976751432735867e-01
1.777459666924148252e-01,5.382250227476934601e-01,-1.597260412218699521e+00,1.793775966250973075e-01,8.331905292574306454e-01
1.822540333075851615e-01,5.170470369616584350e-01,-1.573278930072241177e+00,1.706741759255197555e-01,8.252352480755832387e-01
1.900000000000000022e-01,4.950768525589542279e-01,-1.547497560311151599e+00,1.617168919549493156e-01,8.166251922255440832e-01
1.977459666924148429e-01,4.581851701669638621e-01,-1.504006989820909634e+00,1.472898817026504492e-01,8.036591496892929731e-01
2.022540333075851793e-01,4.378753634283258922e-01,-1.477865459937862225e+00,1.393905957154207842e-01,7.958348845209528566e-01
2.100000000000000200e-01,4.170711961000092560e-01,-1.449893646934757196e+00,1.313321568961544339e-01,7.872286441992891737e-01
2.177459666924148329e-01,3.826449458778565238e-01,-1.403238386013501815e+00,1.185765630900005724e-01,7.747166424605751445e-01
2.222540333075851693e-01,3.639126544324109980e-01,-1.375249371488919570e+00,1.116830723191820363e-01,7.672381748676234681e-01
2.299999999999999822e-01,3.448488354674247858e-01,-1.345275029549875656e+00,1.046642474911905624e-01,7.587690367963951799e-01
2.377459666924148229e-01,3.138410224073361343e-01,-1.295958534140947860e+00,9.377472762550356777e-02,7.469922741950605349e-01
2.422540333075851593e-01,2.971704294877833830e-01,-1.266450039233151692e+00,8.797105711658567695e-02,7.400724330834047571e-01
2.500000000000000000e-01,2.802550476760162224e-01,-1.234773374348541841e+00,8.205173035889627708e-02,7.319380243041215817e-01
2.577459666924148407e-01,2.533520512322837703e-01,-1.183709434690005891e+00,7.310755268226779013e-02,7.214028101082922140e-01
2.622540333075851771e-01,2.392111524664355948e-01,-1.153583644526261720e+00,6.846004587379855844e-02,7.154771544713450782e-01
2.700000000000000178e-01,2.249705083181997300e-01,-1.121306894912935892e+00,6.371276408847220685e-02,7.080124031008152574e-01
2.777459666924148585e-01,2.025096779883854281e-01,-1.069701617166738172e+00,5.662431570339186704e-02,6.990322174459171478e-01
2.822540333075851948e-01,1.908047090673581636e-01,-1.039180819757666852e+00,5.297977058591275823e-02,6.941622516141592314e-01
2.900000000000000355e-01,1.791352401975690456e-01,-1.006698187958481316e+00,4.924981328892837074e-02,6.873272566945864970e-01
2.977459666924148207e-01,1.607842264672657839e-01,-9.549831059906699338e-01,4.372179505321697329e-02,6.798209627565416913e-01
3.022540333075851571e-01,1.513162338545225305e-01,-9.242612217746788428e-01,4.091899933561559538e-02,6.760510470898264401e-01
3.099999999999999978e-01,1.419476102424348241e-01,-8.918976330794093910e-01,3.802993668277149936e-02,6.697882517680203707e-01
3.177459666924148385e-01,1.272687731762624230e-01,-8.407591213356477855e-01,3.378789447535280460e-02,6.637114044573576566e-01
3.222540333075851748e-01,1.198043034931211559e-01,-8.101003143042365684e-01,3.168258872860616610e-02,6.611321088817418978e-01
3.300000000000000155e-01,1.123994017138794516e-01,-7.781714309576795996e-01,2.946673990860720210e-02,6.554025079158530831e-01
3.377459666924148562e-01,1.008511622252033085e-01,-7.285023891927753237e-01,2.625074683360461431e-02,6.507299037116203166e-01
3.422540333075851926e-01,9.511793512740054912e-02,-6.980728189049919541e-01,2.471229509458890486e-02,6.495172298864921867e-01
3.499999999999999778e-01,8.929539451918981630e-02,-6.667023625164709699e-01,2.301819319008661588e-02,6.444395400800863039e-01
3.577459666924148185e-01,8.026261516684635167e-02,-6.198126311437964775e-01,2.059761127828085847e-02,6.415692796535306108e-01
3.622540333075851549e-01,7.598659908499007243e-02,-5.896001929087067994e-01,1.952727832627104351e-02,6.424579650034747402e-01
3.699999999999999956e-01,7.131123504084506404e-02,-5.588867363343772432e-01,1.823422102422948832e-02,6.392478342923609835e-01
3.777459666924148363e-01,6.417466198124779919e-02,-5.167570486950985309e-01,1.647788735190970980e-02,6.419156269465292608e-01
3.822540333075851726e-01,6.085743009377599100e-02,-4.889353116857105275e-01,1.577839048809865849e-02,6.481702589061655306e-01
3.900000000000000133e-01,5.693157900205457478e-02,-4.582348330227083433e-01,1.486625671761574070e-02,6.528124187930587352e-01
3.977459666924148540e-01,5.085554905382081575e-02,-4.219378270445617307e-01,1.364372781901743333e-02,6.707098867705750811e-01
4.022540333075851904e-01,4.796898796952332039e-02,-3.988976483366314385e-01,1.315889059990929012e-02,6.858019710708551653e-01
4.100000000000000311e-01,4.498189145607224548e-02,-3.651796789064302162e-01,1.254982627785280157e-02,6.974932507067054255e-01
4.177459666924148163e-01,4.031444644767378377e-02,-3.271798725376052763e-01,1.159329866970505545e-02,7.189295458113633686e-01
4.222540333075851526e-01,3.822572584456840339e-02,-3.048330971766812225e-01,1.116095741977605679e-02,7.299375730076521629e-01
4.299999999999999933e-01,3.657695010696827842e-02,-2.688014906931191494e-01,1.068173385155632080e-02,7.300864219349814110e-01
4.377459666924148340e-01,3.395381119601657838e-02,-2.274940037557975636e-01,9.919342599535944591e-03,7.303556103224483342e-01
4.422540333075851704e-01,3.285390926560436547e-02,-2.051586298162965116e-01,9.620495749216379650e-03,7.320662871075996891e-01
4.500000000000000111e-01,3.214052530961843124e-02,-1.744685361753353925e-01,9.334484366292361557e-03,7.260681239938312492e-01
4.577459666924148518e-01,3.084053707979252101e-02,-1.392990451638951299e-01,8.822541064840056652e-03,7.151740777093019696e-01
4.622540333075851882e-01,3.016625115653703143e-02,-1.196043735242195011e-01,8.546937123920331572e-03,7.083194626645056280e-01
4.699999999999999734e-01,2.989873469652325200e-02,-9.300059765054632943e-02,8.438605398451074283e-03,7.055988726700490599e-01
4.777459666924148141e-01,2.991498299856022031e-02,-7.150389771660711768e-02,8.441029672082982216e-03,7.054182240793218650e-01
4.822540333075851504e-01,2.988288306393968238e-02,-5.902018664931766440e-02,8.422305387788786915e-03,7.046095058639242348e-01
4.899999999999999911e-01,2.959403546281974204e-02,-3.717846353956481831e-02,8.302969496023474352e-03,7.014056520320498533e-01
4.977459666924148318e-01,2.938851027992401763e-02,-8.876133248381630828e-03,8.206723124605566286e-03,6.981234372240172625e-01
5.022540333075851127e-01,2.938851027992392395e-02,8.876133248384304036e-03,8.206723124605562816e-03,6.981234372240191499e-01
5.100000000000000089e-01,2.959403546281973163e-02,3.717846353956732325e-02,8.302969496023474352e-03,7.014056520320501864e-01
5.177459666924149051e-01,2.988288306393969626e-02,5.902018664931961422e-02,8.422305387788793854e-03,7.046095058639244568e-01
5.222540333075851304e-01,2.991498299856024806e-02,7.150389771660867200e-02,8.441029672082999563e-03,7.054182240793227532e-01
5.300000000000000266e-01,2.989873469652328669e-02,9.300059765054749517e-02,8.438605398451108977e-03,7.055988726700511693e-01
5.377459666924149229e-01,3.016625115653705572e-02,1.196043735242204586e-01,8.546937123920361062e-03,7.083194626645076264e-01
5.422540333075851482e-01,3.084053707979253142e-02,1.392990451638956295e-01,8.822541064840073999e-03,7.151740777093030799e-01
5.500000000000000444e-01,3.214052530961839654e-02,1.744685361753356423e-01,9.334484366292356353e-03,7.260681239938315823e-01
5.577459666924149406e-01,3.285390926560433078e-02,2.051586298162969557e-01,9.620495749216364037e-03,7.320662871075991340e-01
5.622540333075851660e-01,3.395381119601651593e-02,2.274940037557987849e-01,9.919342599535934182e-03,7.303556103224488893e-01
5.700000000000000622e-01,3.657695010696810495e-02,2.688014906931208148e-01,1.068173385155631039e-02,7.300864219349841866e-01
5.777459666924148474e-01,3.822572584456818828e-02,3.048330971766821107e-01,1.116095741977603598e-02,7.299375730076549385e-01
5.822540333075850727e-01,4.031444644767354091e-02,3.271798725376063866e-01,1.159329866970502422e-02,7.189295458113658110e-01
5.899999999999999689e-01,4.498189145607206507e-02,3.651796789064311599e-01,1.254982627785277902e-02,6.974932507067070908e-01
5.977459666924147541e-01,4.796898796952318161e-02,3.988976483366322157e-01,1.315889059990927104e-02,6.858019710708561645e-01
6.022540333075850905e-01,5.085554905382060065e-02,4.219378270445632295e-01,1.364372781901738475e-02,6.707098867705756362e-01
6.099999999999999867e-01,5.693157900205435273e-02,4.582348330227093980e-01,1.486625671761567132e-02,6.528124187930582911e-01
6.177459666924147719e-01,6.085743009377574120e-02,4.889353116857110271e-01,1.577839048809857522e-02,6.481702589061647535e-01
6.222540333075851082e-01,6.417466198124752164e-02,5.167570486950987529e-01,1.647788735190961265e-02,6.419156269465282616e-01
6.300000000000000044e-01,7.131123504084473097e-02,5.588867363343784644e-01,1.823422102422939117e-02,6.392478342923605394e-01
6.377459666924147896e-01,7.598659908498978099e-02,5.896001929087082427e-01,1.952727832627097759e-02,6.424579650034749623e-01
6.422540333075851260e-01,8.026261516684624064e-02,6.198126311437972547e-01,2.059761127828082378e-02,6.415692796535303888e-01
6.500000000000000222e-01,8.929539451918974691e-02,6.667023625164716361e-01,2.301819319008656731e-02,6.444395400800855267e-01
6.577459666924148074e-01,9.511793512740043810e-02,6.980728189049925092e-01,2.471229509458885282e-02,6.495172298864915206e-01
6.622540333075851438e-01,1.008511622252032530e-01,7.285023891927752127e-01,2.625074683360457267e-02,6.507299037116196505e-01
6.700000000000000400e-01,1.123994017138793822e-01,7.781714309576793775e-01,2.946673990860715353e-02,6.554025079158523059e-01
6.777459666924148252e-01,1.198043034931210449e-01,8.101003143042370125e-01,3.168258872860608283e-02,6.611321088817407876e-01
6.822540333075851615e-01,1.272687731762622843e-01,8.407591213356477855e-01,3.378789447535267970e-02,6.637114044573559912e-01
6.899999999999999467e-01,1.419476102424344077e-01,8.918976330794100571e-01,3.802993668277129119e-02,6.697882517680187053e-01
6.977459666924148429e-01,1.513162338545221419e-01,9.242612217746806191e-01,4.091899933561530395e-02,6.760510470898234425e-01
7.022540333075850683e-01,1.607842264672652011e-01,9.549831059906721542e-01,4.372179505321661941e-02,6.798209627565385826e-01
7.099999999999999645e-01,1.791352401975682684e-01,1.006698187958482205e+00,4.924981328892803767e-02,6.873272566945848316e-01
7.177459666924148607e-01,1.908047090673573032e-01,1.039180819757668184e+00,5.297977058591235577e-02,6.941622516141571220e-01
7.222540333075850860e-01,2.025096779883846509e-01,1.069701617166740171e+00,5.662431570339143683e-02,6.990322174459144833e-01
7.299999999999999822e-01,2.249705083181987031e-01,1.121306894912938557e+00,6.371276408847152684e-02,7.080124031008110386e-01
7.377459666924148785e-01,2.392111524664345956e-01,1.153583644526263052e+00,6.846004587379792006e-02,7.154771544713415254e-01
7.422540333075851038e-01,2.533520512322826046e-01,1.183709434690006557e+00,7.310755268226717951e-02,7.214028101082894384e-01
7.500000000000000000e-01,2.802550476760146125e-01,1.234773374348543395e+00,8.205173035889548605e-02,7.319380243041188061e-01
7.577459666924148962e-01,2.971704294877817731e-01,1.266450039233153024e+00,8.797105711658498306e-02,7.400724330834029807e-01
7.622540333075851215e-01,3.138410224073345245e-01,1.295958534140949192e+00,9.377472762550284613e-02,7.469922741950585365e-01
7.700000000000000178e-01,3.448488354674229539e-01,1.345275029549876988e+00,1.046642474911896603e-01,7.587690367963926263e-01
7.777459666924149140e-01,3.639126544324091661e-01,1.375249371488920458e+00,1.116830723191811897e-01,7.672381748676214697e-01
7.822540333075851393e-01,3.826449458778545809e-01,1.403238386013503147e+00,1.185765630899996842e-01,7.747166424605732571e-01
7.900000000000000355e-01,4.170711961000072021e-01,1.449893646934759195e+00,1.313321568961532682e-01,7.872286441992860651e-01
7.977459666924149317e-01,4.378753634283242824e-01,1.477865459937864667e+00,1.393905957154194797e-01,7.958348845209483047e-01
8.022540333075851571e-01,4.581851701669623078e-01,1.504006989820912965e+00,1.472898817026488949e-01,8.036591496892872000e-01
8.100000000000000533e-01,4.950768525589528402e-01,1.547497560311154929e+00,1.617168919549474837e-01,8.166251922255371998e-01
8.177459666924148385e-01,5.170470369616574358e-01,1.573278930072244064e+00,1.706741759255178403e-01,8.252352480755756892e-01
8.222540333075850638e-01,5.382250227476929050e-01,1.597260412218702852e+00,1.793775966250955312e-01,8.331905292574232069e-01
8.299999999999999600e-01,5.762894431975584819e-01,1.637121959682960481e+00,1.950849663950806612e-01,8.462976751432673694e-01
8.377459666924147452e-01,5.986691311074833211e-01,1.660517161335866909e+00,2.046838813319349359e-01,8.547454290539769906e-01
8.422540333075850816e-01,6.198364831709876066e-01,1.682039284892663522e+00,2.138626567509876730e-01,8.625769156766129875e-01
8.499999999999999778e-01,6.575232170799236719e-01,1.717818132693452293e+00,2.302493477810637901e-01,8.754418923928142249e-01
8.577459666924147630e-01,6.794224946921950670e-01,1.738620361973002737e+00,2.401131436943558517e-01,8.835192592612661766e-01
8.622540333075850993e-01,6.995990046961959585e-01,1.757399468416305233e+00,2.493189420426616676e-01,8.909351656057944435e-01
8.699999999999999956e-01,7.352224018046766840e-01,1.788655236057473674e+00,2.655946207268150006e-01,9.031097939714790579e-01
8.777459666924147808e-01,7.556901162486686641e-01,1.806656728927977351e+00,2.752450717576445105e-01,9.105752008640534134e-01
8.822540333075851171e-01,7.738929215339719336e-01,1.822447160498315455e+00,2.839471382396011601e-01,9.172688182648556232e-01
8.900000000000000133e-01,8.058101420696481831e-01,1.848795253870944233e+00,2.992059598464016368e-01,9.282768490537953721e-01
8.977459666924147985e-01,8.239435588624299811e-01,1.863822370400942452e+00,3.081158425846514115e-01,9.348815197064248572e-01
9.022540333075851349e-01,8.393267312146883707e-01,1.876467761392211386e+00,3.157794408738935354e-01,9.405736441185783558e-01
9.100000000000000311e-01,8.661785621142429337e-01,1.897667677682302712e+00,3.291407168947486084e-01,9.499794017395032375e-01
9.177459666924148163e-01,8.812708822874415482e-01,1.909641759246508252e+00,3.368258391910907146e-01,9.555116535701825287e-01
9.222540333075851526e-01,8.932892027814923752e-01,1.919145107759835822e+00,3.430256938843307957e-01,9.600073884701324500e-01
9.299999999999999378e-01,9.142694491127217882e-01,1.935218884740471434e+00,3.538251452616248405e-01,9.675078435711823577e-01
9.377459666924148340e-01,9.259667242938056653e-01,1.944229644753037167e+00,3.599597185733080518e-01,9.718484183322938508e-01
9.422540333075850594e-01,9.345120070101149423e-01,1.950815199932234512e+00,3.644938972610697880e-01,9.750915304642111536e-01
9.499999999999999556e-01,9.495678380507222016e-01,1.962146489808315408e+00,3.724595770866643285e-01,9.806028652235403431e-01
9.577459666924148518e-01,9.579741393294860519e-01,1.968507432458860507e+00,3.769714910326237844e-01,9.837726185815337532e-01
9.622540333075850771e-01,9.633832351996866050e-01,1.972614268583410269e+00,3.799045607180620010e-01,9.858604209552100928e-01
9.699999999999999734e-01,9.732528996601709226e-01,1.979980703101422934e+00,3.852387215568155443e-01,9.895647926950147388e-01
9.777459666924148696e-01,9.789907625869365138e-01,1.984283205102592262e+00,3.883723648768944159e-01,9.917671844283775240e-01
9.822540333075850949e-01,9.819155890993981339e-01,1.986498157285516486e+00,3.899893860467864570e-01,9.929300195867152290e-01
9.899999999999999911e-01,9.868398225790255829e-01,1.990139411798045987e+00,3.926773351913944721e-01,9.947848835415971092e-01
9.977459666924148873e-01,1.000000000000000000e+00,2.000000000000000000e+00,3.999999999999999112e-01,1.000000000000000000e+00


==> figs/data/f_example.csv <==
u,fa,fb,fc,fd,fe,ff,fg
-4.000000000000000000e+00,2.872577978967578516e-04,6.387246101401945449e-05,2.400577386535535063e-04,9.769428677677174499e-04,4.492999406939621204e-05,4.463867715013493537e-08,9.072937580290334116e-05
-3.898989898989898784e+00,3.609776488701899023e-04,8.361205825568655511e-05,2.963188207763840917e-04,1.119649266295843788e-03,5.984337941024625194e-05,7.990920730807734520e-08,1.146288073131164373e-04
-3.797979797979798011e+00,4.514258811281966462e-04,1.088863107015691149e-04,3.642709128093933732e-04,1.279744845641331459e-03,7.924521228323213489e-05,1.413682517910605432e-07,1.441683343559886079e-04
-3.696969696969696795e+00,5.618110206989252722e-04,1.410674306048952836e-04,4.459759945842716421e-04,1.458791869885848981e-03,1.043295007188613222e-04,2.471590461980679920e-07,1.804996003222427976e-04
-3.595959595959596022e+00,6.958116749234310094e-04,1.818148421958459176e-04,5.437762091042060023e-04,1.658409723611727624e-03,1.365583932443985001e-04,4.270420999594967229e-07,2.249639168081116951e-04
-3.494949494949494806e+00,8.576119542357079056e-04,2.331207945721996391e-04,6.603142262753625494e-04,1.880264266925105480e-03,1.777079433281789826e-04,7.291794687522787574e-07,2.791127923449344354e-04
-3.393939393939394034e+00,1.051931833644109780e-03,2.973594879338194575e-04,7.985513291097714366e-04,2.126055051743011744e-03,2.299177265401068323e-04,1.230460651220346728e-06,3.447282501663417268e-04
-3.292929292929292817e+00,1.284050272318498168e-03,3.773389963173840204e-04,9.617822349007694102e-04,2.397500327187521759e-03,2.957435253676551998e-04,2.051968012622140629e-06,4.238422678478873280e-04
-3.191919191919192045e+00,1.559818669029624377e-03,4.763549514682641618e-04,1.153645553187854049e-03,2.696319796538289293e-03,3.782119161822297335e-04,3.381761699515270091e-06,5.187545406308090691e-04
-3.090909090909090828e+00,1.885662038353084352e-03,5.982445927930162260e-04,1.378128687456878481e-03,3.024215128283989570e-03,4.808751596966802703e-04,5.507886398445247341e-06,6.320476398913707407e-04
-2.989898989898989612e+00,2.268565167731034955e-03,7.474393948940538960e-04,1.639565915630844745e-03,3.382848269074454923e-03,6.078643204020550998e-04,8.865362647892724012e-06,7.665985145860534098e-04
-2.888888888888888840e+00,2.716040979807295488e-03,9.290140684209795274e-04,1.942628343129513798e-03,3.773817656312929408e-03,7.639380376551210220e-04,1.410189885184625685e-05,9.255851737158968468e-04
-2.787878787878788067e+00,3.236078398948827404e-03,1.148729307656034138e-03,2.292304419432737023e-03,4.198632482048352509e-03,9.545238632850855430e-04,2.216808833289192655e-05,1.112487299972324218e-03
-2.686868686868686851e+00,3.837067225234387126e-03,1.413065249656930136e-03,2.693869752334454061e-03,4.658685216838548936e-03,1.185748596195546414e-03,3.443883483676278052e-05,1.331079487519329580e-03
-2.585858585858585634e+00,4.527697870359378984e-03,1.729242239553900563e-03,3.152845050517949672e-03,5.155222661268028285e-03,1.464453617998846867e-03,5.287351880342728162e-05,1.585415779482224818e-03
-2.484848484848484862e+00,5.316834320489389684e-03,2.105225193293664126e-03,3.674941180795240469e-03,5.689315852543981068e-03,1.798190905097254164e-03,8.022274849721771652e-05,1.879804212263922912e-03
-2.383838383838384090e+00,6.213359367806112719e-03,2.549707644361797008e-03,4.265990545904613067e-03,6.261829212619359625e-03,2.195195205544805614e-03,1.202891395861355102e-04,2.218770162868840927e-03
-2.282828282828282873e+00,7.225991994606594318e-03,3.072071488224085729e-03,4.931864274719528589e-03,6.873389381018642566e-03,2.664327868949741343e-03,1.782480789582601961e-04,2.607007449438562916e-03
-2.181818181818181657e+00,8.363077791833347166e-03,3.682318530961264935e-03,5.678375069176808641e-03,7.524354228278453023e-03,3.214988049026124093e-03,2.610314620492500993e-04,3.049316359907728018e-03
-2.080808080808080884e+00,9.632354428481867264e-03,4.390970238440533926e-03,6.511165968358849886e-03,8.214782592902434080e-03,3.856987501165139425e-03,3.777725625143300522e-04,3.550528082401149983e-03
-1.979797979797979668e+00,1.104069542964197272e-02,5.208932596636837477e-03,7.435585763876398531e-03,8.944405324189174528e-03,4.600386003311250291e-03,5.403031836844161004e-04,4.115415384028968220e-03
-1.878787878787878896e+00,1.259383682862007248e-02,6.147323752683775226e-03,8.456552322409990191e-03,9.712598243478580418e-03,5.455285556921578120e-03,7.636848926631563264e-04,4.748589828829621363e-03
-1.777777777777777679e+00,1.429609258231488017e-02,7.217263120523585707e-03,9.578405627802998729e-03,1.051835765562149014e-02,6.431582978956357742e-03,1.066744544624792209e-03,5.454386333458357584e-03
-1.676767676767676907e+00,1.615006591971341124e-02,8.429621902992229590e-03,1.080475292977413002e-02,1.136027904930610004e-02,7.538682258834444004e-03,1.472570920365554037e-03,6.236736419179119036e-03
-1.575757575757575690e+00,1.815636496526776972e-02,9.794736487618619161e-03,1.213830895922156199e-02,1.223653961798079268e-02,8.785170086415076615e-03,2.008915028733020743e-03,7.099032114711166692e-03
-1.474747474747474918e+00,2.031333197225147075e-02,1.132208788383409423e-02,1.358073471857298292e-02,1.314488521147318123e-02,1.017846019413315949e-02,2.708422879222883994e-03,8.043983076133701116e-03
-1.373737373737373701e+00,2.261679624561429430e-02,1.301995223490599526e-02,1.513247885500609846e-02,1.408262229132335383e-02,1.172441450950975975e-02,3.608618225364694423e-03,9.073470093109301665e-03
-1.272727272727272929e+00,2.505986126225448474e-02,1.489502939168450314e-02,1.679262604879412299e-02,1.504661541000034200e-02,1.342695147138956921e-02,4.751546249969044317e-03,1.018839871772011900e-02
-1.171717171717171713e+00,2.763273654937405815e-02,1.695205849403955481e-02,1.855875717263508196e-02,1.603329066564690084e-02,1.528765409300545178e-02,6.182989968875489233e-03,1.138855725360701093e-02
-1.070707070707070940e+00,3.032262451078698157e-02,1.919343137283457956e-02,2.042682617587831748e-02,1.703864550033154512e-02,1.730539231221152677e-02,7.951181758401719771e-03,1.267248374832138751e-02
-9.696969696969697239e-01,3.311367156467372869e-02,2.161881625365511331e-02,2.239105869781831890e-02,1.805826511197510323e-02,1.947597570281874024e-02,1.010495488473069775e-02,1.403734691086471094e-02
-8.686868686868689515e-01,3.598699166173594671e-02,2.422480560150146872e-02,2.444387729824476843e-02,1.908734563961976202e-02,2.179185358308642281e-02,1.269131533140543770e-02,1.547884600153058912e-02
-7.676767676767677351e-01,3.892076849973655911e-02,2.700460288252438251e-02,2.657585789788795630e-02,2.012072416043407877e-02,2.424187981407744177e-02,1.575246230689188870e-02,1.699113468855521433e-02
-6.666666666666665186e-01,4.189044057284332934e-02,2.994776343174589475e-02,2.877572153922521025e-02,2.115291540713085117e-02,2.681115902260702843e-02,1.932234453326680743e-02,1.856677361755912012e-02
-5.656565656565657463e-01,4.486897065050148015e-02,3.304000441679129374e-02,3.103036490951898915e-02,2.217815497903208311e-02,2.948098953726727492e-02,2.342290476212464251e-02,2.019671598442848368e-02
-4.646464646464645298e-01,4.782719845293531558e-02,3.626309801150455481e-02,3.332493222109651765e-02,2.319044868187989522e-02,3.222891596286253657e-02,2.806023098836198451e-02,2.187032973786311521e-02
-3.636363636363637575e-01,5.073427228233072517e-02,3.959486030345036461e-02,3.564293003522928799e-02,2.418362749394655301e-02,3.502890106232062900e-02,3.322089199661070608e-02,2.357545917168760857e-02
-2.626262626262625410e-01,5.355815230119753689e-02,4.300924615378987764e-02,3.796638547029503735e-02,2.515140752248317887e-02,3.785162254636331020e-02,3.886877872520834443e-02,2.529852761678810444e-02
-1.616161616161617687e-01,5.626617515542136488e-02,4.647655724342767553e-02,4.027604698481095091e-02,2.608745418857271944e-02,4.066489562818538517e-02,4.494279308436894410e-02,2.702468173609038488e-02
-6.060606060606055223e-02,5.882566685792822714e-02,4.996376695264440060e-02,4.255162561097599466e-02,2.698544976348903057e-02,4.343421697572626139e-02,5.135571519550635039e-02,2.873797660100151433e-02
4.040404040404066421e-02,6.120458841712497072e-02,5.343496164950378019e-02,4.477207317976061862e-02,2.783916327903572865e-02,4.612342022726256818e-02,5.799453391503416738e-02,3.042159933051903978e-02
1.414141414141409925e-01,6.337219674079630494e-02,5.685189355874858963e-02,4.691589277350263765e-02,2.864252175112149204e-02,4.869542780167240847e-02,6.472244298021445630e-02,3.205812765806662773e-02
2.424242424242422089e-01,6.529970198291362715e-02,6.017463583220353934e-02,4.896147541753140264e-02,2.938968159274328584e-02,5.111307862755998938e-02,7.138258957277675287e-02,3.362981841410037781e-02
3.434343434343434254e-01,6.696090181642253003e-02,6.336232595108035048e-02,5.088745592939476758e-02,3.007509905186722329e-02,5.334000693252349129e-02,7.780352158007416974e-02,3.511891963483057544e-02
4.444444444444446418e-01,6.833277316879918240e-02,6.637397937950705040e-02,5.267307993101905811e-02,3.069359849315687547e-02,5.534154365526160191e-02,8.380612661080961978e-02,3.650799888839686980e-02
5.454545454545449701e-01,6.939600277452315225e-02,6.916935167687704444e-02,5.429857333881639436e-02,3.124043735123482532e-02,5.708560961267328954e-02,8.921170529223033940e-02,3.778027950501378074e-02
6.464646464646461865e-01,7.013543946873236623e-02,7.170982427158208161e-02,5.574550521538035319e-02,3.171136661765386333e-02,5.854356846103293821e-02,9.385069037637240597e-02,3.891997575554457384e-02
7.474747474747474030e-01,7.054045342132224394e-02,7.395928698241105437e-02,5.699713472080027848e-02,3.210268578379128768e-02,5.969100785470132092e-02,9.757142789401079819e-02,3.991261768249968617e-02
8.484848484848486194e-01,7.060519040727052109e-02,7.588498929119399938e-02,5.803873305780841985e-02,3.241129124655436206e-02,6.050841906723345570e-02,1.002483903224049150e-01,4.074535627527536147e-02
9.494949494949498359e-01,7.032871261181650180e-02,7.745833241848273931e-02,5.885787176705879059e-02,3.263471729150362738e-02,6.098174865153387775e-02,1.017892029122409309e-01,4.140724001021803269e-02
1.050505050505050164e+00,6.971502123682900287e-02,7.865557547532030236e-02,5.944466948843130094e-02,3.277116889651575382e-02,6.110280034508664554e-02,1.021399350655355226e-01,4.188945444332858870e-02
1.151515151515151381e+00,6.877296014668095314e-02,7.945843134078299508e-02,5.979199034048879313e-02,3.281954574557606474e-02,6.086947116035108102e-02,1.012882341241293088e-01,4.218551753107901287e-02
1.252525252525252597e+00,6.751600379687604236e-02,7.985453136848753852e-02,5.989558835037893381e-02,3.277945700334932572e-02,6.028581215796734866e-02,9.926404762565603501e-02,4.229142462981734518e-02
1.353535353535353813e+00,6.596193655346749285e-02,7.983774241909401270e-02,5.975419384725678268e-02,3.265122657303683174e-02,5.936191144875548747e-02,9.613787513570244692e-02,4.220573863974762252e-02
1.454545454545454142e+00,6.413243407028774989e-02,7.940832486183463379e-02,5.936953936157235434e-02,3.243588873858202493e-02,5.811360414599073959e-02,9.201669196649464588e-02,4.192962245698540757e-02
1.555555555555555358e+00,6.205256049453585637e-02,7.857292585627316528e-02,5.874632429160294572e-02,3.213517427323262649e-02,5.656202092043309537e-02,8.703787345722585611e-02,4.146681270928605223e-02
1.656565656565656575e+00,5.975019779344939441e-02,7.734440815656574986e-02,5.789211934469175314e-02,3.175148727543084665e-02,5.473299314086221834e-02,8.136160091568994668e-02,4.082353560465279418e-02
1.757575757575757791e+00,5.725542533965480296e-02,7.574152060034695932e-02,5.681721346985306453e-02,3.128787316566816051e-02,5.265633799397925752e-02,7.516233396876589867e-02,4.000836754203323381e-02
1.858585858585858119e+00,5.459986899872604216e-02,7.378842207953122123e-02,5.553440760843945945e-02,3.074797844017958595e-02,5.036505120835468169e-02,6.861998012322137463e-02,3.903204484624563791e-02
1.959595959595959336e+00,5.181603930454049822e-02,7.151407588337659049e-02,5.405876104257414244e-02,3.013600292533813452e-02,4.789443786911732476e-02,6.191137887811708207e-02,3.790722852696225970e-02
2.060606060606060552e+00,4.893667789813912344e-02,6.895153562807387893e-02,5.240729736612582956e-02,2.945664540693839969e-02,4.528121319745992412e-02,5.520264963984093665e-02,3.664823126442812856e-02
2.161616161616161769e+00,4.599413029088836313e-02,6.613714735759873564e-02,5.059867809836503943e-02,2.871504361833110766e-02,4.256260506277314420e-02,4.864284065484815456e-02,3.527071484442945853e-02
2.262626262626262097e+00,4.301976127090501034e-02,6.310969468556751338e-02,4.865285267514466577e-02,2.791670965828410567e-02,3.977548846128947657e-02,4.235917496285915296e-02,3.379136696723174932e-02
2.363636363636363313e+00,4.004342700682061995e-02,5.990951497375657936e-02,4.659069396752303638e-02,2.706746197184100450e-02,3.695557937693721984e-02,3.645403570916264796e-02,3.222756672012792867e-02
2.464646464646464530e+00,3.709301523810275281e-02,5.657761449704713091e-02,4.443362858674771571e-02,2.617335506435432280e-02,3.413671154612894082e-02,3.100368351359692604e-02,3.059704802673922017e-02
2.565656565656565746e+00,3.419406201123315753e-02,5.315480937366436065e-02,4.220327104344393648e-02,2.524060813001035089e-02,3.135021493573114659e-02,2.605856724171614486e-02,2.891757007940642943e-02
2.666666666666666963e+00,3.136945036524958763e-02,4.968091684521807466e-02,3.992107035548658062e-02,2.427553376195448059e-02,2.862440950005845988e-02,2.164498705753204952e-02,2.720660314917550116e-02
2.767676767676767291e+00,2.863919332454233774e-02,4.619401842147073667e-02,3.760797697173534626e-02,2.328446787264213877e-02,2.598422230675129924e-02,1.776780117344637852e-02,2.548103728867654946e-02
2.868686868686868507e+00,2.602030064757053854e-02,4.272981264453730443e-02,3.528413693484155900e-02,2.227370189196697242e-02,2.345093070303054875e-02,1.441383675892563693e-02,2.375692034429295954e-02
2.969696969696969724e+00,2.352672611796921207e-02,3.932107098519459915e-02,3.296861908984108358e-02,2.124941822927892479e-02,2.104202909804877078e-02,1.155566840524789932e-02,2.204923043032247856e-02
3.070707070707070940e+00,2.116938983999371027e-02,3.599720588039026503e-02,3.067917990500247660e-02,2.021762988628291249e-02,1.877121238953709248e-02,9.155458560299268786e-03,2.037168664845618454e-02
3.171717171717171269e+00,1.895626808104548117e-02,3.278395537480214422e-02,2.843206915844853980e-02,1.918412499405109523e-02,1.664846523966949376e-02,7.168605642340506075e-03,1.873660042108789975e-02
3.272727272727272485e+00,1.689254173332157410e-02,2.970318444612272957e-02,2.624187840937085639e-02,1.815441692229384854e-02,1.468024342615575732e-02,5.547008565862352608e-03,1.715476840512726586e-02
3.373737373737373701e+00,1.498079346315278268e-02,2.677279905592878234e-02,2.412143286489492819e-02,1.713370047607869553e-02,1.286973142234273081e-02,4.241822990557121698e-03,1.563540661803928741e-02
3.474747474747474918e+00,1.322124307592881416e-02,2.400676542633115029e-02,2.208172601726297868e-02,1.612681455787045789e-02,1.121715920106278012e-02,3.205647798083043065e-03,1.418612418691870582e-02
3.575757575757575246e+00,1.161201052160304968e-02,2.141522411078790322e-02,2.013189529954702989e-02,1.513821153454381410e-02,9.720160967295455798e-03,2.394134951051657585e-03,1.281293406317416186e-02
3.676767676767676463e+00,1.014939625827663248e-02,1.900468617918519773e-02,1.827923602302668551e-02,1.417193341319031991e-02,8.374159018388498132e-03,1.767058823056854612e-03,1.152029715880110994e-02
3.777777777777777679e+00,8.828169323600221566e-03,1.677829730589891141e-02,1.652925003917020408e-02,1.323159479916854488e-02,7.172757089386849576e-03,1.288911044746555642e-03,1.031119567396580547e-02
3.878787878787878896e+00,7.641854370926019074e-03,1.473615473013456696e-02,1.488572492902446795e-02,1.232037248767381930e-02,6.108129225378069842e-03,9.291042397252262559e-04,9.187230908141304567e-03
3.979797979797979224e+00,6.583010039687448890e-03,1.287566191135110921e-02,1.335083906964590339e-02,1.144100142850733824e-02,5.171392282710723237e-03,6.618742675631137133e-04,8.148740577037709085e-03
4.080808080808081328e+00,5.643492276966049007e-03,1.119190616147699470e-02,1.192528766001553671e-02,1.059577670465352596e-02,4.352952446302452670e-03,4.659680185484917168e-04,7.194930585002901578e-03
4.181818181818181657e+00,4.814697541987655004e-03,9.678045510652887734e-03,1.060842469958618584e-02,9.786561080233331308e-03,3.642818519508956177e-03,3.241949770450791536e-04,6.324016309970766081e-03
4.282828282828281985e+00,4.087782145488765874e-03,8.325692450594474048e-03,9.398415987005010949e-03,9.014797603427134390e-03,3.030877070394785884e-03,2.229081829450881838e-04,5.533368722092226605e-03
4.383838383838384090e+00,3.453855247671420298e-03,7.125283888290847613e-03,8.292398425529569350e-03,8.281526695632824772e-03,2.507126698767377874e-03,1.514660500346337471e-04,4.819661050467338032e-03
4.484848484848484418e+00,2.904144217570076101e-03,6.066428521049242392e-03,7.286641262487680848e-03,7.587407119571422213e-03,2.061870640847218543e-03,1.017124572543225451e-04,4.179012205076377932e-03
4.585858585858586522e+00,2.430132109256676835e-03,5.138224805723638246e-03,6.376705327836734195e-03,6.932740195989628776e-03,1.685868596629459685e-03,6.749981015262886011e-05,3.607123722532423922e-03
4.686868686868686851e+00,2.023667913143548883e-03,4.329544644483595238e-03,5.557596845502877497e-03,6.317496630371355511e-03,1.370450016654778955e-03,4.426908183141191897e-05,3.099407604872684695e-03
4.787878787878787179e+00,1.677050980574324671e-03,3.629279764774516297e-03,4.823912945003407636e-03,5.741345316663029261e-03,1.107592109875351130e-03,2.869247659321018810e-05,2.651103032557015383e-03
4.888888888888889284e+00,1.383091593017626679e-03,3.026549466528168000e-03,4.169976575451589743e-03,5.203683503173301382e-03,8.899665412727551968e-04,1.837829066186492713e-05,2.257380531525296670e-03
4.989898989898989612e+00,1.135150057562662020e-03,2.510869896839863433e-03,3.589959097139395258e-03,4.703667735037786631e-03,7.109592006329698132e-04,1.163353642435077209e-05,1.913432738769054679e-03
5.090909090909089940e+00,9.271569686257479133e-04,2.072286260107877517e-03,3.077989378054418659e-03,4.240245026302822025e-03,5.646675772009707552e-04,7.277596123649444741e-06,1.614551424854077360e-03
5.191919191919192045e+00,7.536173972926894608e-04,1.701470365084609745e-03,2.628248737756356136e-03,3.812183761039456519e-03,4.458802106147653267e-04,4.499183487774639557e-06,1.356190883079173111e-03
5.292929292929292373e+00,6.096017733669476099e-04,1.389786648857703304e-03,2.235051546393285703e-03,3.418103875171435348e-03,3.500424516440838471e-04,2.748837191687741801e-06,1.134018175720910137e-03
5.393939393939394478e+00,4.907261316520846644e-04,1.129330312973838906e-03,1.892911693243883682e-03,3.056505927127045868e-03,2.732124020168400099e-04,1.659716416001767769e-06,9.439510344230346833e-04
5.494949494949494806e+00,3.931242244933115396e-04,9.129414797005638979e-04,1.596595481464466301e-03,2.725798724303754323e-03,2.120104537052788839e-04,9.903491182340139753e-07,7.821844442035120852e-04
5.595959595959595134e+00,3.134137777884525296e-04,7.341993545053021163e-04,1.341161781349677453e-03,2.424325232070920384e-03,1.635653527645871915e-04,5.839992740243433581e-07,6.452071018103654404e-04
5.696969696969697239e+00,2.486589067532533914e-04,5.874002960707383134e-04,1.121990483884895921e-03,2.150386551174003364e-03,1.254592038247076471e-04,3.403344039375631551e-07,5.298090347537168406e-04
5.797979797979797567e+00,1.963304277949666997e-04,4.675234811771533140e-04,9.348004425854740829e-04,1.902263806651338564e-03,9.567333499742354942e-05,1.960058159922510871e-07,4.330817045778781742e-04
5.898989898989899672e+00,1.542655185148854074e-04,3.701875419037218315e-04,7.756581794193658994e-04,1.678237845625896738e-03,7.253647923492278040e-05,1.115582315525123417e-07,3.524119052976029524e-04
6.000000000000000000e+00,1.206279010231354381e-04,2.916011782449305905e-04,6.409786662607253570e-04,1.476606691677969339e-03,5.467631091263534847e-05,6.274857135664824557e-08,2.854707144875254211e-04


==> figs/data/f_example_max.csv <==
u,fa,fb,fc,fd,fe,ff,fg,fmax
-4.000000000000000000e+00,nan,nan,nan,9.769428677677174499e-04,nan,nan,nan,9.769428677677174499e-04
-3.898989898989898784e+00,1.119649266295843788e-03,nan,nan,1.119649266295843788e-03,nan,nan,nan,1.119649266295843788e-03
-3.797979797979798011e+00,nan,nan,nan,1.279744845641331459e-03,nan,nan,nan,1.279744845641331459e-03
-3.696969696969696795e+00,nan,nan,nan,1.458791869885848981e-03,nan,nan,nan,1.458791869885848981e-03
-3.595959595959596022e+00,nan,nan,nan,1.658409723611727624e-03,nan,nan,nan,1.658409723611727624e-03
-3.494949494949494806e+00,nan,nan,nan,1.880264266925105480e-03,nan,nan,nan,1.880264266925105480e-03
-3.393939393939394034e+00,nan,nan,nan,2.126055051743011744e-03,nan,nan,nan,2.126055051743011744e-03
-3.292929292929292817e+00,nan,nan,nan,2.397500327187521759e-03,nan,nan,nan,2.397500327187521759e-03
-3.191919191919192045e+00,nan,nan,nan,2.696319796538289293e-03,nan,nan,nan,2.696319796538289293e-03
-3.090909090909090828e+00,nan,nan,nan,3.024215128283989570e-03,nan,nan,nan,3.024215128283989570e-03
-2.989898989898989612e+00,nan,nan,nan,3.382848269074454923e-03,nan,nan,nan,3.382848269074454923e-03
-2.888888888888888840e+00,nan,nan,nan,3.773817656312929408e-03,nan,nan,nan,3.773817656312929408e-03
-2.787878787878788067e+00,nan,nan,nan,4.198632482048352509e-03,nan,nan,nan,4.198632482048352509e-03
-2.686868686868686851e+00,nan,nan,nan,4.658685216838548936e-03,nan,nan,nan,4.658685216838548936e-03
-2.585858585858585634e+00,nan,nan,nan,5.155222661268028285e-03,nan,nan,nan,5.155222661268028285e-03
-2.484848484848484862e+00,nan,nan,nan,5.689315852543981068e-03,nan,nan,nan,5.689315852543981068e-03
-2.383838383838384090e+00,nan,nan,nan,6.261829212619359625e-03,nan,nan,nan,6.261829212619359625e-03
-2.282828282828282873e+00,7.225991994606594318e-03,nan,nan,7.225991994606594318e-03,nan,nan,nan,7.225991994606594318e-03
-2.181818181818181657e+00,8.363077791833347166e-03,nan,nan,nan,nan,nan,nan,8.363077791833347166e-03
-2.080808080808080884e+00,9.632354428481867264e-03,nan,nan,nan,nan,nan,nan,9.632354428481867264e-03
-1.979797979797979668e+00,1.104069542964197272e-02,nan,nan,nan,nan,nan,nan,1.104069542964197272e-02
-1.878787878787878896e+00,1.259383682862007248e-02,nan,nan,nan,nan,nan,nan,1.259383682862007248e-02
-1.777777777777777679e+00,1.429609258231488017e-02,nan,nan,nan,nan,nan,nan,1.429609258231488017e-02
-1.676767676767676907e+00,1.615006591971341124e-02,nan,nan,nan,nan,nan,nan,1.615006591971341124e-02
-1.575757575757575690e+00,1.815636496526776972e-02,nan,nan,nan,nan,nan,nan,1.815636496526776972e-02
-1.474747474747474918e+00,2.031333197225147075e-02,nan,nan,nan,nan,nan,nan,2.031333197225147075e-02
-1.373737373737373701e+00,2.261679624561429430e-02,nan,nan,nan,nan,nan,nan,2.261679624561429430e-02
-1.272727272727272929e+00,2.505986126225448474e-02,nan,nan,nan,nan,nan,nan,2.505986126225448474e-02
-1.171717171717171713e+00,2.763273654937405815e-02,nan,nan,nan,nan,nan,nan,2.763273654937405815e-02
-1.070707070707070940e+00,3.032262451078698157e-02,nan,nan,nan,nan,nan,nan,3.032262451078698157e-02
-9.696969696969697239e-01,3.311367156467372869e-02,nan,nan,nan,nan,nan,nan,3.311367156467372869e-02
-8.686868686868689515e-01,3.598699166173594671e-02,nan,nan,nan,nan,nan,nan,3.598699166173594671e-02
-7.676767676767677351e-01,3.892076849973655911e-02,nan,nan,nan,nan,nan,nan,3.892076849973655911e-02
-6.666666666666665186e-01,4.189044057284332934e-02,nan,nan,nan,nan,nan,nan,4.189044057284332934e-02
-5.656565656565657463e-01,4.486897065050148015e-02,nan,nan,nan,nan,nan,nan,4.486897065050148015e-02
-4.646464646464645298e-01,4.782719845293531558e-02,nan,nan,nan,nan,nan,nan,4.782719845293531558e-02
-3.636363636363637575e-01,5.073427228233072517e-02,nan,nan,nan,nan,nan,nan,5.073427228233072517e-02
-2.626262626262625410e-01,5.355815230119753689e-02,nan,nan,nan,nan,nan,nan,5.355815230119753689e-02
-1.616161616161617687e-01,5.626617515542136488e-02,nan,nan,nan,nan,nan,nan,5.626617515542136488e-02
-6.060606060606055223e-02,5.882566685792822714e-02,nan,nan,nan,nan,nan,nan,5.882566685792822714e-02
4.040404040404066421e-02,6.120458841712497072e-02,nan,nan,nan,nan,nan,nan,6.120458841712497072e-02
1.414141414141409925e-01,6.472244298021445630e-02,nan,nan,nan,nan,6.472244298021445630e-02,nan,6.472244298021445630e-02
2.424242424242422089e-01,nan,nan,nan,nan,nan,7.138258957277675287e-02,nan,7.138258957277675287e-02
3.434343434343434254e-01,nan,nan,nan,nan,nan,7.780352158007416974e-02,nan,7.780352158007416974e-02
4.444444444444446418e-01,nan,nan,nan,nan,nan,8.380612661080961978e-02,nan,8.380612661080961978e-02
5.454545454545449701e-01,nan,nan,nan,nan,nan,8.921170529223033940e-02,nan,8.921170529223033940e-02
6.464646464646461865e-01,nan,nan,nan,nan,nan,9.385069037637240597e-02,nan,9.385069037637240597e-02
7.474747474747474030e-01,nan,nan,nan,nan,nan,9.757142789401079819e-02,nan,9.757142789401079819e-02
8.484848484848486194e-01,nan,nan,nan,nan,nan,1.002483903224049150e-01,nan,1.002483903224049150e-01
9.494949494949498359e-01,nan,nan,nan,nan,nan,1.017892029122409309e-01,nan,1.017892029122409309e-01
1.050505050505050164e+00,nan,nan,nan,nan,nan,1.021399350655355226e-01,nan,1.021399350655355226e-01
1.151515151515151381e+00,nan,nan,nan,nan,nan,1.012882341241293088e-01,nan,1.012882341241293088e-01
1.252525252525252597e+00,nan,nan,nan,nan,nan,9.926404762565603501e-02,nan,9.926404762565603501e-02
1.353535353535353813e+00,nan,nan,nan,nan,nan,9.613787513570244692e-02,nan,9.613787513570244692e-02
1.454545454545454142e+00,nan,nan,nan,nan,nan,9.201669196649464588e-02,nan,9.201669196649464588e-02
1.555555555555555358e+00,nan,nan,nan,nan,nan,8.703787345722585611e-02,nan,8.703787345722585611e-02
1.656565656565656575e+00,nan,nan,nan,nan,nan,8.136160091568994668e-02,nan,8.136160091568994668e-02
1.757575757575757791e+00,nan,7.574152060034695932e-02,nan,nan,nan,7.574152060034695932e-02,nan,7.574152060034695932e-02
1.858585858585858119e+00,nan,7.378842207953122123e-02,nan,nan,nan,nan,nan,7.378842207953122123e-02
1.959595959595959336e+00,nan,7.151407588337659049e-02,nan,nan,nan,nan,nan,7.151407588337659049e-02
2.060606060606060552e+00,nan,6.895153562807387893e-02,nan,nan,nan,nan,nan,6.895153562807387893e-02
2.161616161616161769e+00,nan,6.613714735759873564e-02,nan,nan,nan,nan,nan,6.613714735759873564e-02
2.262626262626262097e+00,nan,6.310969468556751338e-02,nan,nan,nan,nan,nan,6.310969468556751338e-02
2.363636363636363313e+00,nan,5.990951497375657936e-02,nan,nan,nan,nan,nan,5.990951497375657936e-02
2.464646464646464530e+00,nan,5.657761449704713091e-02,nan,nan,nan,nan,nan,5.657761449704713091e-02
2.565656565656565746e+00,nan,5.315480937366436065e-02,nan,nan,nan,nan,nan,5.315480937366436065e-02
2.666666666666666963e+00,nan,4.968091684521807466e-02,nan,nan,nan,nan,nan,4.968091684521807466e-02
2.767676767676767291e+00,nan,4.619401842147073667e-02,nan,nan,nan,nan,nan,4.619401842147073667e-02
2.868686868686868507e+00,nan,4.272981264453730443e-02,nan,nan,nan,nan,nan,4.272981264453730443e-02
2.969696969696969724e+00,nan,3.932107098519459915e-02,nan,nan,nan,nan,nan,3.932107098519459915e-02
3.070707070707070940e+00,nan,3.599720588039026503e-02,nan,nan,nan,nan,nan,3.599720588039026503e-02
3.171717171717171269e+00,nan,3.278395537480214422e-02,nan,nan,nan,nan,nan,3.278395537480214422e-02
3.272727272727272485e+00,nan,2.970318444612272957e-02,nan,nan,nan,nan,nan,2.970318444612272957e-02
3.373737373737373701e+00,nan,2.677279905592878234e-02,nan,nan,nan,nan,nan,2.677279905592878234e-02
3.474747474747474918e+00,nan,2.400676542633115029e-02,nan,nan,nan,nan,nan,2.400676542633115029e-02
3.575757575757575246e+00,nan,2.141522411078790322e-02,nan,nan,nan,nan,nan,2.141522411078790322e-02
3.676767676767676463e+00,nan,1.900468617918519773e-02,nan,nan,nan,nan,nan,1.900468617918519773e-02
3.777777777777777679e+00,nan,1.677829730589891141e-02,nan,nan,nan,nan,nan,1.677829730589891141e-02
3.878787878787878896e+00,nan,1.488572492902446795e-02,1.488572492902446795e-02,nan,nan,nan,nan,1.488572492902446795e-02
3.979797979797979224e+00,nan,nan,1.335083906964590339e-02,nan,nan,nan,nan,1.335083906964590339e-02
4.080808080808081328e+00,nan,nan,1.192528766001553671e-02,nan,nan,nan,nan,1.192528766001553671e-02
4.181818181818181657e+00,nan,nan,1.060842469958618584e-02,nan,nan,nan,nan,1.060842469958618584e-02
4.282828282828281985e+00,nan,nan,9.398415987005010949e-03,nan,nan,nan,nan,9.398415987005010949e-03
4.383838383838384090e+00,nan,nan,8.292398425529569350e-03,nan,nan,nan,nan,8.292398425529569350e-03
4.484848484848484418e+00,nan,nan,7.587407119571422213e-03,7.587407119571422213e-03,nan,nan,nan,7.587407119571422213e-03
4.585858585858586522e+00,nan,nan,nan,6.932740195989628776e-03,nan,nan,nan,6.932740195989628776e-03
4.686868686868686851e+00,nan,nan,nan,6.317496630371355511e-03,nan,nan,nan,6.317496630371355511e-03
4.787878787878787179e+00,nan,nan,nan,5.741345316663029261e-03,nan,nan,nan,5.741345316663029261e-03
4.888888888888889284e+00,nan,nan,nan,5.203683503173301382e-03,nan,nan,nan,5.203683503173301382e-03
4.989898989898989612e+00,nan,nan,nan,4.703667735037786631e-03,nan,nan,nan,4.703667735037786631e-03
5.090909090909089940e+00,nan,nan,nan,4.240245026302822025e-03,nan,nan,nan,4.240245026302822025e-03
5.191919191919192045e+00,nan,nan,nan,3.812183761039456519e-03,nan,nan,nan,3.812183761039456519e-03
5.292929292929292373e+00,nan,nan,nan,3.418103875171435348e-03,nan,nan,nan,3.418103875171435348e-03
5.393939393939394478e+00,nan,nan,nan,3.056505927127045868e-03,nan,nan,nan,3.056505927127045868e-03
5.494949494949494806e+00,nan,nan,nan,2.725798724303754323e-03,nan,nan,nan,2.725798724303754323e-03
5.595959595959595134e+00,nan,nan,nan,2.424325232070920384e-03,nan,nan,nan,2.424325232070920384e-03
5.696969696969697239e+00,nan,nan,nan,2.150386551174003364e-03,nan,nan,nan,2.150386551174003364e-03
5.797979797979797567e+00,nan,nan,nan,1.902263806651338564e-03,nan,nan,nan,1.902263806651338564e-03
5.898989898989899672e+00,nan,nan,nan,1.678237845625896738e-03,nan,nan,nan,1.678237845625896738e-03
6.000000000000000000e+00,nan,nan,nan,1.476606691677969339e-03,nan,nan,nan,1.476606691677969339e-03


==> figs/data/f_example_min.csv <==
u,fa,fb,fc,fd,fe,ff,fg,fmin
-4.000000000000000000e+00,nan,nan,nan,nan,nan,4.463867715013493537e-08,nan,4.463867715013493537e-08
-3.898989898989898784e+00,7.990920730807734520e-08,nan,nan,nan,nan,7.990920730807734520e-08,nan,7.990920730807734520e-08
-3.797979797979798011e+00,nan,nan,nan,nan,nan,1.413682517910605432e-07,nan,1.413682517910605432e-07
-3.696969696969696795e+00,nan,nan,nan,nan,nan,2.471590461980679920e-07,nan,2.471590461980679920e-07
-3.595959595959596022e+00,nan,nan,nan,nan,nan,4.270420999594967229e-07,nan,4.270420999594967229e-07
-3.494949494949494806e+00,nan,nan,nan,nan,nan,7.291794687522787574e-07,nan,7.291794687522787574e-07
-3.393939393939394034e+00,nan,nan,nan,nan,nan,1.230460651220346728e-06,nan,1.230460651220346728e-06
-3.292929292929292817e+00,nan,nan,nan,nan,nan,2.051968012622140629e-06,nan,2.051968012622140629e-06
-3.191919191919192045e+00,nan,nan,nan,nan,nan,3.381761699515270091e-06,nan,3.381761699515270091e-06
-3.090909090909090828e+00,nan,nan,nan,nan,nan,5.507886398445247341e-06,nan,5.507886398445247341e-06
-2.989898989898989612e+00,nan,nan,nan,nan,nan,8.865362647892724012e-06,nan,8.865362647892724012e-06
-2.888888888888888840e+00,nan,nan,nan,nan,nan,1.410189885184625685e-05,nan,1.410189885184625685e-05
-2.787878787878788067e+00,nan,nan,nan,nan,nan,2.216808833289192655e-05,nan,2.216808833289192655e-05
-2.686868686868686851e+00,nan,nan,nan,nan,nan,3.443883483676278052e-05,nan,3.443883483676278052e-05
-2.585858585858585634e+00,nan,nan,nan,nan,nan,5.287351880342728162e-05,nan,5.287351880342728162e-05
-2.484848484848484862e+00,nan,nan,nan,nan,nan,8.022274849721771652e-05,nan,8.022274849721771652e-05
-2.383838383838384090e+00,nan,nan,nan,nan,nan,1.202891395861355102e-04,nan,1.202891395861355102e-04
-2.282828282828282873e+00,nan,nan,nan,nan,nan,1.782480789582601961e-04,nan,1.782480789582601961e-04
-2.181818181818181657e+00,nan,nan,nan,nan,nan,2.610314620492500993e-04,nan,2.610314620492500993e-04
-2.080808080808080884e+00,nan,nan,nan,nan,nan,3.777725625143300522e-04,nan,3.777725625143300522e-04
-1.979797979797979668e+00,nan,nan,nan,nan,nan,5.403031836844161004e-04,nan,5.403031836844161004e-04
-1.878787878787878896e+00,nan,nan,nan,nan,nan,7.636848926631563264e-04,nan,7.636848926631563264e-04
-1.777777777777777679e+00,nan,nan,nan,nan,nan,1.066744544624792209e-03,nan,1.066744544624792209e-03
-1.676767676767676907e+00,nan,nan,nan,nan,nan,1.472570920365554037e-03,nan,1.472570920365554037e-03
-1.575757575757575690e+00,nan,nan,nan,nan,nan,2.008915028733020743e-03,nan,2.008915028733020743e-03
-1.474747474747474918e+00,nan,nan,nan,nan,nan,2.708422879222883994e-03,nan,2.708422879222883994e-03
-1.373737373737373701e+00,nan,nan,nan,nan,nan,3.608618225364694423e-03,nan,3.608618225364694423e-03
-1.272727272727272929e+00,nan,nan,nan,nan,nan,4.751546249969044317e-03,nan,4.751546249969044317e-03
-1.171717171717171713e+00,nan,nan,nan,nan,nan,6.182989968875489233e-03,nan,6.182989968875489233e-03
-1.070707070707070940e+00,nan,nan,nan,nan,nan,7.951181758401719771e-03,nan,7.951181758401719771e-03
-9.696969696969697239e-01,nan,nan,nan,nan,nan,1.010495488473069775e-02,nan,1.010495488473069775e-02
-8.686868686868689515e-01,nan,nan,nan,nan,nan,1.269131533140543770e-02,nan,1.269131533140543770e-02
-7.676767676767677351e-01,nan,nan,nan,nan,nan,1.575246230689188870e-02,nan,1.575246230689188870e-02
-6.666666666666665186e-01,nan,nan,nan,nan,nan,1.856677361755912012e-02,1.856677361755912012e-02,1.856677361755912012e-02
-5.656565656565657463e-01,nan,nan,nan,nan,nan,nan,2.019671598442848368e-02,2.019671598442848368e-02
-4.646464646464645298e-01,nan,nan,nan,nan,nan,nan,2.187032973786311521e-02,2.187032973786311521e-02
-3.636363636363637575e-01,nan,nan,nan,nan,nan,nan,2.357545917168760857e-02,2.357545917168760857e-02
-2.626262626262625410e-01,nan,nan,nan,2.515140752248317887e-02,nan,nan,2.515140752248317887e-02,2.515140752248317887e-02
-1.616161616161617687e-01,nan,nan,nan,2.608745418857271944e-02,nan,nan,nan,2.608745418857271944e-02
-6.060606060606055223e-02,nan,nan,nan,2.698544976348903057e-02,nan,nan,nan,2.698544976348903057e-02
4.040404040404066421e-02,nan,nan,nan,2.783916327903572865e-02,nan,nan,nan,2.783916327903572865e-02
1.414141414141409925e-01,nan,nan,nan,2.864252175112149204e-02,nan,nan,nan,2.864252175112149204e-02
2.424242424242422089e-01,nan,nan,nan,2.938968159274328584e-02,nan,nan,nan,2.938968159274328584e-02
3.434343434343434254e-01,nan,nan,nan,3.007509905186722329e-02,nan,nan,nan,3.007509905186722329e-02
4.444444444444446418e-01,nan,nan,nan,3.069359849315687547e-02,nan,nan,nan,3.069359849315687547e-02
5.454545454545449701e-01,nan,nan,nan,3.124043735123482532e-02,nan,nan,nan,3.124043735123482532e-02
6.464646464646461865e-01,nan,nan,nan,3.171136661765386333e-02,nan,nan,nan,3.171136661765386333e-02
7.474747474747474030e-01,nan,nan,nan,3.210268578379128768e-02,nan,nan,nan,3.210268578379128768e-02
8.484848484848486194e-01,nan,nan,nan,3.241129124655436206e-02,nan,nan,nan,3.241129124655436206e-02
9.494949494949498359e-01,nan,nan,nan,3.263471729150362738e-02,nan,nan,nan,3.263471729150362738e-02
1.050505050505050164e+00,nan,nan,nan,3.277116889651575382e-02,nan,nan,nan,3.277116889651575382e-02
1.151515151515151381e+00,nan,nan,nan,3.281954574557606474e-02,nan,nan,nan,3.281954574557606474e-02
1.252525252525252597e+00,nan,nan,nan,3.277945700334932572e-02,nan,nan,nan,3.277945700334932572e-02
1.353535353535353813e+00,nan,nan,nan,3.265122657303683174e-02,nan,nan,nan,3.265122657303683174e-02
1.454545454545454142e+00,nan,nan,nan,3.243588873858202493e-02,nan,nan,nan,3.243588873858202493e-02
1.555555555555555358e+00,nan,nan,nan,3.213517427323262649e-02,nan,nan,nan,3.213517427323262649e-02
1.656565656565656575e+00,nan,nan,nan,3.175148727543084665e-02,nan,nan,nan,3.175148727543084665e-02
1.757575757575757791e+00,nan,nan,nan,3.128787316566816051e-02,nan,nan,nan,3.128787316566816051e-02
1.858585858585858119e+00,nan,nan,nan,3.074797844017958595e-02,nan,nan,nan,3.074797844017958595e-02
1.959595959595959336e+00,nan,nan,nan,3.013600292533813452e-02,nan,nan,nan,3.013600292533813452e-02
2.060606060606060552e+00,nan,nan,nan,2.945664540693839969e-02,nan,nan,nan,2.945664540693839969e-02
2.161616161616161769e+00,nan,nan,nan,2.871504361833110766e-02,nan,nan,nan,2.871504361833110766e-02
2.262626262626262097e+00,nan,nan,nan,2.791670965828410567e-02,nan,nan,nan,2.791670965828410567e-02
2.363636363636363313e+00,nan,nan,nan,2.706746197184100450e-02,nan,nan,nan,2.706746197184100450e-02
2.464646464646464530e+00,nan,nan,nan,2.617335506435432280e-02,nan,nan,nan,2.617335506435432280e-02
2.565656565656565746e+00,nan,nan,nan,2.524060813001035089e-02,nan,nan,nan,2.524060813001035089e-02
2.666666666666666963e+00,nan,nan,nan,2.164498705753204952e-02,nan,2.164498705753204952e-02,nan,2.164498705753204952e-02
2.767676767676767291e+00,nan,nan,nan,nan,nan,1.776780117344637852e-02,nan,1.776780117344637852e-02
2.868686868686868507e+00,nan,nan,nan,nan,nan,1.441383675892563693e-02,nan,1.441383675892563693e-02
2.969696969696969724e+00,nan,nan,nan,nan,nan,1.155566840524789932e-02,nan,1.155566840524789932e-02
3.070707070707070940e+00,nan,nan,nan,nan,nan,9.155458560299268786e-03,nan,9.155458560299268786e-03
3.171717171717171269e+00,nan,nan,nan,nan,nan,7.168605642340506075e-03,nan,7.168605642340506075e-03
3.272727272727272485e+00,nan,nan,nan,nan,nan,5.547008565862352608e-03,nan,5.547008565862352608e-03
3.373737373737373701e+00,nan,nan,nan,nan,nan,4.241822990557121698e-03,nan,4.241822990557121698e-03
3.474747474747474918e+00,nan,nan,nan,nan,nan,3.205647798083043065e-03,nan,3.205647798083043065e-03
3.575757575757575246e+00,nan,nan,nan,nan,nan,2.394134951051657585e-03,nan,2.394134951051657585e-03
3.676767676767676463e+00,nan,nan,nan,nan,nan,1.767058823056854612e-03,nan,1.767058823056854612e-03
3.777777777777777679e+00,nan,nan,nan,nan,nan,1.288911044746555642e-03,nan,1.288911044746555642e-03
3.878787878787878896e+00,nan,nan,nan,nan,nan,9.291042397252262559e-04,nan,9.291042397252262559e-04
3.979797979797979224e+00,nan,nan,nan,nan,nan,6.618742675631137133e-04,nan,6.618742675631137133e-04
4.080808080808081328e+00,nan,nan,nan,nan,nan,4.659680185484917168e-04,nan,4.659680185484917168e-04
4.181818181818181657e+00,nan,nan,nan,nan,nan,3.241949770450791536e-04,nan,3.241949770450791536e-04
4.282828282828281985e+00,nan,nan,nan,nan,nan,2.229081829450881838e-04,nan,2.229081829450881838e-04
4.383838383838384090e+00,nan,nan,nan,nan,nan,1.514660500346337471e-04,nan,1.514660500346337471e-04
4.484848484848484418e+00,nan,nan,nan,nan,nan,1.017124572543225451e-04,nan,1.017124572543225451e-04
4.585858585858586522e+00,nan,nan,nan,nan,nan,6.749981015262886011e-05,nan,6.749981015262886011e-05
4.686868686868686851e+00,nan,nan,nan,nan,nan,4.426908183141191897e-05,nan,4.426908183141191897e-05
4.787878787878787179e+00,nan,nan,nan,nan,nan,2.869247659321018810e-05,nan,2.869247659321018810e-05
4.888888888888889284e+00,nan,nan,nan,nan,nan,1.837829066186492713e-05,nan,1.837829066186492713e-05
4.989898989898989612e+00,nan,nan,nan,nan,nan,1.163353642435077209e-05,nan,1.163353642435077209e-05
5.090909090909089940e+00,nan,nan,nan,nan,nan,7.277596123649444741e-06,nan,7.277596123649444741e-06
5.191919191919192045e+00,nan,nan,nan,nan,nan,4.499183487774639557e-06,nan,4.499183487774639557e-06
5.292929292929292373e+00,nan,nan,nan,nan,nan,2.748837191687741801e-06,nan,2.748837191687741801e-06
5.393939393939394478e+00,nan,nan,nan,nan,nan,1.659716416001767769e-06,nan,1.659716416001767769e-06
5.494949494949494806e+00,nan,nan,nan,nan,nan,9.903491182340139753e-07,nan,9.903491182340139753e-07
5.595959595959595134e+00,nan,nan,nan,nan,nan,5.839992740243433581e-07,nan,5.839992740243433581e-07
5.696969696969697239e+00,nan,nan,nan,nan,nan,3.403344039375631551e-07,nan,3.403344039375631551e-07
5.797979797979797567e+00,nan,nan,nan,nan,nan,1.960058159922510871e-07,nan,1.960058159922510871e-07
5.898989898989899672e+00,nan,nan,nan,nan,nan,1.115582315525123417e-07,nan,1.115582315525123417e-07
6.000000000000000000e+00,nan,nan,nan,nan,nan,6.274857135664824557e-08,nan,6.274857135664824557e-08


==> figs/data/leblanc_exact.csv <==
x,r,u,p,e
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
4.522613065326633319e-02,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
9.045226130653266639e-02,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
1.356783919597989996e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
1.809045226130653328e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
2.261306532663316660e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
2.713567839195979992e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
3.165829145728643601e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
3.618090452261306655e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
4.070351758793969710e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
4.522613065326633319e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
4.974874371859296929e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
5.427135678391959983e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
5.879396984924623037e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
6.331658291457287202e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
6.783919597989950256e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
7.236180904522613311e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
7.688442211055276365e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
8.140703517587939420e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
8.592964824120603584e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
9.045226130653266639e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
9.497487437185929693e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
9.949748743718593857e-01,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
1.040201005025125580e+00,9.850002518844065413e-01,5.025125628140669765e-03,6.500837499873955705e-02,9.899750006312971196e-02
1.085427135678391997e+00,9.683056906488801685e-01,1.067839195979898570e-02,6.318241395066512278e-02,9.787572441352489216e-02
1.130653266331658413e+00,9.518008382833588188e-01,1.633165829145730163e-02,6.139771556087662840e-02,9.676034064796341927e-02
1.175879396984924607e+00,9.354846107371563857e-01,2.198492462311557594e-02,5.965357651150803020e-02,9.565134876644526551e-02
1.221105527638191024e+00,9.193559239595874288e-01,2.763819095477385024e-02,5.794930152247984578e-02,9.454874876897047253e-02
1.266331658291457440e+00,9.034136938999653976e-01,3.329145728643216617e-02,5.628420330530477939e-02,9.345254065553897094e-02
1.311557788944723635e+00,8.876568365076056288e-01,3.894472361809044048e-02,5.465760251689388838e-02,9.236272442615085787e-02
1.356783919597990051e+00,8.720842677318212388e-01,4.459798994974875641e-02,5.306882771336193100e-02,9.127930008080602231e-02
1.402010050251256246e+00,8.566949035219276753e-01,5.025125628140703071e-02,5.151721530383370634e-02,9.020226761950454752e-02
1.447236180904522662e+00,8.414876598272383879e-01,5.590452261306530501e-02,5.000210950424941597e-02,8.913162704224639188e-02
1.492462311557789079e+00,8.264614525970677139e-01,6.155778894472362095e-02,4.852286229117079575e-02,8.806737834903156925e-02
1.537688442211055273e+00,8.116151977807302131e-01,6.721105527638189525e-02,4.707883335558683824e-02,8.700952153986007964e-02
1.582914572864321689e+00,7.969478113275398901e-01,7.286432160804018343e-02,4.566939005671958457e-02,8.595805661473192305e-02
1.628140703517587884e+00,7.824582091868113043e-01,7.851758793969845773e-02,4.429390737583004806e-02,8.491298357364714111e-02
1.673366834170854300e+00,7.681453073078580163e-01,8.417085427135678755e-02,4.295176787002383950e-02,8.387430241660563668e-02
1.718592964824120717e+00,7.540080216399953628e-01,8.982412060301507573e-02,4.164236162605731290e-02,8.284201314360747914e-02
1.763819095477386911e+00,7.400452681325366822e-01,9.547738693467335003e-02,4.036508621414305886e-02,8.181611575465265462e-02
1.809045226130653328e+00,7.262559627347966451e-01,1.011306532663316382e-01,3.911934664175593934e-02,8.079661024974116312e-02
1.854271356783919744e+00,7.126390213960893671e-01,1.067839195979899680e-01,3.790455530743883777e-02,7.978349662887300464e-02
1.899497487437185939e+00,6.991933600657291858e-01,1.124371859296482423e-01,3.672013195460848561e-02,7.877677489204815142e-02
1.944723618090452355e+00,6.859178946930303278e-01,1.180904522613065305e-01,3.556550362536131660e-02,7.777644503926665898e-02
1.989949748743718771e+00,6.728115412273070195e-01,1.237437185929648187e-01,3.444010461427925857e-02,7.678250707052849955e-02
2.035175879396985188e+00,6.598732156178735986e-01,1.293969849246231485e-01,3.334337642223557385e-02,7.579496098583370089e-02
2.080402010050251160e+00,6.471018338140444026e-01,1.350502512562813673e-01,3.227476771020065804e-02,7.481380678518217975e-02
2.125628140703517577e+00,6.344963117651337692e-01,1.407035175879396971e-01,3.123373425304794629e-02,7.383904446857400550e-02
2.170854271356783993e+00,6.220555654204552587e-01,1.463567839195979992e-01,3.021973889335958022e-02,7.287067403600916426e-02
2.216080402010050410e+00,6.097785107293240969e-01,1.520100502512562735e-01,2.923225149523247385e-02,7.190869548748768381e-02
2.261306532663316826e+00,5.976640636410536223e-01,1.576633165829145755e-01,2.827074889808383826e-02,7.095310882300949473e-02
2.306532663316582799e+00,5.857111401049590604e-01,1.633165829145728498e-01,2.733471487045731341e-02,7.000391404257466643e-02
2.351758793969849215e+00,5.739186560703539719e-01,1.689698492462311241e-01,2.642364006382852751e-02,6.906111114618317115e-02
2.396984924623115631e+00,5.622855274865526942e-01,1.746231155778894539e-01,2.553702196641109701e-02,6.812470013383499501e-02
2.442211055276382048e+00,5.508106703028696760e-01,1.802763819095477560e-01,2.467436485696238371e-02,6.719468100553016576e-02
2.487437185929648464e+00,5.394930004686191438e-01,1.859296482412060303e-01,2.383517975858932825e-02,6.627105376126864178e-02
2.532663316582914881e+00,5.283314339331153242e-01,1.915829145728643601e-01,2.301898439255427656e-02,6.535381840105046469e-02
2.577889447236180853e+00,5.173248866456724437e-01,1.972361809045225789e-01,2.222530313208079256e-02,6.444297492487560675e-02
2.623115577889447270e+00,5.064722745556049510e-01,2.028894472361809087e-01,2.145366695615952973e-02,6.353852333274410957e-02
2.668341708542713686e+00,4.957725136122265730e-01,2.085427135678392108e-01,2.070361340335394318e-02,6.264046362465591766e-02
2.713567839195980103e+00,4.852245197648523134e-01,2.141959798994974851e-01,1.997468652560629998e-02,6.174879580061110040e-02
2.758793969849246519e+00,4.748272089627956771e-01,2.198492462311558149e-01,1.926643684204328022e-02,6.086351986060955371e-02
2.804020100502512491e+00,4.645794971553717234e-01,2.255025125628140337e-01,1.857842129278203594e-02,5.998463580465139555e-02
2.849246231155778908e+00,4.544803002918940682e-01,2.311557788944723635e-01,1.791020319273578520e-02,5.911214363273654265e-02
2.894472361809045324e+00,4.445285343216771601e-01,2.368090452261306655e-01,1.726135218541981903e-02,5.824604334486502277e-02
2.939698492462311741e+00,4.347231151940353366e-01,2.424623115577889398e-01,1.663144419675723421e-02,5.738633494103683591e-02
2.984924623115578157e+00,4.250629588582828244e-01,2.481155778894472697e-01,1.602006138888478412e-02,5.653301842125198207e-02
3.030150753768844130e+00,4.155469812637340166e-01,2.537688442211054607e-01,1.542679211395870352e-02,5.568609378551046124e-02
3.075376884422110546e+00,4.061740983597026400e-01,2.594221105527638183e-01,1.485123086796049340e-02,5.484556103381227343e-02
3.120603015075376963e+00,3.969432260955037539e-01,2.650753768844221203e-01,1.429297824450285158e-02,5.401142016615741864e-02
3.165829145728643379e+00,3.878532804204508078e-01,2.707286432160803669e-01,1.375164088863534487e-02,5.318367118254587605e-02
3.211055276381909795e+00,3.789031772838588052e-01,2.763819095477387244e-01,1.322683145065039860e-02,5.236231408297769424e-02
3.256281407035175768e+00,3.700918326350414733e-01,2.820351758793969710e-01,1.271816853988896878e-02,5.154734886745283851e-02
3.301507537688442184e+00,3.614181624233132606e-01,2.876884422110552730e-01,1.222527667854647615e-02,5.073877553597130885e-02
3.346733668341708601e+00,3.528810825979883936e-01,2.933417085427135751e-01,1.174778625547858411e-02,4.993659408853311915e-02
3.391959798994975017e+00,3.444795091083812100e-01,2.989949748743718771e-01,1.128533348000702700e-02,4.914080452513824165e-02
3.437185929648241434e+00,3.362123579038058807e-01,3.046482412060301792e-01,1.083756033572544873e-02,4.835140684578671105e-02
3.482412060301507850e+00,3.280785449335766879e-01,3.103015075376884813e-01,1.040411453430520848e-02,4.756840105047851347e-02
3.527638190954773822e+00,3.200769861470080802e-01,3.159547738693467278e-01,9.984649469301228042e-03,4.679178713921365584e-02
3.572864321608040239e+00,3.122065974934137844e-01,3.216080402010050299e-01,9.578824169957769752e-03,4.602156511199210348e-02
3.618090452261306655e+00,3.044662949221087489e-01,3.272613065326632764e-01,9.186303255014356683e-03,4.525773496881391883e-02
3.663316582914573072e+00,2.968549943824065895e-01,3.329145728643216340e-01,8.806756886511465585e-03,4.450029670967903944e-02
3.708542713567839488e+00,2.893716118236221990e-01,3.385678391959799360e-01,8.439860723596486966e-03,4.374925033458750695e-02
3.753768844221105461e+00,2.820150631950693043e-01,3.442211055276381826e-01,8.085295876329435388e-03,4.300459584353930054e-02
3.798994974874371877e+00,2.747842644460624095e-01,3.498743718592964846e-01,7.742748859488848834e-03,4.226633323653442020e-02
3.844221105527638294e+00,2.676781315259157412e-01,3.555276381909547867e-01,7.411911546377586597e-03,4.153446251357288677e-02
3.889447236180904710e+00,2.606955803839435259e-01,3.611809045226130888e-01,7.092481122628651463e-03,4.080898367465467247e-02
3.934673366834171127e+00,2.538355269694600458e-01,3.668341708542713908e-01,6.784160040011021423e-03,4.008989671977979119e-02
3.979899497487437543e+00,2.470968872317795273e-01,3.724874371859296929e-01,6.486655970235472718e-03,3.937720164894824293e-02
4.025125628140703959e+00,2.404785771202163080e-01,3.781407035175879394e-01,6.199681758760404622e-03,3.867089846216003463e-02
4.070351758793970376e+00,2.339795125840845869e-01,3.837939698492462970e-01,5.922955378597662482e-03,3.797098715941515240e-02
4.115577889447235904e+00,2.275986095726987568e-01,3.894472361809044880e-01,5.656199884118368569e-03,3.727746774071361707e-02
4.160804020100502321e+00,2.213347840353728502e-01,3.951005025125627901e-01,5.399143364858728644e-03,3.659034020605540088e-02
4.206030150753768737e+00,2.151869519214212045e-01,4.007537688442210366e-01,5.151518899325885359e-03,3.590960455544052465e-02
4.251256281407035154e+00,2.091540291801581297e-01,4.064070351758793942e-01,4.913064508803721350e-03,3.523526078886896756e-02
4.296482412060301570e+00,2.032349317608978523e-01,4.120603015075376963e-01,4.683523111158692694e-03,3.456730890634074349e-02
4.341708542713567986e+00,1.974285756129546543e-01,4.177135678391959428e-01,4.462642474645650212e-03,3.390574890785585244e-02
4.386934673366834403e+00,1.917338766856427623e-01,4.233668341708543004e-01,4.250175171713666857e-03,3.325058079341430134e-02
4.432160804020100819e+00,1.861497509282764862e-01,4.290201005025126024e-01,4.045878532811860752e-03,3.260180456301607632e-02
4.477386934673367236e+00,1.806751142901700247e-01,4.346733668341708490e-01,3.849514600195220407e-03,3.195942021666118432e-02
4.522613065326633652e+00,1.753088827206376876e-01,4.403266331658292065e-01,3.660850081730430798e-03,3.132342775434961840e-02
4.567839195979900069e+00,1.700499721689936738e-01,4.459798994974875086e-01,3.479656304701696842e-03,3.069382717608140632e-02
4.613065326633165597e+00,1.648972985845524319e-01,4.516331658291456996e-01,3.305709169616569913e-03,3.007061848185651337e-02
4.658291457286432014e+00,1.598497779166279387e-01,4.572864321608039462e-01,3.138789104011764381e-03,2.945380167167495344e-02
4.703517587939698430e+00,1.549063261145345871e-01,4.629396984924623037e-01,2.978681016258997137e-03,2.884337674553672654e-02
4.748743718592964846e+00,1.500658591275866316e-01,4.685929648241206058e-01,2.825174249370801527e-03,2.823934370344182918e-02
4.793969849246231263e+00,1.453272929050983264e-01,4.742462311557788524e-01,2.678062534806355168e-03,2.764170254539026136e-02
4.839195979899497679e+00,1.406895433963839259e-01,4.798994974874372099e-01,2.537143946277305596e-03,2.705045327138203351e-02
4.884422110552764096e+00,1.361515265507577122e-01,4.855527638190955120e-01,2.402220853553592873e-03,2.646559588141713520e-02
4.929648241206030512e+00,1.317121583175339394e-01,4.912060301507537585e-01,2.273099876269275670e-03,2.588713037549556298e-02
4.974874371859296929e+00,1.273703546460268621e-01,4.968592964824121161e-01,2.149591837728357779e-03,2.531505675361732724e-02
5.020100502512563345e+00,1.231250314855507344e-01,5.025125628140704181e-01,2.031511718710608989e-03,2.474937501578242105e-02
5.065326633165829762e+00,1.189751047854198107e-01,5.081658291457287202e-01,1.918678611277393553e-03,2.419008516199084788e-02
5.110552763819095290e+00,1.149194904949484286e-01,5.138190954773869112e-01,1.810915672577495181e-03,2.363718719224261813e-02
5.155778894472361706e+00,1.109571045634507036e-01,5.194723618090452133e-01,1.708050078652934012e-03,2.309068110653771447e-02
5.201005025125628123e+00,1.070868629402409594e-01,5.251256281407035154e-01,1.609912978244803323e-03,2.255056690487613688e-02
5.246231155778894539e+00,1.033076815746334642e-01,5.307788944723617064e-01,1.516339446599087367e-03,2.201684458725789231e-02
5.291457286432160956e+00,9.961847641594248626e-02,5.364321608040201195e-01,1.427168439272487018e-03,2.148951415368298076e-02
5.336683417085427372e+00,9.601816341348225203e-02,5.420854271356784215e-01,1.342242745938244984e-03,2.096857560415140917e-02
5.381909547738693789e+00,9.250565851656705751e-02,5.477386934673367236e-01,1.261408944191969939e-03,2.045402893866316019e-02
5.427135678391960205e+00,8.907987767451112926e-02,5.533919597989950256e-01,1.184517353357463030e-03,1.994587415721825116e-02
5.472361809045226622e+00,8.573973683662874934e-02,5.590452261306533277e-01,1.111421988292540493e-03,1.944411125981666474e-02
5.517587939698493038e+00,8.248415195223417207e-02,5.646984924623115187e-01,1.041980513194860816e-03,1.894874024645841482e-02
5.562814070351758566e+00,7.931203897064172115e-02,5.703517587939697098e-01,9.760541954077483215e-04,1.845976111714350137e-02
5.608040201005024983e+00,7.622231384116551212e-02,5.760050251256281229e-01,9.135078592260148077e-04,1.797717387187192095e-02
5.653266331658291399e+00,7.321389251311988255e-02,5.816582914572864249e-01,8.542098397017910440e-04,1.750097851064366661e-02
5.698492462311557816e+00,7.028569093581908678e-02,5.873115577889447270e-01,7.980319364503467815e-04,1.703117503345874875e-02
5.743718592964824232e+00,6.743662505857739298e-02,5.929648241206030290e-01,7.448493674559165077e-04,1.656776344031716044e-02
5.788944723618090649e+00,6.466561083070905547e-02,5.986180904522613311e-01,6.945407228775247674e-04,1.611074373121890169e-02
5.834170854271357065e+00,6.197156420152832162e-02,6.042713567839195221e-01,6.469879188548107243e-04,1.566011590616397942e-02
5.879396984924623482e+00,5.935340112034945964e-02,6.099246231155779352e-01,6.020761513138525069e-04,1.521587996515238843e-02
5.924623115577889898e+00,5.681003753648673077e-02,6.155778894472362373e-01,5.596938497729929624e-04,1.477803590818413219e-02
5.969849246231156314e+00,5.434038939925439626e-02,6.212311557788945393e-01,5.197326311486632437e-04,1.434658373525920377e-02
6.015075376884422731e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.060301507537688259e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.105527638190954676e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.150753768844221092e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.195979899497487509e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.241206030150753925e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.286432160804020342e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.331658291457286758e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.376884422110553174e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.422110552763819591e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.467336683417086007e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.512562814070351536e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.557788944723617952e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.603015075376884369e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.648241206030150785e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.693467336683417201e+00,5.407933534931620018e-02,6.218386713917349873e-01,5.155779276509699560e-04,1.430059904547686944e-02
6.738693467336683618e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
6.783919597989950034e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
6.829145728643216451e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
6.874371859296482867e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
6.919597989949749284e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
6.964824120603015700e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.010050251256281229e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.055276381909547645e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.100502512562814061e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.145728643216080478e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.190954773869346894e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.236180904522613311e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.281407035175879727e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.326633165829146144e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.371859296482412560e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.417085427135678977e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.462311557788945393e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.507537688442210921e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.552763819095477338e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.597989949748743754e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.643216080402010171e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.688442211055276587e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.733668341708543004e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.778894472361809420e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.824120603015075837e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.869346733668342253e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.914572864321608670e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
7.959798994974875086e+00,3.999998060429999815e-03,6.218386713917349873e-01,5.155779276509699560e-04,1.933418166191105403e-01
8.005025125628140614e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.050251256281407919e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.095477386934673447e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.140703517587940752e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.185929648241206280e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.231155778894471808e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.276381909547739113e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.321608040201004641e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.366834170854271946e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.412060301507537474e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.457286432160804779e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.502512562814070307e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.547738693467337612e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.592964824120603140e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.638190954773870445e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.683417085427135973e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.728643216080401501e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.773869346733668806e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.819095477386934334e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.864321608040201639e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.909547738693467167e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
8.954773869346734472e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07
9.000000000000000000e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,1.000000000000000087e-07


==> figs/data/leblanc_p3_n100.csv <==
x,r,u,p,e
6.248865978267633715e-03,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
2.970085303868146703e-02,9.999999015880709496e-01,3.280397300925514698e-08,6.666665573200970807e-02,9.999999343920680517e-02
6.029914696131852964e-02,1.000000257392937630e+00,-8.579765539908720063e-08,6.666669526588994699e-02,1.000000171595367277e-01
8.375113402173235688e-02,1.000000140594725195e+00,-4.686491958957113575e-08,6.666668228830775755e-02,1.000000093729877804e-01
9.624886597826763646e-02,9.999996194948692629e-01,1.268350536701342894e-07,6.666662438832586524e-02,9.999997463299219180e-02
1.197008530386814706e-01,9.999996103038258921e-01,1.298988099195520033e-07,6.666662336707426806e-02,9.999997402021867932e-02
1.502991469613185194e-01,1.000000606601628927e+00,-2.022006375193672566e-07,6.666673406690602766e-02,1.000000404401715920e-01
1.737511340217323674e-01,1.000000830572248756e+00,-2.768573613486364993e-07,6.666675895250435968e-02,1.000000553714856522e-01
1.862488659782676192e-01,9.999994387150964448e-01,1.870949805892719299e-07,6.666660430169592255e-02,9.999996258101322144e-02
2.097008530386814673e-01,9.999986067331846362e-01,4.644230491167439783e-07,6.666651185912673971e-02,9.999990711524221754e-02
2.402991469613185438e-01,1.000000869713433715e+00,-2.899055260473234692e-07,6.666676330189726107e-02,1.000000579814520757e-01
2.637511340217323919e-01,1.000003329011999398e+00,-1.109669146872268635e-06,6.666703655720235266e-02,1.000002219338647497e-01
2.762488659782676437e-01,1.000000616399504327e+00,-2.054654458099883254e-07,6.666673515517589077e-02,1.000000410927880529e-01
2.997008530386814917e-01,9.999962358736790291e-01,1.254712263539812556e-06,6.666624843029399228e-02,9.999974905712848139e-02
3.302991469613185127e-01,9.999987796367983961e-01,4.067823253612514095e-07,6.666653107266740097e-02,9.999991864522196627e-02
3.537511340217323608e-01,1.000009185435735137e+00,-3.061800998510609752e-06,6.666768727324808019e-02,1.000006123606737851e-01
3.662488659782676126e-01,1.000008066838142362e+00,-2.688927317358338227e-06,6.666756298059149655e-02,1.000005377827347802e-01
3.897008530386814606e-01,9.999946850257330766e-01,1.771663531441189466e-06,6.666607611424733848e-02,9.999964566691441070e-02
4.202991469613185371e-01,9.999866036492387478e-01,4.465456693841718860e-06,6.666517819439427006e-02,9.999910691470342838e-02
4.437511340217323852e-01,1.000011720215084887e+00,-3.906738948510976487e-06,6.666796892315632328e-02,1.000007813540683410e-01
4.562488659782676370e-01,1.000028308749349115e+00,-9.436165077912591411e-06,6.666981211438495480e-02,1.000018872432169997e-01
4.797008530386814851e-01,1.000010729404703369e+00,-3.576302097955602506e-06,6.666785877589186116e-02,1.000007152156935919e-01
5.102991469613185060e-01,9.999587571523198548e-01,1.374756386533996259e-05,6.666208427137414183e-02,9.999725057843522613e-02
5.337511340217323541e-01,9.999691456966455227e-01,1.028484738632718419e-05,6.666323845472200971e-02,9.999794304895265329e-02
5.462488659782677169e-01,1.000030676869773538e+00,-1.022555212389724511e-05,6.667007525373114252e-02,1.000020451308811370e-01
5.697008530386814540e-01,1.000076830110095738e+00,-2.560833647832177730e-05,6.667520321607549316e-02,1.000051214196244070e-01
6.002991469613185860e-01,9.999834589741342095e-01,5.511526904786488574e-06,6.666482951126466439e-02,9.999889835126114790e-02
6.237511340217323230e-01,9.998348062407165227e-01,5.506875459299590572e-05,6.664831243675382877e-02,9.998898621164996336e-02
6.362488659782676859e-01,9.998683878379898138e-01,4.387419173452310878e-05,6.665204321909219687e-02,9.999122488992807922e-02
6.597008530386814229e-01,1.000084440672962982e+00,-2.814427444356761688e-05,6.667604862001970389e-02,1.000056283874684177e-01
6.902991469613185549e-01,1.000260034578823287e+00,-8.667521591226195251e-05,6.669556341364252239e-02,1.000173371543218170e-01
7.137511340217322919e-01,9.999648910449046024e-01,1.170235776997034610e-05,6.666276597215221866e-02,9.999765977157487606e-02
7.262488659782676548e-01,9.996686609599559903e-01,1.104535176768796698e-04,6.662985696293395599e-02,9.997791202979847136e-02
7.497008530386815028e-01,9.995776408784853295e-01,1.408394780173556225e-04,6.661973338851319426e-02,9.997182409457057439e-02
7.802991469613185238e-01,1.000214752523848061e+00,-7.164170228345353238e-05,6.669055065513651570e-02,1.000143476491260897e-01
8.037511340217323719e-01,1.000914949002524867e+00,-3.048521620996569813e-04,6.676834602826696441e-02,1.000609683592084964e-01
8.162488659782677347e-01,1.000836755605081674e+00,-2.788556055605900070e-04,6.675967037639911339e-02,1.000557833270788732e-01
8.397008530386814718e-01,9.999505483915828163e-01,1.658501681055239870e-05,6.666113850559805820e-02,9.999665275371207029e-02
8.702991469613186037e-01,9.984504052952335451e-01,5.166196971671398359e-04,6.649463799225123484e-02,9.989675647323109642e-02
8.937511340217323408e-01,9.981604698118020647e-01,6.136560994154483884e-04,6.646236559414041289e-02,9.987727565489273873e-02
9.062488659782677036e-01,9.985116580176703893e-01,4.964784696168622830e-04,6.650133809365789406e-02,9.990069353674140007e-02
9.297008530386814407e-01,9.988520451857794136e-01,3.828020284223800757e-04,6.653916368617761312e-02,9.992345313835011844e-02
9.602991469613185727e-01,9.972689789301704133e-01,9.109945912471319142e-04,6.636355445487315818e-02,9.981793657022992872e-02
9.837511340217323097e-01,9.933627190626682646e-01,2.217419615025064718e-03,6.593079782361389862e-02,9.955698441022504952e-02
9.962488659782676725e-01,9.904734352473733017e-01,3.185500021917410125e-03,6.561157813486546975e-02,9.936396444364829772e-02
1.019700853038681521e+00,9.839752897584088664e-01,5.370918792937506153e-03,6.489548572775753754e-02,9.892852961331634332e-02
1.050299146961318542e+00,9.741707348578647618e-01,8.684037662453597539e-03,6.382182974537588260e-02,9.827101265984096445e-02
1.073751134021732501e+00,9.662873095916745259e-01,1.136677428663487865e-02,6.296290630832566959e-02,9.773941820926736190e-02
1.086248865978267641e+00,9.620023578401272202e-01,1.283011277799007803e-02,6.249830582879956076e-02,9.745034196556406902e-02
1.109700853038681601e+00,9.539210714564629878e-01,1.560200701262620150e-02,6.162576656994558921e-02,9.690387666327725247e-02
1.140299146961318399e+00,9.433322390526943657e-01,1.925718798812806401e-02,6.049011417279112623e-02,9.618580549129120139e-02
1.163751134021732359e+00,9.352291452068582922e-01,2.207386177713878059e-02,5.962645910320425735e-02,9.563398351430087152e-02
1.176248865978267499e+00,9.309161403990399153e-01,2.358000874798716479e-02,5.916870356194279396e-02,9.533947419245510091e-02
1.199700853038681458e+00,9.228473923617271923e-01,2.640913820338269824e-02,5.831646375793227144e-02,9.478782338327404466e-02
1.230299146961318479e+00,9.123731096999874168e-01,3.010580642422558753e-02,5.721771896323311901e-02,9.406960544143144753e-02
1.253751134021732438e+00,9.043953179734234293e-01,3.294101883746604342e-02,5.638629746164566803e-02,9.352043792309187864e-02
1.266248865978267579e+00,9.001626073366116865e-01,3.445262225634666137e-02,5.594698716808731154e-02,9.322813463717814775e-02
1.289700853038681538e+00,8.922515428546990979e-01,3.728988773921650818e-02,5.512979970835394511e-02,9.268092638759105328e-02
1.320299146961318559e+00,8.819913775429916170e-01,4.099348928494559591e-02,5.407748758367447728e-02,9.196941539437870905e-02
1.343751134021732518e+00,8.741776210775537015e-01,4.383351343999943722e-02,5.328148655786064253e-02,9.142561867263879205e-02
1.356248865978267659e+00,8.700321984867550595e-01,4.534753336362814385e-02,5.286098391473442737e-02,9.113625450875623146e-02
1.379700853038681618e+00,8.622872751596980523e-01,4.818963603187924327e-02,5.207879119654223316e-02,9.059415469206086313e-02
1.410299146961318417e+00,8.522416661744920408e-01,5.189996229160357549e-02,5.107161114752594572e-02,8.988931163757948872e-02
1.433751134021732376e+00,8.445893376006987641e-01,5.474548746928905446e-02,5.030979541485878365e-02,8.935075280096187178e-02
1.446248865978267517e+00,8.405285908296055153e-01,5.626253304864542448e-02,4.990737746563227856e-02,8.906427100184681478e-02
1.469700853038681476e+00,8.329440280107869299e-01,5.911052745186706758e-02,4.915886077621912237e-02,8.852730637907128830e-02
1.500299146961318497e+00,8.231091198274465004e-01,6.282892048918718719e-02,4.819512742663750043e-02,8.782880592443369216e-02
1.523751134021732456e+00,8.156162176046189982e-01,6.568091794628180824e-02,4.746623908998210545e-02,8.729517277633143391e-02
1.536248865978267597e+00,8.116388881792144794e-01,6.720151034485147279e-02,4.708124149921816964e-02,8.701143239607013469e-02
1.559700853038681556e+00,8.042090533941539388e-01,7.005633077225099925e-02,4.636518063755788732e-02,8.647971651501727697e-02
1.590299146961318577e+00,7.945794011813793745e-01,7.378391619006785529e-02,4.544335166745342575e-02,8.578755930474975255e-02
1.613751134021732536e+00,7.872446974948614784e-01,7.664313527872017306e-02,4.474625236976588483e-02,8.525859719123345115e-02
1.626248865978267677e+00,7.833514304913492543e-01,7.816762194857923562e-02,4.437808390331642039e-02,8.497734639128834422e-02
1.649700853038681636e+00,7.760747296118011285e-01,8.102981019581449729e-02,4.369340326418959947e-02,8.445076536517055754e-02
1.680299146961318435e+00,7.666444874607296622e-01,8.476708160592377750e-02,4.281213846407970480e-02,8.376530288350771125e-02
1.703751134021732394e+00,7.594650910915712316e-01,8.763373566820892302e-02,4.214585329387982721e-02,8.324119262671578201e-02
1.716248865978267535e+00,7.556560010051470710e-01,8.916217966916863136e-02,4.179400850969126890e-02,8.296237002173940944e-02
1.739700853038681494e+00,7.485361902718261629e-01,9.203176545771087069e-02,4.113978483209387166e-02,8.244047255180984857e-02
1.770299146961318515e+00,7.393049307167367523e-01,9.577860308172631010e-02,4.029792029996522029e-02,8.176177100745987691e-02
1.793751134021732474e+00,7.322771560920956491e-01,9.865248988984709477e-02,3.966158664851400506e-02,8.124298222036695216e-02
1.806248865978267615e+00,7.285495339224338229e-01,1.001847475248101721e-01,3.932561567068040137e-02,8.096693602757953911e-02
1.829700853038681574e+00,7.215871996547426059e-01,1.030614009574009060e-01,3.870101571322524109e-02,8.044976906133274874e-02
1.860299146961318595e+00,7.125609382999087416e-01,1.068172538892912110e-01,3.789748482930190704e-02,7.977735543514584415e-02
1.883751134021732332e+00,7.056871009521931137e-01,1.096978758896999806e-01,3.729029229406256168e-02,7.926379604447833516e-02
1.896248865978267473e+00,7.020399423372533088e-01,1.112336546365341461e-01,3.696976957501883071e-02,7.899073972615698602e-02
1.919700853038681432e+00,6.952291291698052822e-01,1.141167784114264228e-01,3.637400598124980455e-02,7.847917568849235859e-02
1.950299146961318453e+00,6.864074153592638616e-01,1.178807805653058344e-01,3.560780481802849201e-02,7.781341814188760808e-02
1.973751134021732412e+00,6.796928040841144769e-01,1.207674017312169445e-01,3.502899473768147920e-02,7.730476443299194589e-02
1.986248865978267553e+00,6.761304332050789290e-01,1.223062801200485300e-01,3.472351737791728316e-02,7.703436128436744190e-02
2.009700853038681512e+00,6.694742303607629230e-01,1.251950249914995095e-01,3.415584070953653351e-02,7.652835425300269501e-02
2.040299146961318311e+00,6.608514621238542608e-01,1.289659622082260926e-01,3.342600015967386179e-02,7.587030234959807329e-02
2.063751134021732270e+00,6.542919070336435938e-01,1.318575679723306138e-01,3.287484585240235679e-02,7.536738304187506898e-02
2.076248865978267411e+00,6.508140899258532119e-01,1.333989840933368365e-01,3.258402805902556321e-02,7.509985239272670698e-02
2.099700853038681370e+00,6.443200492176890393e-01,1.362922674161697323e-01,3.204371230936357146e-02,7.459890239703836912e-02
2.130299146961318613e+00,6.359055329548923829e-01,1.400686978352652656e-01,3.134927701378382309e-02,7.394795780776976246e-02
2.153751134021732572e+00,6.295015355492905584e-01,1.429642043658188866e-01,3.082503225484984483e-02,7.345104939566000912e-02
2.166248865978267713e+00,6.261052023404386491e-01,1.445076024077573684e-01,3.054847368583541237e-02,7.318691867990174960e-02
2.189700853038681672e+00,6.197651189259725246e-01,1.474044348480889888e-01,3.003475701103434231e-02,7.269227347712793608e-02
2.220299146961318471e+00,6.115588551119308658e-01,1.511852349095860470e-01,2.937470135923747963e-02,7.204875159691986886e-02
2.243751134021732430e+00,6.053172827143185053e-01,1.540839620938000976e-01,2.887653819252198467e-02,7.155719574791248594e-02
2.256248865978267570e+00,6.020074195453708477e-01,1.556290522016597622e-01,2.861377960707561785e-02,7.129591433113335874e-02
2.279700853038681529e+00,5.958252216780944854e-01,1.585290622790264670e-01,2.812576771430335548e-02,7.080709247694154385e-02
2.310299146961318328e+00,5.878176665895942232e-01,1.623141101621299875e-01,2.749886298922391697e-02,7.017192035610395062e-02
2.333751134021732287e+00,5.817274622969225151e-01,1.652162502342695294e-01,2.702580856301061568e-02,6.968677855511717922e-02
2.346248865978267428e+00,5.784992278151825928e-01,1.667632373925421463e-01,2.677632056837982513e-02,6.942875447605847961e-02
2.369700853038681387e+00,5.724743459550351021e-01,1.696669867444294821e-01,2.631299879094398456e-02,6.894544439466654406e-02
2.400299146961318630e+00,5.646738428868148807e-01,1.734572728222127935e-01,2.571789217172802330e-02,6.831702715389367797e-02
2.423751134021732589e+00,5.587388222552438499e-01,1.763637249816423225e-01,2.526888773076575376e-02,6.783729729600490588e-02
2.436248865978267730e+00,5.555909557506201191e-01,1.779131067659130983e-01,2.503210694962814190e-02,6.758238239086075683e-02
2.459700853038681689e+00,5.497121307713808136e-01,1.808215162975792545e-01,2.459243145378214174e-02,6.710539046847920075e-02
2.490299146961318488e+00,5.421012345725964021e-01,1.846181678954595673e-01,2.402779733584052210e-02,6.648517602468988208e-02
2.513751134021732447e+00,5.363148180120285158e-01,1.875296620551201998e-01,2.360187028461039130e-02,6.601123861940649817e-02
2.526248865978267588e+00,5.332480575418173663e-01,1.890817677720880996e-01,2.337729063106879293e-02,6.575914426815011871e-02
2.549700853038681547e+00,5.275240983535878225e-01,1.919953492453309041e-01,2.296033141664214836e-02,6.528705936364354034e-02
2.580299146961318346e+00,5.201121683724789779e-01,1.957987911028916117e-01,2.242499802367231912e-02,6.467354367186990693e-02
2.603751134021732305e+00,5.144731306092660272e-01,1.987154692531224176e-01,2.202127978038580930e-02,6.420533494423816268e-02
2.616248865978267446e+00,5.114827375734457560e-01,2.002703202365807011e-01,2.180845106301678230e-02,6.395656039091217326e-02
2.639700853038681405e+00,5.058997699597116426e-01,2.031889568705425031e-01,2.141339336266890117e-02,6.349101531823446443e-02
2.670299146961318648e+00,4.986753159287672932e-01,2.069987737365234504e-01,2.090634705020882195e-02,6.288564838407351143e-02
2.693751134021732607e+00,4.931849575247088113e-01,2.099201211045354787e-01,2.052409199012186422e-02,6.242310823853623042e-02
2.706248865978267748e+00,4.902757919075590998e-01,2.114773666228854376e-01,2.032262397001467422e-02,6.217711838558350607e-02
2.729700853038681707e+00,4.848471339599323970e-01,2.144003303257370485e-01,1.994873743340742217e-02,6.171657838980639660e-02
2.760299146961318506e+00,4.778202887009616595e-01,2.182154583664100422e-01,1.946902739292435264e-02,6.111825257312007015e-02
2.783751134021732465e+00,4.724764033240860250e-01,2.211406275448287717e-01,1.910750728523965408e-02,6.066178273923204106e-02
2.796248865978267606e+00,4.696432674298010590e-01,2.226998483518205785e-01,1.891701112976078986e-02,6.041929835368618773e-02
2.819700853038681565e+00,4.643550598725081358e-01,2.256264333045552573e-01,1.856356421341415555e-02,5.996563562323700691e-02
2.850299146961318364e+00,4.575136480834185448e-01,2.294462997506417634e-01,1.811020685118150050e-02,5.937595608474435793e-02
2.873751134021732323e+00,4.523157268488316451e-01,2.323752910177226960e-01,1.776862083864744549e-02,5.892550197990094329e-02
2.886248865978267464e+00,4.495620177362266712e-01,2.339366773300513291e-01,1.758864571716798123e-02,5.868593772357288268e-02
2.909700853038681423e+00,4.444246002383157590e-01,2.368676529144680132e-01,1.725474113514717175e-02,5.823735159764305280e-02
2.940299146961318666e+00,4.377774190467846327e-01,2.406938083931650652e-01,1.682650168541516972e-02,5.765430428796378126e-02
2.963751134021732625e+00,4.327235554101714343e-01,2.436279174095078992e-01,1.650389625391366841e-02,5.720937552707257984e-02
2.976248865978267766e+00,4.300445623130768058e-01,2.451919487190110936e-01,1.633396373610078445e-02,5.697303896221395797e-02
2.999700853038681725e+00,4.250437565182337285e-01,2.481278741135429511e-01,1.601875692617609967e-02,5.653096891974549593e-02
3.030299146961318524e+00,4.185726095896493693e-01,2.519603326325491888e-01,1.561464162977689585e-02,5.595674897988960061e-02
3.053751134021732483e+00,4.136555660527747036e-01,2.548991728548468672e-01,1.531031845597152254e-02,5.551835770784072088e-02
3.066248865978267624e+00,4.110509567644895501e-01,2.564657820566610957e-01,1.515004342682250635e-02,5.528527489416359270e-02
3.089700853038681583e+00,4.061929449702645911e-01,2.594066291476097574e-01,1.485280061643728597e-02,5.484881310847700836e-02
3.120299146961318382e+00,3.999119404905170927e-01,2.632458384181091127e-01,1.447179636159288615e-02,5.428118629257100425e-02
3.143751134021732341e+00,3.951406031662690332e-01,2.661898363802644996e-01,1.418496067421359287e-02,5.384777175725261739e-02
3.156248865978267482e+00,3.926126348224991403e-01,2.677591438227147624e-01,1.403393001647972212e-02,5.361746708492131502e-02
3.179700853038681441e+00,3.878957419763920389e-01,2.707046689178503329e-01,1.375392420071955453e-02,5.318667896678009460e-02
3.210299146961318684e+00,3.817927497809022186e-01,2.745491738444379437e-01,1.339519960748912671e-02,5.262750385585964613e-02
3.233751134021732643e+00,3.771544593794407541e-01,2.774970717983631929e-01,1.312524045812969199e-02,5.220105502554148180e-02
3.246248865978267784e+00,3.746967479545490476e-01,2.790685548540086658e-01,1.298311916220585248e-02,5.197450698363430960e-02
3.269700853038681743e+00,3.701117836125212834e-01,2.820186003263979724e-01,1.271965268580321252e-02,5.155058518396045397e-02
3.300299146961318542e+00,3.641840217926149981e-01,2.858702337778201708e-01,1.238212610434705381e-02,5.099946193437641245e-02
3.323751134021732501e+00,3.596826482669837621e-01,2.888245767659533558e-01,1.212812101089708224e-02,5.057842407466373730e-02
3.336248865978267641e+00,3.572986878911222908e-01,2.903998522084468292e-01,1.199439780002803900e-02,5.035449977785683151e-02
3.359700853038681601e+00,3.528524977161430765e-01,2.933575719740558196e-01,1.174650695178565928e-02,4.993520108748936148e-02
3.390299146961318399e+00,3.471031091071585251e-01,2.972200407189700133e-01,1.142897313271673196e-02,4.939010700069104004e-02
3.413751134021732359e+00,3.427344589222644511e-01,3.001830905838272501e-01,1.119006273374218048e-02,4.897404875306189675e-02
3.426248865978267499e+00,3.404193379774969608e-01,3.017630803719866250e-01,1.106431049542167498e-02,4.875300516632108394e-02
3.449700853038681458e+00,3.360991705279427477e-01,3.047296009241522441e-01,1.083125734188067867e-02,4.833955997957536249e-02
3.480299146961318257e+00,3.305096887060106625e-01,3.086033360373566237e-01,1.053286165361870357e-02,4.780281190026344773e-02
3.503751134021732216e+00,3.262627312922640188e-01,3.115747546759705111e-01,1.030846270849257972e-02,4.739338140612660982e-02
3.516248865978267357e+00,3.240130218665955852e-01,3.131590507234135456e-01,1.019039240717197793e-02,4.717584658388029178e-02
3.539700853038681316e+00,3.198177413956274640e-01,3.161333307029108863e-01,9.971659066754663334e-03,4.676878942006214290e-02
3.570299146961318559e+00,3.143976090898109588e-01,3.200162988967499844e-01,9.691772764468324988e-03,4.623972551441907219e-02
3.593751134021732518e+00,3.102852598980218035e-01,3.229939062849641607e-01,9.481434691801007494e-03,4.583573206917967990e-02
3.606248865978267659e+00,3.081088100154015796e-01,3.245811300770382601e-01,9.370814865248636508e-03,4.562096844024134817e-02
3.629700853038681618e+00,3.040527064009266867e-01,3.275602348339727854e-01,9.165977103986842206e-03,4.521902080309309763e-02
3.660299146961318417e+00,2.988146893912195790e-01,3.314481071923058297e-01,8.904054822575160552e-03,4.469687303884999768e-02
3.683751134021732376e+00,2.948404110805369349e-01,3.344284018547560855e-01,8.707354140616309010e-03,4.429864672572574741e-02
3.696248865978267517e+00,2.927364673245682614e-01,3.360166934465314559e-01,8.603953974885119801e-03,4.408719924879865582e-02
3.719700853038681476e+00,2.888142656216222681e-01,3.389971476206599665e-01,8.412571903646203636e-03,4.369194793169033780e-02
3.750299146961318275e+00,2.837469297301372095e-01,3.428855765217682094e-01,8.168020516228549285e-03,4.317943029725587745e-02
3.773751134021732234e+00,2.799016286578371315e-01,3.458655132765101059e-01,7.984484944476800614e-03,4.278905940685334697e-02
3.786248865978267375e+00,2.778662163830063481e-01,3.474533703579941180e-01,7.888045447403391891e-03,4.258188823788478655e-02
3.809700853038681334e+00,2.740731070870212061e-01,3.504326004557397067e-01,7.709618395217892814e-03,4.219468198007112619e-02
3.840299146961318577e+00,2.691771089931086491e-01,3.543187725288068357e-01,7.481747117824904744e-03,4.169232933185515466e-02
3.863751134021732536e+00,2.654660842140782462e-01,3.572965651185537328e-01,7.310817347541088626e-03,4.130932979170402752e-02
3.876248865978267677e+00,2.635034287402571174e-01,3.588831575282628306e-01,7.221029752926082929e-03,4.110589634894689509e-02
3.899700853038681636e+00,2.598487178437554057e-01,3.618598187588070170e-01,7.054958794992475558e-03,4.072538160011946601e-02
3.930299146961318435e+00,2.551357560858732998e-01,3.657423556357470851e-01,6.842955090955071124e-03,4.023125881649380897e-02
3.953751134021732394e+00,2.515654377522219542e-01,3.687171554717997290e-01,6.683990592822241714e-03,3.985438531945077051e-02
3.966248865978267535e+00,2.496774404870034658e-01,3.703020957138621339e-01,6.600509371708597126e-03,3.965421961331849765e-02
3.989700853038681494e+00,2.461615602947585801e-01,3.732755400237535159e-01,6.446141745685657169e-03,3.927994528045070100e-02
4.020299146961318293e+00,2.416258832057243955e-01,3.771536631874030654e-01,6.249156591624597905e-03,3.879441541225919776e-02
4.043751134021731808e+00,2.381880240931915360e-01,3.801249034829082829e-01,6.101515927416324356e-03,3.842457623958306367e-02
4.056248865978267837e+00,2.363693031880601814e-01,3.817078814876040949e-01,6.024004657027238509e-03,3.822834379788998121e-02
4.079700853038681352e+00,2.329812351010515092e-01,3.846775037559629906e-01,5.880721375195727997e-03,3.786177053687436039e-02
4.110299146961318151e+00,2.286087941472166318e-01,3.885502682420736709e-01,5.697971632254465388e-03,3.738682704777198523e-02
4.133751134021731666e+00,2.252944654418182480e-01,3.915170658812793247e-01,5.561072089854826074e-03,3.702535754006987950e-02
4.146248865978267695e+00,2.235413836504034912e-01,3.930975297300474680e-01,5.489225986188618102e-03,3.683362268241048565e-02
4.169700853038681210e+00,2.202767367347327199e-01,3.960621304285262267e-01,5.356464956656757301e-03,3.647546969365577513e-02
4.200299146961318897e+00,2.160671206833651992e-01,3.999276663733845050e-01,5.187234492954276126e-03,3.601127147352435609e-02
4.223751134021732412e+00,2.128795532207664043e-01,4.028883196758739071e-01,5.060538682065533235e-03,3.565776002557776575e-02
4.236248865978268441e+00,2.111948661173402852e-01,4.044652620732155923e-01,4.994074829171994342e-03,3.547014367099204923e-02
4.259700853038681956e+00,2.080600516118095156e-01,4.074227345854650739e-01,4.871310462241931587e-03,3.511950341623461952e-02
4.290299146961318755e+00,2.040225332478228515e-01,4.112778409020646508e-01,4.714923340856626115e-03,3.466472501198790412e-02
4.313751134021732270e+00,2.009685314801668288e-01,4.142295319709022872e-01,4.597922089633861044e-03,3.431822426951171290e-02
4.326248865978268299e+00,1.993554776752347601e-01,4.158013280261900757e-01,4.536572847443741049e-03,3.413429794114433008e-02
4.349700853038681814e+00,1.963556567866465707e-01,4.187483872223527470e-01,4.423311333921891957e-03,3.379055693868890375e-02
4.380299146961318613e+00,1.924947534434862106e-01,4.225882850374950706e-01,4.279141053177155582e-03,3.334486506745326651e-02
4.403751134021732128e+00,1.895758702483653080e-01,4.255269097818046853e-01,4.171367362270186549e-03,3.300552457023064878e-02
4.416248865978268157e+00,1.880345366274791818e-01,4.270911960068375368e-01,4.114888451751451057e-03,3.282552656725699208e-02
4.439700853038681672e+00,1.851685130365153253e-01,4.300230586208225181e-01,4.010678992640932285e-03,3.248942485040658829e-02
4.470299146961318471e+00,1.814800261454810326e-01,4.338408035582242972e-01,3.878153740812897640e-03,3.205438490821044956e-02
4.493751134021731986e+00,1.786914724618504369e-01,4.367605599260755977e-01,3.779181599591820585e-03,3.172379924620061936e-02
4.506248865978268014e+00,1.772189204040769961e-01,4.383140863654668706e-01,3.727350119681181566e-03,3.154869224332070010e-02
4.529700853038681529e+00,1.744808658879496155e-01,4.412244300722313328e-01,3.631780449918673315e-03,3.122216666655279471e-02
4.560299146961318328e+00,1.709576940961223535e-01,4.450113814967127657e-01,3.510367321811888250e-03,3.080031589427752181e-02
4.583751134021731843e+00,1.682951804078780256e-01,4.479055424859020307e-01,3.419784322098817601e-03,3.048023401927499321e-02
4.596248865978267872e+00,1.668897571767096744e-01,4.494447513289787643e-01,3.372376592679513386e-03,3.031081700036902110e-02
4.619700853038681387e+00,1.642778149558805911e-01,4.523271408667394744e-01,3.285014716628384835e-03,2.999505487862704281e-02
4.650299146961318186e+00,1.609199713382104269e-01,4.560759382132567041e-01,3.174115388570674257e-03,2.958721060699984542e-02
4.673751134021731701e+00,1.583846643626012352e-01,4.589401690516821120e-01,3.091424213743928107e-03,2.927768505415250661e-02
4.686248865978267730e+00,1.570471373834266271e-01,4.604633949644818536e-01,3.048157255732112259e-03,2.911378048512383229e-02
4.709700853038681245e+00,1.545623883279177990e-01,4.633161733986888575e-01,2.968431916553787402e-03,2.880809440770282226e-02
4.740299146961318044e+00,1.513690581409460889e-01,4.670282495589870297e-01,2.867203919579219655e-03,2.841271480571787647e-02
4.763751134021731559e+00,1.489576547400074669e-01,4.698669492441063245e-01,2.791676376378458661e-03,2.811211395531587262e-02
4.776248865978267588e+00,1.476850381071734275e-01,4.713779002322032174e-01,2.752130738649901428e-03,2.795270367861546479e-02
4.799700853038681103e+00,1.453194774160672387e-01,4.742107197849830258e-01,2.679199318191397439e-03,2.765492313037149277e-02
4.830299146961318790e+00,1.422753374771901225e-01,4.779043505296404759e-01,2.586441617035938490e-03,2.726869248281279037e-02
4.853751134021732305e+00,1.399727003874868259e-01,4.807356494231256883e-01,2.517096331593945795e-03,2.697414915150447845e-02
4.866248865978268334e+00,1.387558560329727186e-01,4.822453285582896654e-01,2.480733547787973992e-03,2.681760920272590817e-02
4.889700853038681849e+00,1.364907486495198774e-01,4.850808652092193363e-01,2.413571015600535826e-03,2.652455612722245948e-02
4.920299146961318648e+00,1.335692342895496709e-01,4.887882680410640668e-01,2.327955746482244116e-03,2.614324801887833380e-02
4.943751134021732163e+00,1.313544009207004148e-01,4.916375673536962920e-01,2.263818633299194243e-03,2.585164962991088472e-02
4.956248865978268192e+00,1.301822659219839251e-01,4.931593098991479129e-01,2.230146865604858749e-03,2.569643625969778716e-02
4.979700853038681707e+00,1.279975307756981151e-01,4.960215916324319796e-01,2.167896260748296104e-03,2.540552439891165248e-02
5.010299146961318506e+00,1.251747846942893594e-01,4.997705320414451702e-01,2.088468504399120570e-03,2.502662788076357933e-02
5.033751134021732021e+00,1.230318010725421907e-01,5.026553546056766741e-01,2.028943849264111358e-03,2.473682208473647684e-02
5.046248865978268050e+00,1.218968442754123221e-01,5.041968525320874583e-01,1.997696417456386059e-03,2.458262676115076373e-02
5.069700853038681565e+00,1.197802220840792770e-01,5.070970614543636179e-01,1.939946962835872781e-03,2.429383076457481555e-02
5.100299146961318364e+00,1.170440848110474164e-01,5.108954461376264966e-01,1.866333539803331993e-03,2.391834080487219641e-02
5.123751134021731879e+00,1.149666159636490159e-01,5.138170588200594580e-01,1.811242272938838431e-03,2.363175941672750538e-02
5.136248865978267908e+00,1.138665312523454015e-01,5.153774246300841799e-01,1.782355701442212914e-03,2.347953804123852420e-02
5.159700853038681423e+00,1.118156589429955966e-01,5.183113769214521271e-01,1.729037549420418341e-03,2.319492948168234980e-02
5.190299146961318222e+00,1.091667815575181194e-01,5.221497292029059212e-01,1.661217717644718813e-03,2.282586828076613172e-02
5.213751134021731737e+00,1.071578979669027959e-01,5.250984571950019220e-01,1.610576217461577890e-03,2.254490216800015406e-02
5.226248865978267766e+00,1.060951332670091590e-01,5.266718918059639654e-01,1.584063876664601076e-03,2.239589830211147561e-02
5.249700853038681281e+00,1.041159035919046183e-01,5.296277269189785253e-01,1.535202684278272551e-03,2.211769717183206460e-02
5.280299146961318080e+00,1.015640505768422991e-01,5.334892873936848412e-01,1.473193573003994975e-03,2.175760366936219797e-02
5.303751134021731595e+00,9.963249616014850651e-02,5.364518153789429311e-01,1.426995018038417244e-03,2.148387935214444988e-02
5.316248865978267624e+00,9.861206187768953302e-02,5.380312316675213147e-01,1.402844225086878919e-03,2.133883317682050765e-02
5.339700853038681139e+00,9.671442876695010571e-02,5.409958678304512825e-01,1.358399195620471145e-03,2.106819860706252850e-02
5.370299146961318826e+00,9.427339719883048863e-02,5.448644752659463908e-01,1.302112657440620625e-03,2.071813517064133997e-02
5.393751134021732341e+00,9.243012701236671957e-02,5.478292155730265511e-01,1.260261140398660296e-03,2.045211633588975286e-02
5.406248865978268370e+00,9.145792216571096978e-02,5.494087414706416705e-01,1.238410164977855497e-03,2.031114641005076632e-02
5.429700853038681885e+00,8.965296841416096896e-02,5.523716405455993961e-01,1.198244917710639037e-03,2.004805204288203496e-02
5.460299146961318684e+00,8.733707871280550761e-02,5.562343105093349171e-01,1.147461634104123603e-03,1.970746533458098138e-02
5.483751134021732199e+00,8.559293978504795009e-02,5.591918696528610511e-01,1.109759808973792778e-03,1.944832970617842161e-02
5.496248865978268228e+00,8.467470531613283113e-02,5.607667041733115365e-01,1.090094136134692497e-03,1.931085792501128010e-02
5.519700853038681743e+00,8.297311819732847149e-02,5.637192845929671625e-01,1.053978823407282798e-03,1.905398121052930688e-02
5.550299146961318542e+00,8.079616581633439210e-02,5.675658728740601289e-01,1.008375692114474613e-03,1.872073412010746493e-02
5.573751134021732057e+00,7.916131982865627637e-02,5.705092689605745226e-01,9.745606826595278310e-04,1.846660751934693645e-02
5.586248865978268086e+00,7.830221290895775232e-02,5.720759647946396242e-01,9.569353942499663444e-04,1.833157758956183506e-02
5.609700853038681601e+00,7.671283509887288909e-02,5.750121806382877399e-01,9.245886931419078619e-04,1.807889172555478263e-02
5.640299146961318399e+00,7.468384394804174209e-02,5.788354180618635603e-01,8.837785881948545790e-04,1.775039703653391934e-02
5.663751134021731914e+00,7.316247913211859633e-02,5.817595495073503153e-01,8.535383879424708305e-04,1.749951063852955846e-02
5.676248865978267943e+00,7.236351841725863210e-02,5.833156083257836633e-01,8.377820138897168738e-04,1.736611276400927203e-02
5.699700853038681458e+00,7.088565821586070848e-02,5.862313475276124120e-01,8.088736212071163381e-04,1.711644445927138630e-02
5.730299146961318257e+00,6.899790913668935044e-02,5.900277701637427485e-01,7.724131718911791391e-04,1.679209953364626390e-02
5.753751134021731772e+00,6.757999045777605962e-02,5.929319872282731163e-01,7.454012617368021816e-04,1.654486609174342024e-02
5.766248865978267801e+00,6.683396455781004386e-02,5.944779612957068471e-01,7.313274525944762601e-04,1.641367807745175433e-02
5.789700853038681316e+00,6.545060379007706930e-02,5.973760548124832370e-01,7.055054685017418930e-04,1.616880733670259321e-02
5.820299146961318115e+00,6.367486826511652154e-02,6.011529509592989928e-01,6.729307680220497894e-04,1.585234770852379793e-02
5.843751134021731630e+00,6.233302998718181359e-02,6.040452846481693117e-01,6.487899696800993304e-04,1.561266883256397058e-02
5.856248865978267659e+00,6.162374697887403052e-02,6.055861917969787012e-01,6.362086625068808215e-04,1.548612410873815431e-02
5.879700853038681174e+00,6.030219916821857179e-02,6.084769563491143618e-01,6.131215543295649977e-04,1.525122373943292413e-02
5.910299146961318861e+00,5.859288808331633569e-02,6.122484830712637827e-01,5.839957308228147220e-04,1.495051063174425258e-02
5.933751134021732376e+00,5.729216059828608903e-02,6.151386269423729791e-01,5.624259111356260093e-04,1.472520599491366697e-02
5.946248865978268405e+00,5.660163910965654993e-02,6.166786441785773176e-01,5.511946865592588481e-04,1.460721001801929854e-02
5.969700853038681920e+00,5.531109691937387274e-02,6.195659103631968589e-01,5.306238652619417722e-04,1.439016476301556262e-02
6.000299146961318719e+00,5.363682728688734525e-02,6.233249293847006323e-01,5.047808250519386902e-04,1.411662985821337743e-02
6.023751134021732234e+00,5.236207041603196943e-02,6.261945231658184730e-01,4.857567705135226168e-04,1.391532362989210229e-02
6.036248865978268263e+00,5.168369725300819145e-02,6.277224104393629434e-01,4.758721421323197079e-04,1.381109036577163850e-02
6.059700853038681778e+00,5.043285136302785160e-02,6.305451203722590714e-01,4.580587577543404057e-04,1.362382094333084749e-02
6.090299146961318577e+00,4.883112206865135307e-02,6.341488688223684278e-01,4.361374495472047073e-04,1.339732012303675515e-02
6.113751134021732092e+00,4.771589355382521713e-02,6.366280489514254404e-01,4.215926363873290488e-04,1.325321412806901127e-02
6.126248865978268121e+00,4.720249446690640699e-02,6.377361831703539652e-01,4.152345563829772362e-04,1.319531608676202845e-02
6.149700853038681636e+00,4.645840972512850497e-02,6.392263792950028112e-01,4.068387667718910135e-04,1.313557983943989572e-02
6.180299146961318435e+00,4.626340257617133495e-02,6.390579022431314149e-01,4.078657449607855359e-04,1.322424602111506482e-02
6.203751134021731950e+00,4.662112943451815483e-02,6.374735485474083418e-01,4.168985796290416144e-04,1.341340025496157336e-02
6.216248865978267979e+00,4.694195388492203996e-02,6.362443057356089726e-01,4.239813274991289225e-04,1.354805112730874707e-02
6.239700853038681494e+00,4.750518589853550827e-02,6.339282273472083284e-01,4.375581508794686419e-04,1.381611741760253691e-02
6.270299146961318293e+00,4.786339592958376715e-02,6.316566740693473347e-01,4.511851589961482761e-04,1.413977686601870266e-02
6.293751134021731808e+00,4.785184091201889756e-02,6.304594433902366291e-01,4.585036108269401598e-04,1.437260099365722348e-02
6.306248865978267837e+00,4.775861521939462478e-02,6.299752648814433975e-01,4.614989954265398802e-04,1.449473545159847380e-02
6.329700853038681352e+00,4.747423489118955675e-02,6.292188757234201679e-01,4.662239324274148320e-04,1.473085138168087754e-02
6.360299146961318151e+00,4.690217655760504228e-02,6.285054874032166561e-01,4.707551849375627697e-04,1.505543727888779271e-02
6.383751134021731666e+00,4.636939209294405062e-02,6.280265956485717727e-01,4.738404616559643281e-04,1.532822968779229758e-02
6.396248865978267695e+00,4.606971519527149755e-02,6.277522836362995351e-01,4.756058491669306037e-04,1.548541749664687772e-02
6.419700853038681210e+00,4.549056674890589874e-02,6.271884963877306651e-01,4.792326890979565482e-04,1.580215602972728089e-02
6.450299146961318897e+00,4.464178668161117997e-02,6.265670531508277241e-01,4.833101672173587536e-04,1.623961101728630535e-02
6.473751134021732412e+00,4.395564289052880658e-02,6.261783867049089958e-01,4.859454074431467639e-04,1.658303833662688395e-02
6.486248865978268441e+00,4.359261846715722227e-02,6.259943603111133292e-01,4.872290629160715971e-04,1.676530614752418449e-02
6.509700853038681956e+00,4.296920514864828455e-02,6.256221224795975866e-01,4.898361432527574251e-04,1.709955332748922668e-02
6.540299146961318755e+00,4.230000867935775760e-02,6.251795763283112262e-01,4.930689747512315970e-04,1.748471182909640612e-02
6.563751134021732270e+00,4.188740855725055917e-02,6.248943603349306208e-01,4.953107580836444692e-04,1.773721895710021756e-02
6.576248865978268299e+00,4.170834396799213278e-02,6.247641821163353315e-01,4.964095699231212393e-04,1.785288707353412455e-02
6.599700853038681814e+00,4.138643769080036644e-02,6.245307492012227568e-01,4.984781683860702852e-04,1.806672171606865662e-02
6.630299146961318613e+00,4.120181473876015354e-02,6.242642175570419782e-01,5.010980740733906019e-04,1.824305836711075796e-02
6.653751134021732128e+00,4.142076167902193629e-02,6.240993799749059434e-01,5.030090586525734746e-04,1.821583083927191468e-02
6.666248865978268157e+00,4.167983687763423400e-02,6.240295507645752249e-01,5.039853434963410513e-04,1.813773929739576074e-02
6.689700853038681672e+00,4.248569752901866503e-02,6.239185512101658171e-01,5.058016441638232526e-04,1.785783240883651035e-02
6.720299146961318471e+00,4.264220031880911616e-02,6.238124279263236316e-01,5.082433349425792253e-04,1.787818163026629395e-02
6.743751134021731986e+00,4.042779350798568483e-02,6.237733311166502315e-01,5.100145819198580437e-04,1.892316662616455938e-02
6.756248865978268014e+00,3.801964541460643027e-02,6.237757252787163864e-01,5.108455556015097923e-04,2.015453655724728718e-02
6.779700853038681529e+00,3.050041675370175273e-02,6.237987303607003264e-01,5.122293309920649242e-04,2.519126222742006788e-02
6.810299146961318328e+00,1.823941090083020661e-02,6.237951963596936045e-01,5.138155149057800544e-04,4.225593011469404303e-02
6.833751134021731843e+00,1.069866708732189649e-02,6.238109514834687674e-01,5.145353869091248483e-04,7.214011559237010207e-02
6.846248865978267872e+00,8.350977473238544585e-03,6.238815569758360269e-01,5.146449862651095945e-04,9.244037382108899470e-02
6.869700853038681387e+00,7.772996741472721662e-03,6.239886505911818038e-01,5.149363003440937973e-04,9.937022698015383904e-02
6.900299146961318186e+00,8.661179428337363595e-03,6.240634142168947074e-01,5.154582230144997678e-04,8.927044416053320219e-02
6.923751134021731701e+00,8.442993187090446633e-03,6.241076959420152059e-01,5.158787048740132121e-04,9.165210016919204949e-02
6.936248865978267730e+00,7.585084967237619609e-03,6.241325587002347630e-01,5.161281995032790523e-04,1.020677161296016794e-01
6.959700853038681245e+00,5.507568413773813835e-03,6.242381667456575745e-01,5.164138281888639142e-04,1.406465946652711019e-01
6.990299146961318044e+00,3.753491932811782970e-03,6.243498848291250125e-01,5.167578198027319514e-04,2.065108287373976503e-01
7.013751134021731559e+00,3.417007538868493781e-03,6.244220425553763665e-01,5.169890789937279336e-04,2.269481731220835963e-01
7.026248865978267588e+00,3.593535684386842902e-03,6.245337779744549733e-01,5.169763577542595308e-04,2.157943053134603884e-01
7.049700853038681103e+00,3.839840350017196396e-03,6.247204555560611494e-01,5.170007186492338617e-04,2.019618023885752511e-01
7.080299146961318790e+00,3.820186853365743675e-03,6.248023924456836964e-01,5.173550490588641176e-04,2.031399518860128595e-01
7.103751134021732305e+00,3.660066644516140125e-03,6.248771583294345788e-01,5.176216684235837454e-04,2.121361652795859531e-01
7.116248865978268334e+00,3.563870658717616276e-03,6.249472311956193460e-01,5.177118470998037314e-04,2.179000993625108129e-01
7.139700853038681849e+00,3.475594782185388327e-03,6.248877619691339813e-01,5.181932596792030712e-04,2.236422650600422557e-01
7.170299146961318648e+00,3.493529601164682696e-03,6.251494273036422022e-01,5.182407119274753038e-04,2.225145215978859836e-01
7.193751134021732163e+00,3.542852253676325152e-03,6.253990699048459501e-01,5.182134562541495940e-04,2.194051935342828386e-01
7.206248865978268192e+00,3.564496846358484929e-03,6.254039169593610392e-01,5.184367914289448893e-04,2.181668888100925796e-01
7.229700853038681707e+00,3.577603496578212090e-03,6.253596261499411169e-01,5.189287848254856223e-04,2.175739088981548663e-01
7.260299146961318506e+00,3.553391968375601423e-03,6.256805629018417081e-01,5.189255012194620353e-04,2.190549927383962370e-01
7.283751134021732021e+00,3.533237018216763437e-03,6.258498391205276068e-01,5.190924281575132106e-04,2.203754342609178241e-01
7.296248865978268050e+00,3.530470159496139348e-03,6.257534998384174374e-01,5.195197883389956160e-04,2.207297179420744104e-01
7.319700853038681565e+00,3.542176738887301782e-03,6.259453838727209174e-01,5.196427122897588147e-04,2.200522802483000362e-01
7.350299146961318364e+00,3.571806402974677351e-03,6.261386270419386779e-01,5.199132352723567123e-04,2.183404599585919426e-01
7.373751134021731879e+00,3.592703390374988454e-03,6.261407320830346679e-01,5.204043935046954355e-04,2.172755458600681144e-01
7.386248865978267908e+00,3.599536651729807676e-03,6.261586333953166328e-01,5.206509987930457717e-04,2.169658413713496659e-01
7.409700853038681423e+00,3.605969797019395028e-03,6.265502413368702062e-01,5.204841002581034543e-04,2.165093426551946698e-01
7.440299146961318222e+00,3.622631315814146390e-03,6.265279972368691386e-01,5.212330806877066942e-04,2.158236797706939158e-01
7.463751134021731737e+00,3.639715826205977729e-03,6.265739268429002529e-01,5.217145624193497526e-04,2.150090504303940886e-01
7.476248865978267766e+00,3.648049958137565812e-03,6.269239802752083479e-01,5.213954525098073124e-04,2.143866415590404417e-01
7.499700853038681281e+00,3.665695408540081603e-03,6.272053407834682348e-01,5.214613075619784627e-04,2.133816027160007067e-01
7.530299146961318080e+00,3.690343173496591668e-03,6.271404456007753092e-01,5.223255645494845507e-04,2.123077204448369226e-01
7.553751134021731595e+00,3.706472774478636757e-03,6.274043269685046775e-01,5.224487652730290923e-04,2.114336717392392706e-01
7.566248865978267624e+00,3.713230478966115123e-03,6.278035402867461201e-01,5.220603453022217922e-04,2.108919773198055236e-01
7.589700853038681139e+00,3.733028816392655515e-03,6.276788152655777830e-01,5.229320498513024889e-04,2.101237663455655658e-01
7.620299146961318826e+00,3.754459389387258903e-03,6.280044032164091572e-01,5.232585084575366776e-04,2.090548015794096437e-01
7.643751134021732341e+00,3.769521176266305007e-03,6.283062348160389776e-01,5.234352946663550559e-04,2.082898345134708007e-01
7.656248865978268370e+00,3.780408706401471464e-03,6.280416760351184013e-01,5.243006941801454457e-04,2.080333377548566343e-01
7.679700853038681885e+00,3.797541580227292626e-03,6.279004345540253329e-01,5.252582496216883553e-04,2.074730079414628392e-01
7.710299146961318684e+00,3.808109660915829937e-03,6.289001037141717099e-01,5.243338388000411262e-04,2.065331170139969863e-01
7.733751134021732199e+00,3.818946898071626326e-03,6.290871146052517959e-01,5.246914706344298464e-04,2.060874966208768866e-01
7.746248865978268228e+00,3.830135995158355598e-03,6.284394342660850619e-01,5.262625829770916199e-04,2.061007430189172873e-01
7.769700853038681743e+00,3.834283673400841995e-03,6.293003106136210167e-01,5.254373432346265025e-04,2.055549568018475992e-01
7.800299146961318542e+00,3.847795603218081163e-03,6.296048046967503975e-01,5.259056986007284952e-04,2.050157100967981150e-01
7.823751134021732057e+00,3.863414323655917949e-03,6.292291189945664609e-01,5.274114332816194411e-04,2.047715009695882660e-01
7.836248865978268086e+00,3.867119632494094017e-03,6.295722776551326838e-01,5.272199009263295192e-04,2.045010050230717524e-01
7.859700853038681601e+00,3.869772564763260519e-03,6.304824156840164173e-01,5.263808658560129852e-04,2.040355823423753434e-01
7.890299146961318399e+00,3.887812218086305130e-03,6.294693390409198397e-01,5.293761469843306531e-04,2.042444891711764354e-01
7.913751134021731914e+00,3.891229046463284564e-03,6.298984118273770472e-01,5.294693143062175226e-04,2.041010595819779672e-01
7.926248865978267943e+00,3.879152503791942052e-03,6.318731371035097855e-01,5.262993070214944200e-04,2.035106791394617198e-01
7.949700853038681458e+00,3.896919604638861105e-03,6.308039857265240746e-01,5.291969739247829501e-04,2.036981876511505807e-01
7.980299146961318257e+00,3.908495661665412242e-03,6.308770779536138074e-01,5.303138723254211288e-04,2.035235234594531817e-01
8.003751134021731772e+00,3.903461419892973253e-03,6.325479476312776406e-01,5.282053239081469561e-04,2.029757439959389009e-01
8.016248865978267801e+00,3.908509621757344510e-03,6.324503959690791488e-01,5.289262860047692222e-04,2.029902714299651467e-01
8.039700853038681316e+00,3.933917276899559154e-03,6.303593373061261440e-01,5.338600466622713111e-04,2.035604751263437873e-01
8.070299146961318115e+00,3.920267094565078707e-03,6.333510037591167929e-01,5.296559108976478612e-04,2.026606471400676512e-01
8.093751134021731630e+00,3.927422122310514872e-03,6.335208551248637798e-01,5.304111409427020090e-04,2.025798823341120880e-01
8.106248865978267659e+00,3.965205712310585807e-03,6.295181086083838640e-01,5.385164674284339094e-04,2.037157110499440149e-01
8.129700853038681174e+00,3.941717881473559906e-03,6.332947155069151846e-01,5.325163653122147456e-04,2.026463009244361679e-01
8.160299146961317973e+00,3.942485414753619383e-03,6.345076075751558964e-01,5.316308670219707698e-04,2.022699431046066088e-01
8.183751134021731488e+00,3.978676881901573904e-03,6.312784278614209654e-01,5.389811067924644202e-04,2.032011354996725860e-01
8.196248865978267517e+00,3.986708727041142833e-03,6.318230691317960890e-01,5.403780425801931646e-04,2.033173525751595656e-01
8.219700853038681032e+00,3.938692446905452463e-03,6.374167318265888671e-01,5.282867395727746480e-04,2.011911617983164480e-01
8.250299146961317831e+00,3.989996898576584662e-03,6.304247008948172803e-01,5.395178674283024637e-04,2.028264236072864490e-01
8.273751134021731346e+00,4.011936309370538536e-03,6.319920850627199771e-01,5.409989532669739294e-04,2.022710151218184704e-01
8.286248865978267375e+00,3.962947107161549250e-03,6.467284394030584638e-01,5.333317296164840444e-04,2.018693595428080745e-01
8.309700853038680890e+00,3.603928198127413513e-03,5.844610648908384887e-01,4.483586991828947873e-04,1.866124994176604490e-01
8.340299146961317689e+00,2.341931081520743935e-03,3.665570424344423706e-01,1.892532329344784943e-04,1.212161415174433654e-01
8.363751134021731204e+00,1.543395153966829877e-03,2.448776992873315794e-01,9.577175627365203516e-05,9.307897205796557272e-02
8.376248865978267233e+00,1.682674906112566378e-03,2.516902132455031693e-01,1.032611926268347434e-04,9.205092937297910949e-02
8.399700853038680748e+00,1.321091786115422256e-03,7.471195683602163684e-02,1.022273004670320793e-05,1.160713830122556654e-02
8.430299146961319323e+00,1.274552762682089335e-03,9.390455660832444651e-02,3.161508452403643269e-05,3.720726844313720222e-02
8.453751134021732838e+00,1.360297078621547319e-03,1.115406809294326174e-01,2.314394419954874220e-05,2.552083426842493077e-02
8.466248865978268867e+00,1.045460252061533764e-03,2.614882514650276619e-03,7.049160031584888326e-08,1.011395701226045304e-04
8.489700853038682382e+00,1.020446422804592058e-03,6.469859367832576143e-04,8.479259151004261864e-09,1.246404362078102352e-05
8.520299146961319181e+00,1.028554792719455499e-03,1.304226434487186156e-03,2.925319152074845962e-08,4.266159429883786743e-05
8.543751134021732696e+00,1.024605730239834360e-03,9.758848832397522743e-04,1.878293582911038122e-08,2.749780028760004179e-05
8.556248865978268725e+00,9.995301539233018319e-04,-1.175950556759449605e-07,6.662119289479297443e-11,9.997876397219491497e-08
8.579700853038682240e+00,1.000133319729719968e-03,3.332048734823842848e-08,6.667956489520685052e-11,1.000060145679776782e-07
8.610299146961319039e+00,9.999344029324936430e-04,-1.639147064735428231e-08,6.666032111882517053e-11,9.999704119089917220e-08
8.633751134021732554e+00,1.000034729917795382e-03,8.658451314408714117e-09,6.667002293509610810e-11,1.000015613566388219e-07
8.646248865978268583e+00,1.000000265051907526e-03,8.835505328035288679e-11,6.666669611866738881e-11,1.000000176728056328e-07
8.669700853038682098e+00,9.999999247533874775e-04,-2.508346645041974400e-11,6.666665830542275136e-11,9.999999498279499117e-08
8.700299146961318897e+00,1.000000037035823647e-03,1.234589704834072057e-11,6.666667078200909791e-11,1.000000024694311810e-07
8.723751134021732412e+00,9.999999803509515735e-04,-6.550013044497619223e-12,6.666666448330556741e-11,9.999999868986315308e-08
8.736248865978268441e+00,9.999999998978627552e-04,-3.404515807649535444e-14,6.666666665531813883e-11,9.999999999319092260e-08
8.759700853038681956e+00,1.000000000029004380e-03,9.668417324730864246e-15,6.666666666988930014e-11,1.000000000019334938e-07
8.790299146961318755e+00,9.999999999857193435e-04,-4.759653145119261736e-15,6.666666666507994281e-11,9.999999999904795691e-08
8.813751134021732270e+00,1.000000000007582931e-03,2.528136992320579352e-15,6.666666666750924302e-11,1.000000000005055550e-07
8.826248865978268299e+00,1.000000000000027993e-03,9.671827382136029538e-18,6.666666666666980980e-11,1.000000000000019013e-07
8.849700853038681814e+00,9.999999999999917809e-04,-2.740698288423910995e-18,6.666666666666572559e-11,9.999999999999938667e-08
8.880299146961318613e+00,1.000000000000003490e-03,1.348968937750439604e-18,6.666666666666704391e-11,1.000000000000001940e-07
8.903751134021732128e+00,9.999999999999980693e-04,-7.276890839181871124e-19,6.666666666666639768e-11,9.999999999999977048e-08
8.916248865978268157e+00,1.000000000000000021e-03,-9.310962180835661675e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.939700853038681672e+00,1.000000000000000021e-03,9.212465163300313928e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.970299146961318471e+00,1.000000000000000021e-03,-4.979100808148769649e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.993751134021731986e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,9.999999999999999547e-08


==> figs/data/leblanc_p3_n1600.csv <==
x,r,u,p,e
3.905541236417271072e-04,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
6.015554123641727279e-03,1.000000000000001332e+00,1.801558675120782763e-15,6.666666666666594410e-02,9.999999999999875655e-02
1.164055412364172620e-02,1.000000000000001332e+00,1.887454177163380006e-15,6.666666666666588859e-02,9.999999999999867328e-02
1.726555412364172773e-02,1.000000000000001332e+00,1.434920464380101631e-15,6.666666666666577756e-02,9.999999999999850675e-02
2.289055412364172579e-02,1.000000000000001332e+00,1.265710799753342389e-15,6.666666666666579144e-02,9.999999999999853451e-02
2.851555412364172731e-02,1.000000000000001332e+00,2.043641543444624184e-15,6.666666666666574981e-02,9.999999999999846512e-02
3.414055412364173231e-02,1.000000000000001332e+00,6.784940182719525327e-16,6.666666666666580532e-02,9.999999999999854838e-02
3.976555412364173037e-02,1.000000000000001332e+00,9.329845158824192189e-16,6.666666666666586083e-02,9.999999999999863165e-02
4.539055412364172842e-02,1.000000000000001332e+00,2.019115936611668372e-16,6.666666666666587471e-02,9.999999999999865941e-02
5.101555412364173342e-02,1.000000000000001332e+00,-5.765473615054625488e-17,6.666666666666586083e-02,9.999999999999863165e-02
5.664055412364173148e-02,1.000000000000001332e+00,-1.779599885649609193e-15,6.666666666666583307e-02,9.999999999999859002e-02
6.226555412364172953e-02,1.000000000000001332e+00,-3.432589422082142880e-15,6.666666666666576369e-02,9.999999999999849287e-02
6.789055412364172759e-02,1.000000000000001332e+00,-3.308564316740121329e-15,6.666666666666563879e-02,9.999999999999829858e-02
7.351555412364171871e-02,1.000000000000001332e+00,-2.705912913906081546e-15,6.666666666666565266e-02,9.999999999999832634e-02
7.914055412364172370e-02,1.000000000000001332e+00,-4.385560243107452645e-15,6.666666666666561103e-02,9.999999999999825695e-02
8.476555412364172870e-02,1.000000000000001332e+00,-3.392216630649363420e-15,6.666666666666561103e-02,9.999999999999825695e-02
9.039055412364171982e-02,1.000000000000001332e+00,-4.212824135451568176e-15,6.666666666666547225e-02,9.999999999999804878e-02
9.601555412364172482e-02,1.000000000000001332e+00,-5.140941415191800499e-15,6.666666666666536123e-02,9.999999999999788225e-02
1.016405541236417298e-01,1.000000000000001332e+00,-6.043330684822939582e-15,6.666666666666530572e-02,9.999999999999779898e-02
1.072655541236417209e-01,1.000000000000001332e+00,-6.291530300593876424e-15,6.666666666666525021e-02,9.999999999999771572e-02
1.128905541236417259e-01,1.000000000000001332e+00,-8.164025798567964452e-15,6.666666666666519470e-02,9.999999999999763245e-02
1.185155541236417170e-01,9.999999999999993339e-01,-8.023267675781210075e-15,6.666666666666519470e-02,9.999999999999784062e-02
1.241405541236417220e-01,1.000000000000001332e+00,-8.263662176560141515e-15,6.666666666666520857e-02,9.999999999999766020e-02
1.297655541236417132e-01,1.000000000000001332e+00,-9.783579114305924357e-15,6.666666666666525021e-02,9.999999999999771572e-02
1.353905541236417320e-01,1.000000000000001332e+00,-1.069061781446075969e-14,6.666666666666520857e-02,9.999999999999766020e-02
1.410155541236417231e-01,1.000000000000001332e+00,-1.059060286782454175e-14,6.666666666666513918e-02,9.999999999999754918e-02
1.466405541236417143e-01,1.000000000000001332e+00,-1.013143802478062485e-14,6.666666666666513918e-02,9.999999999999754918e-02
1.522655541236417331e-01,9.999999999999995559e-01,-1.082070055304535492e-14,6.666666666666508367e-02,9.999999999999764633e-02
1.578905541236417243e-01,1.000000000000001332e+00,-1.055098908980488478e-14,6.666666666666501428e-02,9.999999999999736877e-02
1.635155541236417154e-01,1.000000000000001332e+00,-1.011370501861715457e-14,6.666666666666495877e-02,9.999999999999728550e-02
1.691405541236417343e-01,1.000000000000001332e+00,-1.025915987733829186e-14,6.666666666666497265e-02,9.999999999999729938e-02
1.747655541236417254e-01,1.000000000000001332e+00,-1.022927248407199055e-14,6.666666666666494490e-02,9.999999999999725775e-02
1.803905541236417165e-01,1.000000000000001332e+00,-1.183004707042045611e-14,6.666666666666486163e-02,9.999999999999713285e-02
1.860155541236417354e-01,1.000000000000001332e+00,-1.408923213491587744e-14,6.666666666666491714e-02,9.999999999999721612e-02
1.916405541236417265e-01,1.000000000000001332e+00,-1.616707768221085963e-14,6.666666666666486163e-02,9.999999999999713285e-02
1.972655541236417176e-01,9.999999999999994449e-01,-1.820093141089548517e-14,6.666666666666486163e-02,9.999999999999732714e-02
2.028905541236417365e-01,1.000000000000001332e+00,-1.872053756712070575e-14,6.666666666666486163e-02,9.999999999999713285e-02
2.085155541236417276e-01,1.000000000000001332e+00,-1.928642661266671620e-14,6.666666666666472285e-02,9.999999999999692468e-02
2.141405541236417187e-01,1.000000000000001332e+00,-2.151726090430395286e-14,6.666666666666455632e-02,9.999999999999667488e-02
2.197655541236417098e-01,1.000000000000001332e+00,-2.167831524739466781e-14,6.666666666666445917e-02,9.999999999999653610e-02
2.253905541236417287e-01,1.000000000000001332e+00,-2.185679577487769625e-14,6.666666666666438978e-02,9.999999999999642508e-02
2.310155541236417198e-01,1.000000000000001332e+00,-2.366177839709588626e-14,6.666666666666436203e-02,9.999999999999638345e-02
2.366405541236417109e-01,1.000000000000001332e+00,-2.554940495143117717e-14,6.666666666666433427e-02,9.999999999999634182e-02
2.422655541236417298e-01,9.999999999999993339e-01,-2.566741046882966511e-14,6.666666666666436203e-02,9.999999999999659162e-02
2.478905541236417209e-01,9.999999999999994449e-01,-2.642357951734878543e-14,6.666666666666441754e-02,9.999999999999666100e-02
2.535155541236417398e-01,1.000000000000001332e+00,-2.758822945460082999e-14,6.666666666666438978e-02,9.999999999999642508e-02
2.591405541236417309e-01,9.999999999999994449e-01,-2.768853476580623263e-14,6.666666666666444530e-02,9.999999999999670264e-02
2.647655541236417776e-01,1.000000000000001332e+00,-2.726778380151439050e-14,6.666666666666441754e-02,9.999999999999646672e-02
2.703905541236417687e-01,1.000000000000001332e+00,-2.648654252838599236e-14,6.666666666666436203e-02,9.999999999999638345e-02
2.760155541236417598e-01,1.000000000000001332e+00,-2.690087543906194128e-14,6.666666666666433427e-02,9.999999999999634182e-02
2.816405541236417509e-01,9.999999999999993339e-01,-2.613438639312094092e-14,6.666666666666438978e-02,9.999999999999663325e-02
2.872655541236417420e-01,9.999999999999995559e-01,-2.590924601854765366e-14,6.666666666666436203e-02,9.999999999999656386e-02
2.928905541236417331e-01,1.000000000000001332e+00,-2.601812281601519488e-14,6.666666666666441754e-02,9.999999999999646672e-02
2.985155541236417243e-01,1.000000000000001332e+00,-2.583534243870979847e-14,6.666666666666452856e-02,9.999999999999663325e-02
3.041405541236417709e-01,1.000000000000001332e+00,-2.558927054077712589e-14,6.666666666666452856e-02,9.999999999999663325e-02
3.097655541236417620e-01,1.000000000000001332e+00,-2.546873981077593523e-14,6.666666666666450081e-02,9.999999999999659162e-02
3.153905541236417531e-01,9.999999999999993339e-01,-2.598888686813733367e-14,6.666666666666447305e-02,9.999999999999675815e-02
3.210155541236417442e-01,1.000000000000001332e+00,-2.534986613432915602e-14,6.666666666666447305e-02,9.999999999999654998e-02
3.266405541236417354e-01,1.000000000000001332e+00,-2.479306229588375711e-14,6.666666666666452856e-02,9.999999999999663325e-02
3.322655541236417265e-01,1.000000000000001332e+00,-2.511440794623497808e-14,6.666666666666444530e-02,9.999999999999650835e-02
3.378905541236417731e-01,1.000000000000001332e+00,-2.612293241241865761e-14,6.666666666666447305e-02,9.999999999999654998e-02
3.435155541236417642e-01,9.999999999999994449e-01,-2.781544598843673597e-14,6.666666666666445917e-02,9.999999999999673039e-02
3.491405541236417553e-01,9.999999999999993339e-01,-2.804629511875994130e-14,6.666666666666438978e-02,9.999999999999663325e-02
3.547655541236417465e-01,9.999999999999995559e-01,-2.812114054401576028e-14,6.666666666666436203e-02,9.999999999999656386e-02
3.603905541236417376e-01,1.000000000000001332e+00,-2.890259033713453463e-14,6.666666666666436203e-02,9.999999999999638345e-02
3.660155541236417287e-01,9.999999999999995559e-01,-3.047520601180967529e-14,6.666666666666438978e-02,9.999999999999660549e-02
3.716405541236417753e-01,1.000000000000001332e+00,-3.024162760757492280e-14,6.666666666666434815e-02,9.999999999999636957e-02
3.772655541236417664e-01,1.000000000000001332e+00,-3.129906846913075917e-14,6.666666666666429264e-02,9.999999999999628630e-02
3.828905541236417576e-01,1.000000000000001332e+00,-3.123730015200086339e-14,6.666666666666425101e-02,9.999999999999621692e-02
3.885155541236417487e-01,9.999999999999987788e-01,-3.225836975214576286e-14,6.666666666666416774e-02,9.999999999999635569e-02
3.941405541236417398e-01,9.999999999999993339e-01,-3.187160402476620205e-14,6.666666666666413998e-02,9.999999999999625855e-02
3.997655541236417309e-01,9.999999999999993339e-01,-3.175554066825957560e-14,6.666666666666402896e-02,9.999999999999609201e-02
4.053905541236417776e-01,1.000000000000001332e+00,-3.197288863346281599e-14,6.666666666666394570e-02,9.999999999999575895e-02
4.110155541236417687e-01,1.000000000000001332e+00,-3.439885431801084784e-14,6.666666666666397345e-02,9.999999999999580058e-02
4.166405541236417598e-01,1.000000000000001332e+00,-3.424756584919882698e-14,6.666666666666402896e-02,9.999999999999588385e-02
4.222655541236417509e-01,1.000000000000000888e+00,-3.386998210908051340e-14,6.666666666666401508e-02,9.999999999999592548e-02
4.278905541236417420e-01,9.999999999999993339e-01,-3.276310587915008122e-14,6.666666666666400121e-02,9.999999999999605038e-02
4.335155541236417331e-01,9.999999999999987788e-01,-3.380334362456180521e-14,6.666666666666397345e-02,9.999999999999606426e-02
4.391405541236417243e-01,1.000000000000001332e+00,-3.296755372632717797e-14,6.666666666666408447e-02,9.999999999999596711e-02
4.447655541236417709e-01,9.999999999999993339e-01,-3.243155931184597761e-14,6.666666666666419550e-02,9.999999999999634182e-02
4.503905541236417620e-01,1.000000000000001332e+00,-3.299766823212428561e-14,6.666666666666422325e-02,9.999999999999617528e-02
4.560155541236417531e-01,1.000000000000001332e+00,-3.345637432629073004e-14,6.666666666666432040e-02,9.999999999999632794e-02
4.616405541236417442e-01,1.000000000000001332e+00,-3.364783188774734573e-14,6.666666666666434815e-02,9.999999999999636957e-02
4.672655541236417354e-01,1.000000000000001332e+00,-3.293387282398973496e-14,6.666666666666441754e-02,9.999999999999646672e-02
4.728905541236417265e-01,1.000000000000001332e+00,-3.235784343279284431e-14,6.666666666666438978e-02,9.999999999999642508e-02
4.785155541236417731e-01,1.000000000000001332e+00,-3.190401244029245782e-14,6.666666666666436203e-02,9.999999999999638345e-02
4.841405541236417642e-01,9.999999999999993339e-01,-3.192209589829286332e-14,6.666666666666436203e-02,9.999999999999659162e-02
4.897655541236417553e-01,1.000000000000001332e+00,-3.123010609053616791e-14,6.666666666666441754e-02,9.999999999999646672e-02
4.953905541236417465e-01,1.000000000000001332e+00,-3.098910436850038588e-14,6.666666666666447305e-02,9.999999999999654998e-02
5.010155541236417376e-01,1.000000000000001332e+00,-3.147498840864782317e-14,6.666666666666455632e-02,9.999999999999667488e-02
5.066405541236417287e-01,9.999999999999993339e-01,-3.077292488167413463e-14,6.666666666666458407e-02,9.999999999999692468e-02
5.122655541236417198e-01,9.999999999999994449e-01,-3.074012964899999306e-14,6.666666666666468122e-02,9.999999999999706346e-02
5.178905541236417109e-01,9.999999999999991118e-01,-3.047752076862170513e-14,6.666666666666445917e-02,9.999999999999675815e-02
5.235155541236417021e-01,9.999999999999984457e-01,-2.902642073548191068e-14,6.666666666666402896e-02,9.999999999999617528e-02
5.291405541236418042e-01,1.000000000000001332e+00,-2.794625824408673668e-14,6.666666666666352936e-02,9.999999999999513445e-02
5.347655541236417953e-01,9.999999999999946709e-01,-2.620715879937585943e-14,6.666666666666329344e-02,9.999999999999545364e-02
5.403905541236417864e-01,9.999999999999930056e-01,-2.439302578705433999e-14,6.666666666666275221e-02,9.999999999999480138e-02
5.460155541236417776e-01,9.999999999999892308e-01,-2.288218062439257127e-14,6.666666666666221097e-02,9.999999999999438505e-02
5.516405541236417687e-01,9.999999999999972244e-01,-2.068248589496345809e-14,6.666666666666141994e-02,9.999999999999238665e-02
5.572655541236417598e-01,9.999999999999724665e-01,-1.882175820181869152e-14,6.666666666666060115e-02,9.999999999999363565e-02
5.628905541236417509e-01,9.999999999999721334e-01,-1.703346465147011847e-14,6.666666666665965746e-02,9.999999999999226175e-02
5.685155541236417420e-01,9.999999999999638067e-01,-1.528163650678779882e-14,6.666666666665883867e-02,9.999999999999185929e-02
5.741405541236417331e-01,9.999999999999474865e-01,-1.311488793616518225e-14,6.666666666665793661e-02,9.999999999999213685e-02
5.797655541236417243e-01,9.999999999999407141e-01,-1.195087506413173073e-14,6.666666666665706231e-02,9.999999999999149847e-02
5.853905541236417154e-01,9.999999999999414912e-01,-1.048615892525676257e-14,6.666666666665629903e-02,9.999999999999029110e-02
5.910155541236417065e-01,9.999999999999413802e-01,-7.494930933462011061e-15,6.666666666665577168e-02,9.999999999998950007e-02
5.966405541236416976e-01,9.999999999999364952e-01,-6.147437000743888839e-15,6.666666666665523044e-02,9.999999999998918088e-02
6.022655541236417998e-01,9.999999999999586997e-01,-4.391981907943697260e-15,6.666666666665455043e-02,9.999999999998594735e-02
6.078905541236417909e-01,9.999999999999160671e-01,-2.908196854707452884e-15,6.666666666665366225e-02,9.999999999998887557e-02
6.135155541236417820e-01,9.999999999999134026e-01,-1.334434190628684381e-15,6.666666666665306551e-02,9.999999999998823719e-02
6.191405541236417731e-01,1.000000000000001110e+00,3.546869589234253568e-16,6.666666666665221896e-02,9.999999999997820355e-02
6.247655541236417642e-01,9.999999999998994138e-01,2.431698349497699083e-15,6.666666666665141405e-02,9.999999999998716860e-02
6.303905541236417553e-01,9.999999999998854250e-01,4.092171155384315068e-15,6.666666666665055363e-02,9.999999999998727962e-02
6.360155541236417465e-01,9.999999999998759881e-01,6.070112965471502755e-15,6.666666666664981811e-02,9.999999999998711309e-02
6.416405541236417376e-01,9.999999999998928635e-01,8.466991994401696717e-15,6.666666666664920748e-02,9.999999999998450406e-02
6.472655541236417287e-01,9.999999999998655520e-01,1.055599895713399471e-14,6.666666666664849972e-02,9.999999999998618327e-02
6.528905541236417198e-01,9.999999999998606670e-01,1.288954449159696921e-14,6.666666666664773644e-02,9.999999999998551714e-02
6.585155541236417109e-01,9.999999999998524514e-01,1.502892741159730993e-14,6.666666666664694541e-02,9.999999999998515632e-02
6.641405541236417021e-01,9.999999999998321343e-01,1.662072557034832607e-14,6.666666666664641805e-02,9.999999999998640532e-02
6.697655541236418042e-01,9.999999999998391287e-01,1.832562775306941593e-14,6.666666666664597396e-02,9.999999999998503142e-02
6.753905541236417953e-01,9.999999999998012701e-01,1.981339345794661800e-14,6.666666666664537721e-02,9.999999999998791800e-02
6.810155541236417864e-01,9.999999999998285816e-01,2.145683565719017783e-14,6.666666666664473884e-02,9.999999999998422651e-02
6.866405541236417776e-01,9.999999999998054889e-01,2.281160991193263816e-14,6.666666666664423924e-02,9.999999999998579470e-02
6.922655541236417687e-01,9.999999999998322453e-01,2.450540812203228348e-14,6.666666666664355922e-02,9.999999999998210320e-02
6.978905541236417598e-01,9.999999999998145928e-01,2.598100856207101386e-14,6.666666666664296248e-02,9.999999999998296363e-02
7.035155541236417509e-01,9.999999999997920552e-01,2.754188917772346979e-14,6.666666666664229635e-02,9.999999999998421263e-02
7.091405541236417420e-01,9.999999999997981615e-01,2.969752056038312186e-14,6.666666666664176899e-02,9.999999999998281097e-02
7.147655541236417331e-01,9.999999999998038236e-01,3.170815629327501006e-14,6.666666666664124163e-02,9.999999999998146483e-02
7.203905541236417243e-01,9.999999999997971623e-01,3.423438030191009721e-14,6.666666666664071428e-02,9.999999999998133993e-02
7.260155541236417154e-01,9.999999999998038236e-01,3.666097046803209074e-14,6.666666666664015917e-02,9.999999999997984113e-02
7.316405541236417065e-01,9.999999999997934985e-01,3.877197556351660877e-14,6.666666666663953467e-02,9.999999999997993827e-02
7.372655541236416976e-01,9.999999999997926103e-01,4.034262074430615172e-14,6.666666666663914609e-02,9.999999999997943867e-02
7.428905541236417998e-01,9.999999999997948308e-01,4.201116011948069765e-14,6.666666666663871588e-02,9.999999999997856437e-02
7.485155541236417909e-01,9.999999999997896127e-01,4.360911233429790069e-14,6.666666666663823015e-02,9.999999999997837008e-02
7.541405541236417820e-01,9.999999999997818412e-01,4.523798089107053528e-14,6.666666666663760565e-02,9.999999999997820355e-02
7.597655541236417731e-01,9.999999999997882805e-01,4.675158420543549928e-14,6.666666666663703666e-02,9.999999999997671862e-02
7.653905541236417642e-01,9.999999999997819522e-01,4.831955526164371225e-14,6.666666666663657870e-02,9.999999999997664923e-02
7.710155541236417553e-01,9.999999999997861710e-01,5.015859359789001654e-14,6.666666666663596807e-02,9.999999999997531697e-02
7.766405541236417465e-01,9.999999999997701838e-01,5.163423730191808762e-14,6.666666666663521867e-02,9.999999999997578881e-02
7.822655541236417376e-01,9.999999999997606359e-01,5.383417505241607936e-14,6.666666666663485785e-02,9.999999999997620515e-02
7.878905541236417287e-01,9.999999999997509770e-01,6.014058710840589497e-14,6.666666666663297047e-02,9.999999999997433164e-02
7.935155541236417198e-01,9.999999999997277733e-01,7.345884272434040444e-14,6.666666666662868224e-02,9.999999999997023770e-02
7.991405541236417109e-01,9.999999999996822542e-01,8.816730263423810732e-14,6.666666666662400542e-02,9.999999999996776745e-02
8.047655541236417021e-01,9.999999999997140065e-01,7.678677607376257784e-14,6.666666666662782181e-02,9.999999999997032096e-02
8.103905541236418042e-01,9.999999999997016831e-01,8.079951783497989620e-14,6.666666666662655893e-02,9.999999999996965483e-02
8.160155541236417953e-01,9.999999999993725019e-01,1.912339098139729664e-13,6.666666666658982443e-02,9.999999999994747812e-02
8.216405541236417864e-01,9.999999999996781463e-01,8.811426603084446598e-14,6.666666666662417196e-02,9.999999999996841971e-02
8.272655541236417776e-01,1.000000000000737854e+00,-2.656854869469488519e-13,6.666666666674202213e-02,1.000000000000392242e-01
8.328905541236417687e-01,9.999999999978631537e-01,6.894000300645195101e-13,6.666666666642348527e-02,9.999999999984890420e-02
8.385155541236417598e-01,9.999999999968558484e-01,1.019236639879260111e-12,6.666666666631332339e-02,9.999999999978438636e-02
8.441405541236417509e-01,1.000000000011160406e+00,-3.736863067517652194e-12,6.666666666789844431e-02,1.000000000007316148e-01
8.497655541236417420e-01,9.999999999929595207e-01,2.322246606408300867e-12,6.666666666587879597e-02,9.999999999952222107e-02
8.553905541236417331e-01,9.999999999605241330e-01,1.313779098509285198e-11,6.666666666227318017e-02,9.999999999735734169e-02
8.610155541236417243e-01,1.000000000097729158e+00,-3.260587076942157425e-11,6.666666667752095543e-02,1.000000000065084937e-01
8.666405541236417154e-01,9.999999999785077476e-01,7.139278280210774249e-12,6.666666666427266408e-02,9.999999999855820054e-02
8.722655541236417065e-01,9.999999996308873706e-01,1.230124967496325497e-10,6.666666662564793566e-02,9.999999997538315533e-02
8.778905541236416976e-01,1.000000000861580141e+00,-2.872211647487194209e-10,6.666666676239228762e-02,1.000000000574303993e-01
8.835155541236417998e-01,9.999999995994136581e-01,1.335010877189586005e-10,6.666666662215144090e-02,9.999999997328577750e-02
8.891405541236417909e-01,9.999999974623022814e-01,8.458704737803227477e-10,6.666666638469491424e-02,9.999999983081211963e-02
8.947655541236417820e-01,1.000000007693729653e+00,-2.564604624204083755e-09,6.666666752151956254e-02,1.000000005129063618e-01
9.003905541236417731e-01,9.999999905615387652e-01,3.146123949731217903e-09,6.666666561794318269e-02,9.999999937076087253e-02
9.060155541236417642e-01,9.999999952108409307e-01,1.596349002643237310e-09,6.666666613453459123e-02,9.999999968071777989e-02
9.116405541236417553e-01,1.000000048291770804e+00,-1.609729160813047946e-08,6.666667203241515016e-02,1.000000032194454658e-01
9.172655541236417465e-01,9.999998827017960723e-01,3.909936785587993452e-08,6.666665363352942963e-02,9.999999218011360047e-02
9.228905541236417376e-01,1.000000164764031085e+00,-5.492137460178433732e-08,6.666668497377772895e-02,1.000000109842616586e-01
9.285155541236417287e-01,9.999999214057675445e-01,2.619804694624151461e-08,6.666665793396850392e-02,9.999999476037557677e-02
9.341405541236417198e-01,9.999996817189791276e-01,1.060936510591942373e-07,6.666663130210738475e-02,9.999997878125639617e-02
9.397655541236417109e-01,1.000001237839963641e+00,-4.126132113760709171e-07,6.666680420450089850e-02,1.000000825226528139e-01
9.453905541236417021e-01,9.999971247576984190e-01,9.584147875620239012e-07,6.666634719566662259e-02,9.999980831717893148e-02
9.510155541236418042e-01,1.000005399268258932e+00,-1.799753635853657337e-06,6.666726658668793715e-02,1.000003599512625241e-01
9.566405541236417953e-01,9.999909965163430448e-01,3.001167945552341963e-06,6.666566628333923938e-02,9.999939976797035668e-02
9.622655541236417864e-01,1.000014466721502959e+00,-4.822223329142153725e-06,6.666827408992886950e-02,1.000009644487905858e-01
9.678905541236417776e-01,9.999765273572457369e-01,7.824258546624600366e-06,6.666405862127963711e-02,9.999843515946392480e-02
9.735155541236417687e-01,1.000043509440514011e+00,-1.450298364815885242e-05,6.667150113475768525e-02,1.000029006318802344e-01
9.791405541236417598e-01,9.999197411844163996e-01,2.675351901499383085e-05,6.665774930413613519e-02,9.999464940833038828e-02
9.847655541236417509e-01,1.000188519966777490e+00,-6.283618257510250357e-05,6.668761469325364122e-02,1.000125676739452157e-01
9.903905541236417420e-01,9.997395487325521080e-01,8.682464624486399909e-05,6.663773014317790622e-02,9.998263581898866881e-02
9.960155541236417331e-01,9.989196816328501649e-01,3.602362450676624504e-04,6.654667440065385742e-02,9.992796561762941343e-02
1.001640554123641724e+00,9.978969255442668995e-01,7.015167521373172821e-04,6.643315560319552893e-02,9.985974588552111453e-02
1.007265554123641715e+00,9.962790414453758236e-01,1.241861182528545150e-03,6.625373980943374819e-02,9.975178196057582491e-02
1.012890554123641706e+00,9.943605893883824542e-01,1.883348573227857292e-03,6.604124402751410106e-02,9.962368490710470093e-02
1.018515554123641698e+00,9.923564349041654742e-01,2.554374658903442973e-03,6.581954723662324092e-02,9.948977744520737243e-02
1.024140554123641689e+00,9.903216402422320153e-01,3.236584530382465193e-03,6.559476624283171187e-02,9.935373051141332956e-02
1.029765554123641680e+00,9.882729690733627059e-01,3.924391517761295807e-03,6.536876317968344507e-02,9.921666162888478913e-02
1.035390554123641671e+00,9.862173267198065529e-01,4.615495010779631369e-03,6.514230479502783333e-02,9.907903110721054396e-02
1.041015554123641662e+00,9.841580986133917630e-01,5.308767535768445928e-03,6.491576668309018139e-02,9.894106461332559388e-02
1.046640554123641653e+00,9.820971808014098414e-01,6.003577823860090784e-03,6.468935886460534801e-02,9.880288854686090916e-02
1.052265554123641644e+00,9.800357402361854486e-01,6.699537404016002277e-03,6.446321026986291669e-02,9.866458072385321521e-02
1.057890554123641857e+00,9.779745477531247566e-01,7.396389641102013232e-03,6.423740574816230731e-02,9.852619257180006418e-02
1.063515554123641849e+00,9.759141411141507572e-01,8.093955424509404958e-03,6.401200419510884310e-02,9.838775999602224209e-02
1.069140554123641840e+00,9.738549120355155519e-01,8.792104182524237282e-03,6.378704823198663720e-02,9.824930917891243343e-02
1.074765554123641831e+00,9.717971559520672820e-01,9.490737320362612264e-03,6.356256974288500283e-02,9.811085989536504071e-02
1.080390554123641822e+00,9.697411020884129096e-01,1.018977821109859176e-02,6.333859322220881938e-02,9.797242751565993224e-02
1.086015554123641813e+00,9.676869325015372558e-01,1.088916586693945351e-02,6.311513789560758980e-02,9.783402427340411045e-02
1.091640554123641804e+00,9.656347946016530237e-01,1.158885077457508760e-02,6.289221911537977439e-02,9.769566009889527058e-02
1.097265554123641795e+00,9.635848096770461835e-01,1.228879206771211346e-02,6.266984931123230351e-02,9.755734318638226155e-02
1.102890554123641786e+00,9.615370788507037192e-01,1.298895554642154164e-02,6.244803865531248221e-02,9.741908039046408285e-02
1.108515554123641778e+00,9.594916873636124555e-01,1.368931225993336338e-02,6.222679554098595883e-02,9.728087751124663007e-02
1.114140554123641769e+00,9.574487077076532238e-01,1.438983746415813114e-02,6.200612693367260619e-02,9.714273950318837170e-02
1.119765554123641760e+00,9.554082019787408786e-01,1.509050984493108712e-02,6.178603863489707387e-02,9.700467063229988030e-02
1.125390554123641751e+00,9.533702236603576186e-01,1.579131092319614738e-02,6.156653548293981870e-02,9.686667459556587423e-02
1.131015554123641742e+00,9.513348190147260519e-01,1.649222459720508724e-02,6.134762150969085004e-02,9.672875461432242639e-02
1.136640554123641733e+00,9.493020281699295904e-01,1.719323677921125171e-02,6.112930006345838191e-02,9.659091350721722702e-02
1.142265554123641724e+00,9.472718859992838025e-01,1.789433510832431906e-02,6.091157390825594625e-02,9.645315374898921768e-02
1.147890554123641715e+00,9.452444228294163420e-01,1.859550871503196784e-02,6.069444530351415790e-02,9.631547751718506911e-02
1.153515554123641706e+00,9.432196650359115919e-01,1.929674803075230594e-02,6.047791607056249297e-02,9.617788673054206150e-02
1.159140554123641698e+00,9.411976355377570380e-01,1.999804462674974539e-02,6.026198764717372730e-02,9.604038307970694244e-02
1.164765554123641689e+00,9.391783542286572528e-01,2.069939108115810555e-02,6.004666113437674008e-02,9.590296805289891258e-02
1.170390554123641680e+00,9.371618383429530796e-01,2.140078086322847600e-02,5.983193733560682875e-02,9.576564295671534388e-02
1.176015554123641671e+00,9.351481027803792978e-01,2.210220823594829034e-02,5.961781679117314492e-02,9.562840893423882327e-02
1.181640554123641662e+00,9.331371603792835145e-01,2.280366816911930453e-02,5.940429980758507589e-02,9.549126698068624575e-02
1.187265554123641653e+00,9.311290221545118762e-01,2.350515626493498988e-02,5.919138648390565027e-02,9.535421795834123082e-02
1.192890554123641644e+00,9.291236974887635558e-01,2.420666869022814610e-02,5.897907673453643002e-02,9.521726261090712740e-02
1.198515554123641857e+00,9.271211942908221815e-01,2.490820211748707297e-02,5.876737030997784828e-02,9.508040157834561634e-02
1.204140554123641849e+00,9.251215191179830155e-01,2.560975367051953125e-02,5.855626681504735864e-02,9.494363541160832920e-02
1.209765554123641840e+00,9.231246772791428246e-01,2.631132087636867123e-02,5.834576572557800822e-02,9.480696458719228836e-02
1.215390554123641831e+00,9.211306729273264216e-01,2.701290162090818833e-02,5.813586640328902849e-02,9.467038952009099173e-02
1.221015554123641822e+00,9.191395091594111166e-01,2.771449410885154854e-02,5.792656810937237000e-02,9.453391057416593579e-02
1.226640554123641813e+00,9.171511881347443884e-01,2.841609682719209787e-02,5.771787001677552986e-02,9.439752806866967549e-02
1.232265554123641804e+00,9.151657112174425013e-01,2.911770851159223295e-02,5.750977122127341051e-02,9.426124228054005849e-02
1.237890554123641795e+00,9.131830791400153968e-01,2.981932811630104083e-02,5.730227075167168560e-02,9.412505344323025824e-02
1.243515554123641786e+00,9.112032921670990548e-01,3.052095478583423394e-02,5.709536757876183116e-02,9.398896174360756028e-02
1.249140554123641778e+00,9.092263502392115004e-01,3.122258783051351516e-02,5.688906062377997036e-02,9.385296732020495525e-02
1.254765554123641769e+00,9.072522530618745140e-01,3.192422670268008772e-02,5.668334876553777352e-02,9.371707026503019178e-02
1.260390554123641760e+00,9.052810001325931610e-01,3.262587097721188906e-02,5.647823084738562427e-02,9.358127063162728632e-02
1.266015554123641751e+00,9.033125906953107798e-01,3.332752033172343281e-02,5.627370568274502050e-02,9.344556844839703447e-02
1.271640554123641742e+00,9.013470236649905321e-01,3.402917453150446775e-02,5.606977206077485426e-02,9.330996373536813715e-02
1.277265554123641733e+00,8.993842975520289773e-01,3.473083341325358675e-02,5.586642875050772117e-02,9.317445651858714817e-02
1.282890554123641724e+00,8.974244104568760427e-01,3.543249687393420361e-02,5.566367450539109335e-02,9.303904683802763365e-02
1.288515554123641715e+00,8.954673601479483658e-01,3.613416485760866104e-02,5.546150806622578144e-02,9.290373474427221501e-02
1.294140554123641706e+00,8.935131442389884215e-01,3.683583734768319795e-02,5.525992816474684100e-02,9.276852028597538935e-02
1.299765554123641698e+00,8.915617603919228085e-01,3.753751435645347884e-02,5.505893352556869014e-02,9.263340349192172862e-02
1.305390554123641689e+00,8.896132064871958844e-01,3.823919592017626518e-02,5.485852286895417929e-02,9.249838435780417811e-02
1.311015554123641680e+00,8.876674806594626599e-01,3.894088209094255515e-02,5.465869491196960472e-02,9.236346284426702469e-02
1.316640554123641671e+00,8.857245811922653811e-01,3.964257293400338944e-02,5.445944837057607041e-02,9.222863889122630277e-02
1.322265554123641662e+00,8.837845062909343019e-01,4.034426852160703791e-02,5.426078196017715405e-02,9.209391244235327900e-02
1.327890554123641653e+00,8.818472538683767015e-01,4.104596893199254082e-02,5.406269439714098124e-02,9.195928346998678837e-02
1.333515554123641644e+00,8.799128214486359179e-01,4.174767424490408857e-02,5.386518439891790910e-02,9.182475198549353013e-02
1.339140554123641857e+00,8.779812062854021049e-01,4.244938454167666853e-02,5.366825068509634145e-02,9.169031802883020887e-02
1.344765554123641849e+00,8.760524056386258529e-01,4.315109990218313207e-02,5.347189197726473497e-02,9.155598163950827428e-02
1.350390554123641840e+00,8.741264170830939095e-01,4.385282040550902288e-02,5.327610699969621832e-02,9.142174282549767050e-02
1.356015554123641831e+00,8.722032386468245857e-01,4.455454612808972675e-02,5.308089447911782527e-02,9.128760154824105966e-02
1.361640554123641822e+00,8.702828686845723860e-01,4.525627714453968331e-02,5.288625314508164921e-02,9.115355773638102177e-02
1.367265554123641813e+00,8.683653055269562326e-01,4.595801352680312091e-02,5.269218172974986236e-02,9.101961132205925453e-02
1.372890554123641804e+00,8.664505471228025613e-01,4.665975534475057251e-02,5.249867896798721817e-02,9.088576227861716594e-02
1.378515554123641795e+00,8.645385909156528825e-01,4.736150266623405380e-02,5.230574359722932332e-02,9.075201063349484787e-02
1.384140554123641786e+00,8.626294340700940699e-01,4.806325555719811321e-02,5.211337435734215984e-02,9.061835644442133020e-02
1.389765554123641778e+00,8.607230739225549820e-01,4.876501408250750319e-02,5.192156999065621059e-02,9.048479975220451166e-02
1.395390554123641769e+00,8.588195083409290165e-01,4.946677830545346405e-02,5.173032924164532032e-02,9.035134054228374789e-02
1.401015554123641760e+00,8.569187357175228614e-01,5.016854828920739445e-02,5.153965085716845362e-02,9.021797874569659204e-02
1.406640554123641751e+00,8.550207545511898655e-01,5.087032409564413299e-02,5.134953358600099355e-02,9.008471428209062493e-02
1.412265554123641742e+00,8.531255629243976735e-01,5.157210578730462430e-02,5.115997617924107621e-02,8.995154711553539351e-02
1.417890554123641733e+00,8.512331582745458203e-01,5.227389342559034952e-02,5.097097738970644137e-02,8.981847727776173795e-02
1.423515554123641724e+00,8.493435376955449367e-01,5.297568707306958558e-02,5.078253597246893541e-02,8.968550483751204505e-02
1.429140554123641715e+00,8.474566985421438936e-01,5.367748679125768085e-02,5.059465068420258838e-02,8.955262983567033319e-02
1.434765554123641706e+00,8.455726388579257735e-01,5.437929264302863996e-02,5.040732028382809149e-02,8.941985224104015417e-02
1.440390554123641698e+00,8.436913572096075287e-01,5.508110469019832089e-02,5.022054353188986492e-02,8.928717196651277110e-02
1.446015554123641689e+00,8.418128520479720711e-01,5.578292299579508395e-02,5.003431919121554411e-02,8.915458893771602278e-02
1.451640554123641680e+00,8.399371211282833372e-01,5.648474762173975872e-02,4.984864602632853997e-02,8.902210315344871727e-02
1.457265554123641671e+00,8.380641615643006359e-01,5.718657863072917902e-02,4.966352280401423874e-02,8.888971468123765818e-02
1.462890554123641662e+00,8.361939704971654841e-01,5.788841608428918484e-02,4.947894829286456769e-02,8.875742358578561642e-02
1.468515554123641653e+00,8.343265457834496690e-01,5.859026004410486377e-02,4.929492126371676913e-02,8.862522985666450304e-02
1.474140554123641644e+00,8.324618859992467534e-01,5.929211057072281826e-02,4.911144048942880230e-02,8.849313340720303678e-02
1.479765554123641857e+00,8.305999897145333044e-01,5.999396772404404915e-02,4.892850474512602105e-02,8.836113415184747300e-02
1.485390554123641849e+00,8.287408547371926115e-01,6.069583156287172016e-02,4.874611280817162801e-02,8.822923208660291006e-02
1.491015554123641840e+00,8.268844781335763505e-01,6.139770214449928598e-02,4.856426345812816375e-02,8.809742728708531978e-02
1.496640554123641831e+00,8.250308570602964409e-01,6.209957952521338864e-02,4.838295547695829063e-02,8.796571982050534200e-02
1.502265554123641822e+00,8.231799895379874332e-01,6.280146375901295153e-02,4.820218764877579748e-02,8.783410966263180408e-02
1.507890554123641813e+00,8.213318743010621370e-01,6.350335489899303076e-02,4.802195876031141453e-02,8.770259671434982307e-02
1.513515554123641804e+00,8.194865098222859912e-01,6.420525299527560237e-02,4.784226760045696275e-02,8.757118090479373840e-02
1.519140554123641795e+00,8.176438936129323265e-01,6.490715809709024509e-02,4.766311296084901200e-02,8.743986226737314460e-02
1.524765554123641786e+00,8.158040226308168608e-01,6.560907025020661087e-02,4.748449363522286998e-02,8.730864089532341943e-02
1.530390554123641778e+00,8.139668943911324561e-01,6.631098949945118948e-02,4.730640842007636376e-02,8.717751682418742321e-02
1.536015554123641769e+00,8.121325074385346010e-01,6.701291588601940297e-02,4.712885611404564468e-02,8.704648997986182135e-02
1.541640554123641760e+00,8.103008605708319489e-01,6.771484944993075294e-02,4.695183551857973897e-02,8.691556026270960689e-02
1.547265554123641751e+00,8.084719517095403374e-01,6.841679022765130569e-02,4.677534543734889610e-02,8.678472766762204693e-02
1.552890554123641742e+00,8.066457778731440653e-01,6.911873825405746852e-02,4.659938467671399798e-02,8.665399228812868671e-02
1.558515554123641733e+00,8.048223363363103955e-01,6.982069356083635270e-02,4.642395204528946412e-02,8.652335419134724037e-02
1.564140554123641724e+00,8.030016255061229735e-01,7.052265617760608563e-02,4.624904635424168658e-02,8.639281332417868275e-02
1.569765554123641715e+00,8.011836443040005751e-01,7.122462613135413512e-02,4.607466641717030548e-02,8.626236957919181103e-02
1.575390554123641706e+00,7.993683908279213268e-01,7.192660344641126080e-02,4.590081105009605894e-02,8.613202293855219682e-02
1.581015554123641698e+00,7.975558621268822312e-01,7.262858814507740235e-02,4.572747907155073899e-02,8.600177349886245493e-02
1.586640554123641689e+00,7.957460554611200942e-01,7.333058024649091733e-02,4.555466930224105065e-02,8.587162133498034422e-02
1.592265554123641680e+00,7.939389693160560091e-01,7.403257976838603649e-02,4.538238056547187760e-02,8.574156639124319579e-02
1.597890554123641671e+00,7.921346026639710658e-01,7.473458672497859667e-02,4.521061168664344126e-02,8.561160855983100670e-02
1.603515554123641662e+00,7.903329534961326397e-01,7.543660112948848140e-02,4.503936149383783866e-02,8.548174784045282915e-02
1.609140554123641653e+00,7.885340187827217795e-01,7.613862299147051982e-02,4.486862881709062501e-02,8.535198434372311127e-02
1.614765554123641644e+00,7.867377960063837161e-01,7.684065231967898701e-02,4.469841248901443992e-02,8.522231812665781447e-02
1.620390554123641857e+00,7.849442839516307391e-01,7.754268911944020570e-02,4.452871134416194060e-02,8.509274910569165906e-02
1.626015554123641849e+00,7.831534814936260691e-01,7.824473339515147785e-02,4.435952421964604181e-02,8.496327718873915302e-02
1.631640554123641840e+00,7.813653862072581502e-01,7.894678514824646220e-02,4.419084995459031384e-02,8.483390242513627610e-02
1.637265554123641831e+00,7.795799950438098147e-01,7.964884437882531476e-02,4.402268739042795864e-02,8.470462493323861752e-02
1.642890554123641822e+00,7.777973060502976210e-01,8.035091108479236466e-02,4.385503537064962265e-02,8.457544471325345592e-02
1.648515554123641813e+00,7.760173183346784631e-01,8.105298526218904231e-02,4.368789274090238012e-02,8.444636165077333556e-02
1.654140554123641804e+00,7.742400302592119532e-01,8.175506690567181656e-02,4.352125834909938845e-02,8.431737571330819025e-02
1.659765554123641795e+00,7.724654388546133843e-01,8.245715600741641838e-02,4.335513104506857202e-02,8.418848701377659727e-02
1.665390554123641786e+00,7.706935415195849126e-01,8.315925255898000412e-02,4.318950968091510301e-02,8.405969562640527859e-02
1.671015554123641778e+00,7.689243371266435423e-01,8.386135654906932968e-02,4.302439311049708476e-02,8.393100146486363877e-02
1.676640554123641769e+00,7.671578245721460965e-01,8.456346796627596529e-02,4.285978019009830525e-02,8.380240444135812761e-02
1.682265554123641760e+00,7.653940012442276286e-01,8.526558679619512804e-02,4.269566977769214539e-02,8.367390463268438439e-02
1.687890554123641751e+00,7.636328641904784886e-01,8.596771302440958662e-02,4.253206073354270228e-02,8.354550215429233651e-02
1.693515554123641742e+00,7.618744119362975686e-01,8.666984663386062548e-02,4.236895191956589063e-02,8.341719696009780582e-02
1.699140554123641733e+00,7.601186436273724700e-01,8.737198760720102375e-02,4.220634219993659592e-02,8.328898893702264827e-02
1.704765554123641724e+00,7.583655569896863291e-01,8.807413592505376754e-02,4.204423044064404397e-02,8.316087812757001763e-02
1.710390554123641715e+00,7.566151489372028305e-01,8.877629156711978886e-02,4.188261550965061836e-02,8.303286466405412902e-02
1.716015554123641706e+00,7.548674177527928686e-01,8.947845451199218370e-02,4.172149627681214640e-02,8.290494852926995339e-02
1.721640554123641698e+00,7.531223626742196142e-01,9.018062473662474821e-02,4.156087161381866873e-02,8.277712960130910458e-02
1.727265554123641689e+00,7.513799816073872817e-01,9.088280221770317358e-02,4.140074039449698207e-02,8.264940790529960724e-02
1.732890554123641680e+00,7.496402714241103826e-01,9.158498692958093323e-02,4.124110149424404376e-02,8.252178358007090930e-02
1.738515554123641671e+00,7.479032303470557475e-01,9.228717884704151775e-02,4.108195379059483010e-02,8.239425661699152637e-02
1.744140554123641662e+00,7.461688576527135686e-01,9.298937794228147313e-02,4.092329616263386954e-02,8.226682689097290779e-02
1.749765554123641653e+00,7.444371512245303579e-01,9.369158418799708454e-02,4.076512749169348276e-02,8.213949443140755591e-02
1.755390554123641644e+00,7.427081079271053987e-01,9.439379755448859544e-02,4.060744666057779922e-02,8.201225937989213566e-02
1.761015554123641857e+00,7.409817261262996446e-01,9.509601801225599227e-02,4.045025255413400161e-02,8.188512171332404388e-02
1.766640554123641849e+00,7.392580050956167881e-01,9.579824553008711718e-02,4.029354405890161334e-02,8.175808130820980124e-02
1.772265554123641840e+00,7.375369424836107912e-01,9.650048007614739354e-02,4.013732006335514468e-02,8.163113822108046536e-02
1.777890554123641831e+00,7.358185352265411705e-01,9.720272161780708908e-02,3.998157945774812039e-02,8.150429258778878194e-02
1.783515554123641822e+00,7.341027820311321062e-01,9.790497012094186158e-02,3.982632113396613466e-02,8.137754434830045402e-02
1.789140554123641813e+00,7.323896820295193733e-01,9.860722555155986002e-02,3.967154398598481818e-02,8.125089339609066486e-02
1.794765554123641804e+00,7.306792324632973568e-01,9.930948787336492389e-02,3.951724690929008660e-02,8.112433983391281744e-02
1.800390554123641795e+00,7.289714305586186827e-01,1.000117570507463999e-01,3.936342880143420264e-02,8.099788376741234863e-02
1.806015554123641786e+00,7.272662754706084032e-01,1.007140330455709720e-01,3.921008856138378379e-02,8.087152508758480018e-02
1.811640554123641778e+00,7.255637658805985657e-01,1.014163158203590098e-01,3.905722509030019191e-02,8.074526373894390374e-02
1.817265554123641769e+00,7.238638986331101810e-01,1.021186053353862894e-01,3.890483729082196834e-02,8.061909987005895506e-02
1.822890554123641760e+00,7.221666716176163847e-01,1.028209015509435609e-01,3.875292406749411556e-02,8.049303351404228646e-02
1.828515554123641751e+00,7.204720842590024432e-01,1.035232044260028378e-01,3.860148432657475176e-02,8.036706453299147235e-02
1.834140554123641742e+00,7.187801343953549305e-01,1.042255139184744273e-01,3.845051697613547509e-02,8.024119296608085705e-02
1.839765554123641733e+00,7.170908188820199758e-01,1.049278299859559282e-01,3.830002092608895264e-02,8.011541896283215503e-02
1.845390554123641724e+00,7.154041365705579025e-01,1.056301525840168815e-01,3.814999508784054638e-02,7.998974244974456360e-02
1.851015554123641715e+00,7.137200865113754178e-01,1.063324816687510055e-01,3.800043837495739596e-02,7.986416333194736039e-02
1.856640554123641706e+00,7.120386656355335298e-01,1.070348171935557313e-01,3.785134970241502833e-02,7.973868175114609547e-02
1.862265554123641698e+00,7.103598716284252879e-01,1.077371591125793060e-01,3.770272798723704050e-02,7.961329776583697670e-02
1.867890554123641689e+00,7.086837039786115788e-01,1.084395073774530871e-01,3.755457214791158016e-02,7.948801123211306219e-02
1.873515554123641680e+00,7.070101605363192654e-01,1.091418619399884132e-01,3.740688110501575597e-02,7.936282219050404263e-02
1.879140554123641671e+00,7.053392381486680573e-01,1.098442227502421237e-01,3.725965378066025541e-02,7.923773079417177623e-02
1.884765554123641662e+00,7.036709358666755065e-01,1.105465897574309658e-01,3.711288909871275632e-02,7.911273694927310751e-02
1.890390554123641653e+00,7.020052525567502810e-01,1.112489629101924282e-01,3.696658598498233500e-02,7.898784058313140788e-02
1.896015554123641644e+00,7.003421849505073737e-01,1.119513421550649562e-01,3.682074336680222354e-02,7.886304186303794150e-02
1.901640554123641857e+00,6.986817312309470118e-01,1.126537274390425336e-01,3.667536017347857585e-02,7.873834079401952069e-02
1.907265554123641849e+00,6.970238908694184055e-01,1.133561187063442388e-01,3.653043533577144536e-02,7.861373723547541992e-02
1.912890554123641840e+00,6.953686610609987051e-01,1.140585159018981526e-01,3.638596778660233011e-02,7.848923130448029473e-02
1.918515554123641831e+00,6.937160391639757284e-01,1.147609189679485026e-01,3.624195646019426342e-02,7.836482309938556934e-02
1.924140554123641822e+00,6.920660247513231722e-01,1.154633278470089536e-01,3.609840029279336865e-02,7.824051246937985260e-02
1.929765554123641813e+00,6.904186157092566667e-01,1.161657424797716276e-01,3.595529822230673911e-02,7.811629945414434728e-02
1.935390554123641804e+00,6.887738088696776506e-01,1.168681628059878019e-01,3.581264918830581734e-02,7.799218421300750659e-02
1.941015554123641795e+00,6.871316035477804673e-01,1.175705887650071585e-01,3.567045213216939181e-02,7.786816662484292995e-02
1.946640554123641786e+00,6.854919982834997150e-01,1.182730202939794861e-01,3.552870599685477304e-02,7.774424665602250317e-02
1.952265554123641778e+00,6.838549896915826487e-01,1.189754573306878171e-01,3.538740972729891715e-02,7.762042449216879914e-02
1.957890554123641769e+00,6.822205766807976079e-01,1.196778998101239583e-01,3.524656226969185430e-02,7.749670005816154672e-02
1.963515554123641760e+00,6.805887582856143814e-01,1.203803476682229756e-01,3.510616257239068672e-02,7.737307326561389254e-02
1.969140554123641751e+00,6.789595311049619886e-01,1.210828008383968285e-01,3.496620958508633165e-02,7.724954430239999725e-02
1.974765554123641742e+00,6.773328936597108330e-01,1.217852592543455237e-01,3.482670225926269569e-02,7.712611313859979445e-02
1.980390554123641733e+00,6.757088452972328518e-01,1.224877228485515140e-01,3.468763954807039390e-02,7.700277965018768878e-02
1.986015554123641724e+00,6.740873826920612544e-01,1.231901915523928442e-01,3.454902040624321241e-02,7.687954401757286782e-02
1.991640554123641715e+00,6.724685040710481898e-01,1.238926652976015813e-01,3.441084379023347933e-02,7.675640624485932650e-02
1.997265554123641706e+00,6.708522089591008042e-01,1.245951440137276628e-01,3.427310865788749800e-02,7.663336618746302564e-02
2.002890554123641476e+00,6.692384941016362720e-01,1.252976276316274395e-01,3.413581396904282611e-02,7.651042401901644863e-02
2.008515554123641689e+00,6.676273575573918873e-01,1.260001160797382391e-01,3.399895868461522835e-02,7.638757976232093960e-02
2.014140554123641458e+00,6.660187989428772992e-01,1.267026092878411614e-01,3.386254176750835149e-02,7.626483326279048791e-02
2.019765554123641671e+00,6.644128150052646120e-01,1.274051071841503513e-01,3.372656218195980993e-02,7.614218469362131481e-02
2.025390554123641440e+00,6.628094037832620300e-01,1.281076096971972000e-01,3.359101889370658123e-02,7.601963408026149449e-02
2.031015554123641653e+00,6.612085649101920870e-01,1.288101167557138826e-01,3.345591087013955606e-02,7.589718126537803311e-02
2.036640554123641422e+00,6.596102950538782483e-01,1.295126282873166057e-01,3.332123707995156281e-02,7.577482643118042815e-02
2.042265554123641635e+00,6.580145923839858524e-01,1.302151442214385668e-01,3.318699649349133446e-02,7.565256958798183273e-02
2.047890554123641405e+00,6.564214564658510387e-01,1.309176644857415472e-01,3.305318808226489352e-02,7.553041058458548340e-02
2.053515554123641618e+00,6.548308838228625861e-01,1.316201890102259853e-01,3.291981081958678113e-02,7.540834962014071607e-02
2.059140554123641387e+00,6.532428729088065600e-01,1.323227177237119023e-01,3.278686367971677534e-02,7.528638667052212075e-02
2.064765554123641600e+00,6.516574230978192661e-01,1.330252505567529886e-01,3.265434563860989542e-02,7.516452160564476848e-02
2.070390554123641369e+00,6.500745307502134862e-01,1.337277874403397793e-01,3.252225567348408092e-02,7.504275464219160863e-02
2.076015554123641582e+00,6.484941947579535571e-01,1.344303283058455867e-01,3.239059276265823101e-02,7.492108570396951994e-02
2.081640554123641351e+00,6.469164141017577085e-01,1.351328730870806905e-01,3.225935588613637606e-02,7.479951470452739226e-02
2.087265554123641564e+00,6.453411850765372604e-01,1.358354217171131861e-01,3.212854402475841947e-02,7.467804186621371243e-02
2.092890554123641333e+00,6.437685071026083561e-01,1.365379741326131491e-01,3.199815616093280163e-02,7.455666705011566864e-02
2.098515554123641547e+00,6.421983785053358984e-01,1.372405302697752572e-01,3.186819127805348012e-02,7.443539024239848034e-02
2.104140554123641316e+00,6.406307957785140061e-01,1.379430900679629590e-01,3.173864836085611707e-02,7.431421164108964472e-02
2.109765554123641529e+00,6.390657587933959993e-01,1.386456534678075225e-01,3.160952639510000023e-02,7.419313105144566267e-02
2.115390554123641742e+00,6.375032649965948206e-01,1.393482204116655299e-01,3.148082436775549720e-02,7.407214855893400063e-02
2.121015554123641511e+00,6.359433114924746278e-01,1.400507908452866546e-01,3.135254126695884158e-02,7.395126428811377162e-02
2.126640554123641724e+00,6.343858982646954914e-01,1.407533647149806222e-01,3.122467608165930067e-02,7.383047802702945306e-02
2.132265554123641493e+00,6.328310218595878389e-01,1.414559419717377753e-01,3.109722780233749317e-02,7.370978996326128796e-02
2.137890554123641706e+00,6.312786804285522857e-01,1.421585225671588570e-01,3.097019541996239717e-02,7.358920009528402417e-02
2.143515554123641476e+00,6.297288734388376552e-01,1.428611064573571121e-01,3.084357792696889450e-02,7.346870826774445917e-02
2.149140554123641689e+00,6.281815969276691725e-01,1.435636936005597608e-01,3.071737431660143125e-02,7.334831472340549996e-02
2.154765554123641458e+00,6.266368502608684610e-01,1.442662839580597933e-01,3.059158358296028279e-02,7.322801931507465223e-02
2.160390554123641671e+00,6.250946316589096607e-01,1.449688774955330550e-01,3.046620472148816455e-02,7.310782202840707122e-02
2.166015554123641440e+00,6.235549375404038086e-01,1.456714741801545809e-01,3.034123672809535890e-02,7.298772305719100628e-02
2.171640554123641653e+00,6.220177679947177518e-01,1.463740739849975214e-01,3.021667860006699638e-02,7.286772216527002966e-02
2.177265554123641422e+00,6.204831196871634091e-01,1.470766768844820604e-01,3.009252933532998581e-02,7.274781951482121867e-02
2.182890554123641635e+00,6.189509904535230866e-01,1.477792828585126061e-01,2.996878793285032844e-02,7.262801512981990892e-02
2.188515554123641405e+00,6.174213798691006172e-01,1.484818918900381868e-01,2.984545339252465262e-02,7.250830882836981073e-02
2.194140554123641618e+00,6.158942837526554248e-01,1.491845039655721739e-01,2.972252471507350405e-02,7.238870086755863631e-02
2.199765554123641387e+00,6.143697016717829529e-01,1.498871190769906769e-01,2.960000090226255764e-02,7.226919106293072659e-02
2.205390554123641600e+00,6.128476313866265679e-01,1.505897372180338145e-01,2.947788095659805221e-02,7.214977944004168087e-02
2.211015554123641369e+00,6.113280695467714354e-01,1.512923583889032031e-01,2.935616388174582675e-02,7.203046615422878385e-02
2.216640554123641582e+00,6.098110162774186271e-01,1.519949825916698249e-01,2.923484868200292019e-02,7.191125094902328652e-02
2.222265554123641351e+00,6.082964674962146878e-01,1.526976098338969912e-01,2.911393436292559339e-02,7.179213406275475329e-02
2.227890554123641564e+00,6.067844220433278313e-01,1.534002401267558491e-01,2.899341993077313162e-02,7.167311538702331175e-02
2.233515554123641333e+00,6.052748784541164273e-01,1.541028734846722481e-01,2.887330439287003059e-02,7.155419484766903371e-02
2.239140554123641547e+00,6.037678327559548030e-01,1.548055099276839097e-01,2.875358675767012220e-02,7.143537266573563027e-02
2.244765554123641316e+00,6.022632851994091929e-01,1.555081494773535855e-01,2.863426603427515066e-02,7.131664856042407852e-02
2.250390554123641529e+00,6.007612318491720726e-01,1.562107921613617167e-01,2.851534123335870002e-02,7.119802274587634650e-02
2.256015554123641742e+00,5.992616711555650566e-01,1.569134380091390113e-01,2.839681136610687495e-02,7.107949515113043404e-02
2.261640554123641511e+00,5.977646019364890595e-01,1.576160870545674220e-01,2.827867544522198739e-02,7.096106566099372182e-02
2.267265554123641724e+00,5.962700199798071088e-01,1.583187393350042604e-01,2.816093248441049052e-02,7.084273451824099621e-02
2.272890554123641493e+00,5.947779256150588223e-01,1.590213948897031548e-01,2.804358149834539071e-02,7.072450142465921963e-02
2.278515554123641706e+00,5.932883147592723505e-01,1.597240537630455204e-01,2.792662150339835642e-02,7.060636660625017880e-02
2.284140554123641476e+00,5.918011860075295116e-01,1.604267159996933534e-01,2.781005151653900831e-02,7.048832996809466234e-02
2.289765554123641689e+00,5.903165379398911394e-01,1.611293816491491115e-01,2.769387055665191444e-02,7.037039141737165548e-02
2.295390554123641458e+00,5.888343664415153222e-01,1.618320507618110360e-01,2.757807764352133983e-02,7.025255118052065040e-02
2.301015554123641671e+00,5.873546719282766171e-01,1.625347233904788080e-01,2.746267179841014455e-02,7.013480894325042903e-02
2.306640554123641440e+00,5.858774498563307231e-01,1.632373995908295572e-01,2.734765204424594032e-02,7.001716498292982760e-02
2.312265554123641653e+00,5.844026995390571022e-01,1.639400794181269105e-01,2.723301740487308123e-02,6.989961911457519272e-02
2.317890554123641422e+00,5.829304186802803933e-01,1.646427629316026819e-01,2.711876690632736633e-02,6.978217134659732424e-02
2.323515554123641635e+00,5.814606038575989011e-01,1.653454501891393758e-01,2.700489957553759562e-02,6.966482182037346538e-02
2.329140554123641405e+00,5.799932552116784379e-01,1.660481412511811139e-01,2.689141444146273333e-02,6.954757025143744331e-02
2.334765554123641618e+00,5.785283678196594392e-01,1.667508361782937265e-01,2.677831053458255839e-02,6.943041696167084886e-02
2.340390554123641387e+00,5.770659420169146347e-01,1.674535350304693637e-01,2.666558688679774095e-02,6.931336164182116955e-02
2.346015554123641600e+00,5.756059740021478577e-01,1.681562378698280846e-01,2.655324253227578368e-02,6.919640448044593606e-02
2.351640554123641369e+00,5.741484619852047500e-01,1.688589447556335388e-01,2.644127650622384029e-02,6.907954542314492796e-02
2.357265554123641582e+00,5.726934047753414747e-01,1.695616557492598542e-01,2.632968784633126641e-02,6.896278434529898305e-02
2.362890554123641351e+00,5.712407980987859180e-01,1.702643709096625380e-01,2.621847559161869651e-02,6.884612149258116653e-02
2.368515554123641564e+00,5.697906426030010518e-01,1.709670902952932225e-01,2.610763878313825115e-02,6.872955651887202588e-02
2.374140554123641333e+00,5.683429332004606982e-01,1.716698139644747545e-01,2.599717646402515542e-02,6.861308977036845169e-02
2.379765554123641547e+00,5.668976702219012953e-01,1.723725419719830121e-01,2.588708767882435396e-02,6.849672093913707072e-02
2.385390554123641316e+00,5.654548499507813242e-01,1.730752743737796473e-01,2.577737147471918441e-02,6.838045020826041820e-02
2.391015554123641529e+00,5.640144706118052076e-01,1.737780112215714379e-01,2.566802690014641924e-02,6.826427752545990990e-02
2.396640554123641742e+00,5.625765309596940655e-01,1.744807525666860759e-01,2.555905300608760783e-02,6.814820277648266089e-02
2.402265554123641511e+00,5.611410268489102071e-01,1.751834984582976429e-01,2.545044884524684178e-02,6.803222619854745745e-02
2.407890554123641724e+00,5.597079589580045145e-01,1.758862489420373043e-01,2.534221347228300322e-02,6.791634744518020017e-02
2.413515554123641493e+00,5.582773219811579812e-01,1.765890040636316216e-01,2.523434594423845309e-02,6.780056689753048704e-02
2.419140554123641706e+00,5.568491168935633118e-01,1.772917638635374549e-01,2.512684531965755572e-02,6.768488417427172277e-02
2.424765554123641476e+00,5.554233390006507731e-01,1.779945283820336399e-01,2.501971065969530242e-02,6.756929958519257429e-02
2.430390554123641689e+00,5.539999879246996217e-01,1.786972976556671366e-01,2.491294102708640351e-02,6.745381291544161328e-02
2.436015554123641458e+00,5.525790608993661479e-01,1.794000717177720861e-01,2.480653548688920712e-02,6.733842424244579350e-02
2.441640554123641671e+00,5.511605553517119338e-01,1.801028506009738628e-01,2.470049310615272248e-02,6.722313362135630410e-02
2.447265554123641440e+00,5.497444707529014485e-01,1.808056343321782500e-01,2.459481295385847893e-02,6.710794085889040805e-02
2.452890554123641653e+00,5.483308025446639311e-01,1.815084229384502645e-01,2.448949410120813616e-02,6.699284625510351643e-02
2.458515554123641422e+00,5.469195517813936203e-01,1.822112164420502389e-01,2.438453562129114585e-02,6.687784942557080392e-02
2.464140554123641635e+00,5.455107129031956381e-01,1.829140148629327944e-01,2.427993658922292589e-02,6.676295079524373344e-02
2.469765554123641405e+00,5.441042873675555613e-01,1.836168182196843135e-01,2.417569608225242014e-02,6.664814993248109609e-02
2.475390554123641618e+00,5.427002698527761959e-01,1.843196265255375721e-01,2.407181317937579640e-02,6.653344723572553188e-02
2.481015554123641387e+00,5.412986610384703523e-01,1.850224397944676136e-01,2.396828696176821552e-02,6.641884237008516267e-02
2.486640554123641600e+00,5.398994568638652014e-01,1.857252580351423932e-01,2.386511651247172003e-02,6.630433558249328174e-02
2.492265554123641369e+00,5.385026564303122543e-01,1.864280812553025246e-01,2.376230091627004951e-02,6.618992673254843473e-02
2.497890554123641582e+00,5.371082574761252282e-01,1.871309094607715440e-01,2.365983926032055179e-02,6.607561584930271570e-02
2.503515554123641351e+00,5.357162572535042466e-01,1.878337426530045373e-01,2.355773063294666972e-02,6.596140302066379191e-02
2.509140554123641564e+00,5.343266553157631771e-01,1.885365808344685590e-01,2.345597412517340732e-02,6.584728805447288835e-02
2.514765554123641333e+00,5.329394472686408424e-01,1.892394240024437846e-01,2.335456882908599346e-02,6.573327124342204231e-02
2.520390554123641547e+00,5.315546341002890252e-01,1.899422721542994297e-01,2.325351383915337175e-02,6.561935221911574523e-02
2.526015554123641316e+00,5.301722102743897658e-01,1.906451252853705869e-01,2.315280825141103824e-02,6.550553141806982060e-02
2.531640554123641529e+00,5.287921776302603183e-01,1.913479833877483882e-01,2.305245116353130813e-02,6.539180836649007011e-02
2.537265554123641742e+00,5.274145301023563936e-01,1.920508464549908756e-01,2.295244167532106347e-02,6.527818356900397245e-02
2.542890554123641511e+00,5.260392697716154142e-01,1.927537144761206911e-01,2.285277888778206382e-02,6.516465652185186863e-02
2.548515554123641724e+00,5.246663906155893953e-01,1.934565874409281683e-01,2.275346190412242536e-02,6.505122772613429472e-02
2.554140554123641493e+00,5.232958944416773450e-01,1.941594653367454959e-01,2.265448982904646677e-02,6.493789671296007482e-02
2.559765554123641706e+00,5.219277757207889668e-01,1.948623481464726581e-01,2.255586176925195377e-02,6.482466392433899882e-02
2.565390554123641476e+00,5.205620356235980406e-01,1.955652358521151879e-01,2.245757683358028806e-02,6.471152897275046778e-02
2.571015554123641689e+00,5.191986694128625235e-01,1.962681284271406978e-01,2.235963413295532359e-02,6.459849220600118180e-02
2.576640554123641458e+00,5.178376774153486961e-01,1.969710258426206062e-01,2.226203278046307368e-02,6.448555334437477971e-02
2.582265554123641671e+00,5.164790558275315080e-01,1.976739280637035689e-01,2.216477189166263934e-02,6.437271262476172706e-02
2.587890554123641440e+00,5.151228040562088051e-01,1.983768350505556166e-01,2.206785058346343725e-02,6.425996988396416587e-02
2.593515554123641653e+00,5.137689192392309590e-01,1.990797467632870188e-01,2.197126797553088443e-02,6.414732524516590650e-02
2.599140554123641422e+00,5.124173998901172533e-01,1.997826631566153033e-01,2.187502318823284983e-02,6.403477865776140143e-02
2.604765554123641635e+00,5.110682440076392830e-01,2.004855841868176392e-01,2.177911534447142181e-02,6.392233013839695999e-02
2.610390554123641405e+00,5.097214493084739617e-01,2.011885098083291967e-01,2.168354356802549426e-02,6.380997973729475581e-02
2.616015554123641618e+00,5.083770145281817365e-01,2.018914399737685716e-01,2.158830698456706138e-02,6.369772737837949006e-02
2.621640554123641387e+00,5.070349367169170174e-01,2.025943746382113941e-01,2.149340472115838022e-02,6.358557319638422078e-02
2.627265554123641600e+00,5.056952152081517493e-01,2.032973137524832774e-01,2.139883590640095576e-02,6.347351704007977991e-02
2.632890554123641369e+00,5.043578465271398859e-01,2.040002572696790473e-01,2.130459967029261006e-02,6.336155911023243215e-02
2.638515554123641582e+00,5.030228304617681001e-01,2.047032051411795672e-01,2.121069514473794895e-02,6.324969919933896845e-02
2.644140554123641351e+00,5.016901631594636868e-01,2.054061573162043186e-01,2.111712146248864025e-02,6.313793755542451702e-02
2.649765554123641564e+00,5.003598447133517091e-01,2.061091137463163803e-01,2.102387775877284995e-02,6.302627393336418526e-02
2.655390554123641333e+00,4.990318710464484164e-01,2.068120743783942450e-01,2.093096316934720327e-02,6.291470861006091819e-02
2.661015554123641547e+00,4.977062424014023212e-01,2.075150391613257983e-01,2.083837683240052224e-02,6.280324132119567693e-02
2.666640554123641316e+00,4.963829546344329935e-01,2.082180080423269297e-01,2.074611788703467283e-02,6.269187235381618040e-02
2.672265554123641529e+00,4.950620079784159855e-01,2.089209809662304351e-01,2.065418547418003403e-02,6.258060144381102918e-02
2.677890554123641742e+00,4.937433983831372442e-01,2.096239578806061432e-01,2.056257873617823792e-02,6.246942886785290805e-02
2.683515554123641511e+00,4.924271259056309802e-01,2.103269387287721448e-01,2.047129681691014363e-02,6.235835438368988320e-02
2.689140554123641724e+00,4.911131867605698642e-01,2.110299234562732773e-01,2.038033886146933468e-02,6.224737823443517865e-02
2.694765554123641493e+00,4.898015806437961972e-01,2.117329120084471550e-01,2.028970401692652484e-02,6.213650022400201561e-02
2.700390554123641706e+00,4.884923042310971297e-01,2.124359043285887760e-01,2.019939143083152380e-02,6.202572053604617913e-02
2.706015554123641476e+00,4.871853566412490122e-01,2.131389003644524882e-01,2.010940025318569760e-02,6.191503904742896858e-02
2.711640554123641689e+00,4.858807352364046817e-01,2.138419000610176923e-01,2.001972963414404977e-02,6.180445585397661284e-02
2.717265554123641458e+00,4.845784383174275289e-01,2.145449033668155592e-01,1.993037872602318114e-02,6.169397093448759917e-02
2.722890554123641671e+00,4.832784641713915308e-01,2.152479102328480332e-01,1.984134668169102930e-02,6.158358426660955759e-02
2.728515554123641440e+00,4.819808100396024697e-01,2.159509206096764389e-01,1.975263265544260211e-02,6.147329596115954503e-02
2.734140554123641653e+00,4.806854753564437366e-01,2.166539344550159618e-01,1.966423580242506255e-02,6.136310584746729191e-02
2.739765554123641422e+00,4.793924560939925028e-01,2.173569517268395812e-01,1.957615527901425401e-02,6.125301419587639989e-02
2.745390554123641635e+00,4.781017530045719166e-01,2.180599723887109986e-01,1.948839024194989888e-02,6.114302066289496046e-02
2.751015554123641405e+00,4.768133606540722602e-01,2.187629964107282443e-01,1.940093984963968052e-02,6.103312569626707235e-02
2.756640554123641618e+00,4.755272811832245705e-01,2.194660237650871704e-01,1.931380326015554039e-02,6.092332876916615320e-02
2.762265554123641387e+00,4.742435077476178096e-01,2.201690544344538092e-01,1.922697963331803164e-02,6.081363050588205199e-02
2.767890554123641600e+00,4.729620437743683459e-01,2.208720884059502676e-01,1.914046812870894704e-02,6.070403020915599718e-02
2.773515554123641369e+00,4.716828812199719834e-01,2.215751256743871411e-01,1.905426790685232560e-02,6.059452865101835894e-02
2.779140554123641582e+00,4.704060244399529966e-01,2.222781662458106489e-01,1.896837812877120652e-02,6.048512500882895215e-02
2.784765554123641351e+00,4.691314646930835885e-01,2.229812101308769612e-01,1.888279795555813240e-02,6.037582013789572627e-02
2.790390554123641564e+00,4.678592065966840630e-01,2.236842573536695078e-01,1.879752654910543316e-02,6.026661317357516479e-02
2.796015554123641333e+00,4.665892415243145241e-01,2.243873079465138198e-01,1.871256307133417271e-02,6.015750495082632793e-02
2.801640554123641547e+00,4.653215734012898230e-01,2.250903619506335052e-01,1.862790668458387186e-02,6.004849468429642595e-02
2.807265554123641316e+00,4.640561947716097535e-01,2.257934194214017976e-01,1.854355655154065960e-02,5.993958305200645237e-02
2.812890554123641529e+00,4.627931077482622113e-01,2.264964804203662141e-01,1.845951183527476738e-02,5.983076949359801555e-02
2.818515554123641742e+00,4.615323071704366398e-01,2.271995450221557800e-01,1.837577169886292147e-02,5.972205438289188151e-02
2.824140554123641511e+00,4.602737922840831053e-01,2.279026133115533148e-01,1.829233530663213966e-02,5.961343752331880325e-02
2.829765554123641724e+00,4.590175611291809066e-01,2.286056853796568367e-01,1.820920182219900804e-02,5.950491886651719520e-02
2.835390554123641493e+00,4.577636094374928910e-01,2.293087613307159267e-01,1.812637041123220036e-02,5.939649866501893472e-02
2.841015554123641706e+00,4.565119387575230503e-01,2.300118412726510353e-01,1.804384023888952124e-02,5.928817641001562361e-02
2.846640554123641476e+00,4.552625414579700713e-01,2.307149253206264572e-01,1.796161047216505297e-02,5.917995278496881312e-02
2.852265554123641689e+00,4.540154219469603736e-01,2.314180135962759233e-01,1.787968027887578207e-02,5.907182690689924409e-02
2.857890554123641458e+00,4.527705704557460353e-01,2.321211062191599062e-01,1.779804882812810810e-02,5.896379973486270965e-02
2.863515554123641671e+00,4.515279925136843620e-01,2.328242033131460997e-01,1.771671529110510970e-02,5.885587023899133824e-02
2.869140554123641440e+00,4.502876784509078356e-01,2.335273049969010528e-01,1.763567884060034466e-02,5.874803936875785254e-02
2.874765554123641653e+00,4.490496323942847479e-01,2.342304113819302924e-01,1.755493865206709733e-02,5.864030627906106907e-02
2.880390554123641422e+00,4.478138474560358628e-01,2.349335225740999678e-01,1.747449390348407641e-02,5.853267156460463527e-02
2.886015554123641635e+00,4.465803238657304330e-01,2.356366386612120389e-01,1.739434377631308287e-02,5.842513489760094852e-02
2.891640554123641405e+00,4.453490596252748790e-01,2.363397597168817033e-01,1.731448745494839486e-02,5.831769624544777542e-02
2.897265554123641618e+00,4.441200497463750341e-01,2.370428857935888145e-01,1.723492412881316022e-02,5.821035597916224963e-02
2.902890554123641387e+00,4.428932974962074831e-01,2.377460169152050828e-01,1.715565299039520375e-02,5.810311339338604386e-02
2.908515554123641600e+00,4.416687935278202359e-01,2.384491530818425298e-01,1.707667323816698321e-02,5.799596945179467250e-02
2.914140554123641369e+00,4.404465443177044692e-01,2.391522942586518929e-01,1.699798407469967423e-02,5.788892305091610652e-02
2.919765554123641582e+00,4.392265393942029195e-01,2.398554403789603384e-01,1.691958470768078343e-02,5.778197532536472752e-02
2.925390554123641351e+00,4.380087843754487120e-01,2.405585913475770110e-01,1.684147435031148679e-02,5.767512530938916776e-02
2.931015554123641564e+00,4.367932721129679230e-01,2.412617470367701134e-01,1.676365221887276408e-02,5.756837372212492143e-02
2.936640554123641333e+00,4.355800031060171329e-01,2.419649073031702458e-01,1.668611753454251473e-02,5.746172028866495390e-02
2.942265554123641547e+00,4.343689767941770197e-01,2.426680719948882681e-01,1.660886951925228880e-02,5.735516487100191657e-02
2.947890554123641316e+00,4.331601866998019412e-01,2.433712409680309774e-01,1.653190739580327057e-02,5.724870811105004648e-02
2.953515554123641529e+00,4.319536384655084937e-01,2.440744141173613324e-01,1.645523038420543260e-02,5.714234903540248850e-02
2.959140554123641742e+00,4.307493209701681591e-01,2.447775913928386948e-01,1.637883769926893121e-02,5.703608886386354188e-02
2.964765554123641511e+00,4.295472413636111098e-01,2.454807728297758174e-01,1.630272854828250864e-02,5.692992636803690526e-02
2.970390554123641724e+00,4.283473897129963515e-01,2.461839585594583768e-01,1.622690212973331922e-02,5.682386254509132900e-02
2.976015554123641493e+00,4.271497681971383464e-01,2.468871487786027941e-01,1.615135763657638696e-02,5.671789676281248360e-02
2.981640554123641706e+00,4.259543740005966583e-01,2.475903436777657785e-01,1.607609426406453670e-02,5.661202905281827874e-02
2.987265554123641476e+00,4.247612011186029934e-01,2.482935432918639829e-01,1.600111122655559909e-02,5.650625993293484362e-02
2.992890554123641689e+00,4.235702554438484646e-01,2.489967474237018419e-01,1.592640776304630676e-02,5.640058842077128737e-02
2.998515554123641458e+00,4.223815252840089629e-01,2.496999559874280572e-01,1.585198310357074231e-02,5.629501583756017780e-02
3.004140554123641671e+00,4.211950183571622763e-01,2.504031690579082703e-01,1.577783646143513310e-02,5.618954085559461908e-02
3.009765554123641440e+00,4.200107249461684789e-01,2.511063866087442920e-01,1.570396706201979478e-02,5.608416450805817771e-02
3.015390554123641653e+00,4.188286465816076221e-01,2.518096086806945189e-01,1.563037412656865729e-02,5.597888630878231075e-02
3.021015554123641422e+00,4.176487823383607800e-01,2.525128354809896836e-01,1.555705685811596337e-02,5.587370602763656879e-02
3.026640554123641635e+00,4.164711241383432516e-01,2.532160667990685510e-01,1.548401450710830581e-02,5.576862455642241090e-02
3.032265554123641405e+00,4.152956802656818658e-01,2.539193023387267822e-01,1.541124633261068549e-02,5.566364062377726629e-02
3.037890554123641618e+00,4.141224380604677235e-01,2.546225419975176596e-01,1.533875157452074985e-02,5.555875568959538213e-02
3.043515554123641387e+00,4.129514040920611029e-01,2.553257858969142369e-01,1.526652945261286823e-02,5.545396855900784627e-02
3.049140554123641600e+00,4.117825715833845490e-01,2.560290342896353599e-01,1.519457917272757502e-02,5.534927977027333940e-02
3.054765554123641369e+00,4.106159364031352621e-01,2.567322874740174954e-01,1.512289993968934411e-02,5.524468949802993634e-02
3.060390554123641582e+00,4.094515032733843651e-01,2.574355457251362167e-01,1.505149096175150032e-02,5.514019673180386300e-02
3.066015554123641351e+00,4.082892589860156463e-01,2.581388092452385763e-01,1.498035145610000091e-02,5.503580290100072714e-02
3.071640554123641564e+00,4.071292124936496393e-01,2.588420781560773487e-01,1.490948065067929963e-02,5.493150648424124233e-02
3.077265554123641333e+00,4.059713537240691172e-01,2.595453524902584519e-01,1.483887778295481935e-02,5.482730855330441438e-02
3.082890554123641547e+00,4.048156827826576154e-01,2.602486321976625883e-01,1.476854210081466126e-02,5.472320884148073467e-02
3.088515554123641316e+00,4.036622025529564284e-01,2.609519171676562554e-01,1.469847285914929053e-02,5.461920672602853938e-02
3.094140554123641529e+00,4.025109011491757594e-01,2.616552072342001045e-01,1.462866931981309133e-02,5.451530360313713158e-02
3.099765554123641742e+00,4.013617889651220905e-01,2.623585021971945874e-01,1.455913074888695070e-02,5.441149786490557388e-02
3.105390554123641511e+00,4.002148545142071301e-01,2.630618018401585934e-01,1.448985641545831246e-02,5.430779087290451418e-02
3.111015554123641724e+00,3.990700999384682035e-01,2.637651059334412129e-01,1.442084559105836356e-02,5.420418214725388623e-02
3.116640554123641493e+00,3.979275273409113578e-01,2.644684142552707340e-01,1.435209754677717678e-02,5.410067120519217176e-02
3.122265554123641706e+00,3.967871248538219486e-01,2.651717265966422876e-01,1.428361155492373011e-02,5.399725946319152564e-02
3.127890554123641476e+00,3.956489034610082278e-01,2.658750427631589308e-01,1.421538688602847107e-02,5.389394521889310369e-02
3.133515554123641689e+00,3.945128511343550803e-01,2.665783625908779708e-01,1.414742280952630687e-02,5.379072989199634031e-02
3.139140554123641458e+00,3.933789695266602937e-01,2.672816859403797096e-01,1.407971859432252844e-02,5.368761303354947778e-02
3.144765554123641671e+00,3.922472616979133520e-01,2.679850127007202820e-01,1.401227350584325487e-02,5.358459398233370030e-02
3.150390554123641440e+00,3.911177142267784346e-01,2.686883427978253858e-01,1.394508680963455101e-02,5.348167432356012996e-02
3.156015554123641653e+00,3.899903383331093654e-01,2.693916761830433271e-01,1.387815776860871347e-02,5.337885226051952009e-02
3.161640554123641422e+00,3.888651229139790111e-01,2.700950128408274309e-01,1.381148564357679437e-02,5.327612903445715781e-02
3.167265554123641635e+00,3.877420665783419818e-01,2.707983527885755581e-01,1.374506969577679767e-02,5.317350455576497908e-02
3.172890554123641405e+00,3.866211754494459640e-01,2.715016960654491607e-01,1.367890918292649118e-02,5.307097768387154801e-02
3.178515554123641618e+00,3.855024338299355979e-01,2.722050427425579677e-01,1.361300336328512620e-02,5.296855026844202174e-02
3.184140554123641387e+00,3.843858519412778341e-01,2.729083929147132492e-01,1.354735149441534114e-02,5.286622059317476474e-02
3.189765554123641600e+00,3.832714223683362231e-01,2.736117466940926057e-01,1.348195283165989564e-02,5.276398934866308177e-02
3.195390554123641369e+00,3.821591379745271633e-01,2.743151042197187195e-01,1.341680663255107736e-02,5.266185719250826569e-02
3.201015554123641582e+00,3.810490091650053368e-01,2.750184656435313291e-01,1.335191215275205109e-02,5.255982235202565078e-02
3.206640554123641351e+00,3.799410194865899815e-01,2.757218311311864234e-01,1.328726864839153282e-02,5.245788675179031968e-02
3.212265554123641564e+00,3.788351747301779704e-01,2.764252008672872796e-01,1.322287537762323502e-02,5.235604925166113810e-02
3.217890554123641333e+00,3.777314749754376866e-01,2.771285750397082803e-01,1.315873159687008104e-02,5.225430948424036881e-02
3.223515554123641547e+00,3.766299059363407697e-01,2.778319538472067141e-01,1.309483656542190406e-02,5.215266907522965456e-02
3.229140554123641316e+00,3.755304802640450079e-01,2.785353374979245289e-01,1.303118954338667625e-02,5.205112592015479628e-02
3.234765554123641529e+00,3.744331859334974477e-01,2.792387261963899525e-01,1.296778979073100711e-02,5.194968132325560733e-02
3.240390554123641742e+00,3.733380191530203396e-01,2.799421201554455618e-01,1.290463657127556389e-02,5.184833545972046542e-02
3.246015554123641511e+00,3.722449895040362278e-01,2.806455195874502651e-01,1.284172914867023549e-02,5.174708663955432386e-02
3.251640554123641724e+00,3.711540790176037774e-01,2.813489246975882097e-01,1.277906678859234459e-02,5.164593700175756918e-02
3.257265554123641493e+00,3.700652952184820266e-01,2.820523356959140915e-01,1.271664876015836040e-02,5.154488515054055087e-02
3.262890554123641706e+00,3.689786378471541228e-01,2.827557527837377682e-01,1.265447433224400377e-02,5.144393076281287419e-02
3.268515554123641476e+00,3.678940915247935206e-01,2.834591761542819000e-01,1.259254277751000427e-02,5.134307563347215858e-02
3.274140554123641689e+00,3.668116698906615514e-01,2.841626060015891020e-01,1.253085337087080607e-02,5.124231751380473043e-02
3.279765554123641458e+00,3.657313620131236731e-01,2.848660425048346601e-01,1.246940538788439932e-02,5.114165757859023137e-02
3.285390554123641671e+00,3.646531610367249598e-01,2.855694858360935395e-01,1.240819810866135471e-02,5.104109644922986966e-02
3.291015554123641440e+00,3.635770797059658666e-01,2.862729361637387226e-01,1.234723081439650059e-02,5.094063200181109252e-02
3.296640554123641653e+00,3.625031002038179295e-01,2.869763936378394442e-01,1.228650278827646443e-02,5.084026639234957151e-02
3.302265554123641422e+00,3.614312256925467648e-01,2.876798584032637662e-01,1.222601331782116954e-02,5.073999885204143884e-02
3.307890554123641635e+00,3.603614627057579733e-01,2.883833305964378924e-01,1.216576169096001032e-02,5.063982813095743718e-02
3.313515554123641405e+00,3.592937919825400783e-01,2.890868103347883356e-01,1.210574719889573499e-02,5.053975661017271609e-02
3.319140554123641618e+00,3.582282246219642419e-01,2.897902977322989182e-01,1.204596913630251974e-02,5.043978241391173373e-02
3.324765554123641387e+00,3.571647587044235461e-01,2.904937928902279198e-01,1.198642679818301068e-02,5.033990548925854763e-02
3.330390554123641600e+00,3.561033781602548354e-01,2.911972958923026433e-01,1.192711948369312193e-02,5.024012779089238878e-02
3.336015554123641369e+00,3.550440983163239972e-01,2.919008068200100725e-01,1.186804649435376294e-02,5.014044685139369684e-02
3.341640554123641582e+00,3.539869092444474785e-01,2.926043257387169749e-01,1.180920713237957990e-02,5.004086376069066117e-02
3.347265554123641351e+00,3.529318007672606061e-01,2.933078526992822788e-01,1.175060070452353840e-02,4.994137966164356041e-02
3.352890554123641564e+00,3.518787888143798948e-01,2.940113877507077311e-01,1.169222651884984331e-02,4.984199200346355746e-02
3.358515554123641333e+00,3.508278574149608642e-01,2.947149309236460901e-01,1.163408388471311693e-02,4.974270274788469837e-02
3.364140554123641547e+00,3.497790030661521166e-01,2.954184822380615527e-01,1.157617211597684014e-02,4.964351210836184802e-02
3.369765554123641316e+00,3.487322396995289342e-01,2.961220417115151271e-01,1.151849052696696588e-02,4.954441781848764603e-02
3.375390554123641529e+00,3.476875476509799778e-01,2.968256093422911857e-01,1.146103843394721475e-02,4.944542238302495479e-02
3.381015554123641742e+00,3.466449295487319393e-01,2.975291851218805350e-01,1.140381515739019753e-02,4.934652515573732801e-02
3.386640554123641511e+00,3.456043959742292060e-01,2.982327690383047569e-01,1.134682001760162380e-02,4.924772434801896054e-02
3.392265554123641724e+00,3.445659255620156514e-01,2.989363610606199928e-01,1.129005233740612742e-02,4.914902272616385182e-02
3.397890554123641493e+00,3.435295258855175504e-01,2.996399611548041242e-01,1.123351144339702727e-02,4.905041894626242793e-02
3.403515554123641706e+00,3.424952038760571416e-01,3.003435692820000669e-01,1.117719666154616889e-02,4.895191174235097309e-02
3.409140554123641476e+00,3.414629377848097391e-01,3.010471853860124947e-01,1.112110732080522253e-02,4.885350395398000561e-02
3.414765554123641689e+00,3.404327388168277291e-01,3.017508094108605765e-01,1.106524275340786852e-02,4.875519372137237378e-02
3.420390554123641458e+00,3.394046106693865972e-01,3.024544412947948180e-01,1.100960229059519055e-02,4.865698024349891099e-02
3.426015554123641671e+00,3.383785318332602210e-01,3.031580809617991368e-01,1.095418526689047496e-02,4.855886634212481373e-02
3.431640554123641440e+00,3.373545159810570349e-01,3.038617283398162283e-01,1.089899101956828299e-02,4.846084980309086493e-02
3.437265554123641653e+00,3.363325644040797702e-01,3.045653833518188192e-01,1.084401888447520355e-02,4.836293017160932239e-02
3.442890554123641422e+00,3.353126558858320894e-01,3.052690459128838407e-01,1.078926820074700352e-02,4.826511023977225062e-02
3.448515554123641635e+00,3.342948056227852960e-01,3.059727159488001003e-01,1.073473830954272019e-02,4.816738756773721736e-02
3.454140554123641405e+00,3.332790135304179446e-01,3.066763933866831215e-01,1.068042854978994496e-02,4.806976189403156657e-02
3.459765554123641618e+00,3.322652583370592216e-01,3.073800781579820174e-01,1.062633826323205154e-02,4.797223602197552700e-02
3.465390554123641387e+00,3.312535559752948777e-01,3.080837702140877821e-01,1.057246679281600467e-02,4.787480738895601856e-02
3.471015554123641600e+00,3.302439061306370882e-01,3.087874695093423272e-01,1.051881347886822124e-02,4.777747575472542085e-02
3.476640554123641369e+00,3.292362869706897954e-01,3.094911759926063932e-01,1.046537766569503522e-02,4.768024400645749089e-02
3.482265554123641582e+00,3.282307145191344366e-01,3.101948895971968767e-01,1.041215870146814694e-02,4.758310956694987437e-02
3.487890554123641351e+00,3.272271896315024353e-01,3.108986102079249192e-01,1.035915593528762349e-02,4.748607204807746979e-02
3.493515554123641564e+00,3.262256895831689429e-01,3.116023376670770118e-01,1.030636872318630749e-02,4.738913451154849743e-02
3.499140554123641333e+00,3.252262297776470357e-01,3.123060717976450795e-01,1.025379642526178317e-02,4.729229450037979871e-02
3.504765554123641547e+00,3.242288135635114643e-01,3.130098124070471166e-01,1.020143839963112871e-02,4.719555128757620815e-02
3.510390554123641316e+00,3.232334169167405125e-01,3.137135593062419514e-01,1.014929400791500860e-02,4.709890814226656147e-02
3.516015554123641529e+00,3.222400533270000089e-01,3.144173123146357662e-01,1.009736261391734440e-02,4.700236287978217659e-02
3.521640554123641742e+00,3.212487298025610283e-01,3.151210712454310392e-01,1.004564357851747344e-02,4.690591423361351042e-02
3.527265554123641511e+00,3.202594211343769426e-01,3.158248359161496266e-01,9.994136265945438233e-03,4.680956565092905808e-02
3.532890554123641724e+00,3.192721373424873277e-01,3.165286061469806400e-01,9.942840043419987756e-03,4.671331544703902910e-02
3.538515554123641493e+00,3.182868901616290325e-01,3.172323817482101682e-01,9.891754275375237368e-03,4.661716166043837484e-02
3.544140554123641706e+00,3.173036541283695278e-01,3.179361625341801112e-01,9.840878329227305960e-03,4.652110778361558119e-02
3.549765554123641476e+00,3.163224338695961868e-01,3.186399483192673965e-01,9.790211576055434309e-03,4.642515291892691104e-02
3.555390554123641689e+00,3.153432463064765878e-01,3.193437389072789623e-01,9.739753384282704915e-03,4.632929434050796214e-02
3.561015554123641458e+00,3.143660676340681581e-01,3.200475341074224267e-01,9.689503124507749948e-03,4.623353530534327765e-02
3.566640554123641671e+00,3.133908950469751487e-01,3.207513337275300080e-01,9.639460171585850431e-03,4.613787600693197710e-02
3.572265554123641440e+00,3.124177499850856465e-01,3.214551375651084619e-01,9.589623898131244967e-03,4.604231305002214752e-02
3.577890554123641653e+00,3.114466132571107604e-01,3.221589454250455842e-01,9.539993677788015033e-03,4.594684901861042364e-02
3.583515554123641422e+00,3.104774731015673139e-01,3.228627571107304250e-01,9.490568888792388219e-03,4.585148542654999410e-02
3.589140554123641635e+00,3.095103531325359425e-01,3.235665724162112289e-01,9.441348907969665180e-03,4.575621855172692931e-02
3.594765554123641405e+00,3.085452423984034742e-01,3.242703911452121113e-01,9.392333111858606684e-03,4.566104976461243109e-02
3.600390554123641618e+00,3.075821201556055984e-01,3.249742131004448309e-01,9.343520881464393787e-03,4.556598190787639752e-02
3.606015554123641387e+00,3.066210079016655210e-01,3.256780380762537841e-01,9.294911597716738402e-03,4.547101156567352059e-02
3.611640554123641600e+00,3.056619061959535699e-01,3.263818658784306548e-01,9.246504640106895448e-03,4.537613840328773296e-02
3.617265554123641369e+00,3.047047878896823603e-01,3.270856963123272010e-01,9.198299391800933769e-03,4.528136621435936010e-02
3.622890554123641582e+00,3.037496666062542428e-01,3.277895291757072505e-01,9.150295237579235061e-03,4.518669274511803030e-02
3.628515554123641351e+00,3.027965556189543550e-01,3.284933642788597230e-01,9.102491560226416353e-03,4.509211576872022148e-02
3.634140554123641564e+00,3.018454271836472080e-01,3.291972014323198970e-01,9.054887744625145576e-03,4.499763916805678277e-02
3.639765554123641333e+00,3.008962815032846239e-01,3.299010404397857421e-01,9.007483178889153647e-03,4.490326268184952063e-02
3.645390554123641547e+00,2.999491417582919595e-01,3.306048811180571922e-01,8.960277249580679906e-03,4.480898260146284895e-02
3.651015554123641316e+00,2.990039879145033885e-01,3.313087232848832553e-01,8.913269343212083459e-03,4.471480165890324987e-02
3.656640554123641529e+00,2.980608042978341587e-01,3.320125667521068857e-01,8.866458850407271317e-03,4.462072195954128184e-02
3.662265554123641742e+00,2.971196161681415315e-01,3.327164113450133409e-01,8.819845161863635111e-03,4.452673947757342099e-02
3.667890554123641511e+00,2.961804191463000002e-01,3.334202568904572339e-01,8.773427666140727957e-03,4.443285459971802603e-02
3.673515554123641724e+00,2.952431853893364155e-01,3.341241032105365383e-01,8.727205755420299263e-03,4.433907125025639967e-02
3.679140554123641493e+00,2.943079309030651181e-01,3.348279501411798309e-01,8.681178824402053032e-03,4.424538678467349051e-02
3.684765554123641706e+00,2.933746698688510235e-01,3.355317975202614100e-01,8.635346264598501437e-03,4.415179879942673219e-02
3.690390554123641476e+00,2.924433731995093044e-01,3.362356451820008862e-01,8.589707469094270617e-03,4.405831140120026329e-02
3.696015554123641689e+00,2.915140378168459279e-01,3.369394929750706980e-01,8.544261835745125058e-03,4.396492480979608680e-02
3.701640554123641458e+00,2.905866900724604629e-01,3.376433407502415496e-01,8.499008760046434380e-03,4.387163478441043207e-02
3.707265554123641671e+00,2.896613142616939474e-01,3.383471883551707471e-01,8.453947636153409315e-03,4.377844340916563909e-02
3.712890554123641440e+00,2.887378870206138148e-01,3.390510356528501079e-01,8.409077863695064298e-03,4.368535395786862091e-02
3.718515554123641653e+00,2.878164313437797661e-01,3.397548825084790725e-01,8.364398842628417013e-03,4.359236269230386956e-02
3.724140554123641422e+00,2.868969546670933624e-01,3.404587287838234388e-01,8.319909969382175557e-03,4.349946819252412111e-02
3.729765554123641635e+00,2.859794252615758259e-01,3.411625743567944236e-01,8.275610644169763622e-03,4.340667499034416704e-02
3.735390554123641405e+00,2.850638458419909593e-01,3.418664191079721082e-01,8.231500270728404206e-03,4.331398241549230116e-02
3.741015554123641618e+00,2.841502425012559785e-01,3.425702629132834631e-01,8.187578249483398393e-03,4.322138621497326194e-02
3.746640554123641387e+00,2.832385958980325746e-01,3.432741056650531197e-01,8.143843981238766891e-03,4.312888903126708279e-02
3.752265554123641600e+00,2.823288833170241041e-01,3.439779472593932352e-01,8.100296871776550139e-03,4.303649405229721669e-02
3.757890554123641369e+00,2.814211293116229418e-01,3.446817875860737623e-01,8.056936326515792487e-03,4.294419725816425726e-02
3.763515554123641582e+00,2.805153418458249948e-01,3.453856265505801382e-01,8.013761748507387470e-03,4.285199712665906796e-02
3.769140554123641351e+00,2.796114880250864521e-01,3.460894640637507402e-01,7.970772543995896173e-03,4.275989838772700086e-02
3.774765554123641564e+00,2.787095680134137887e-01,3.467933000287083956e-01,7.927968122546877675e-03,4.266790074192205323e-02
3.780390554123641333e+00,2.778096102963115710e-01,3.474971343626562792e-01,7.885347891816465310e-03,4.257599953114989122e-02
3.786015554123641547e+00,2.769115993211931914e-01,3.482009669897003779e-01,7.842911258746363898e-03,4.248419682295037636e-02
3.791640554123641316e+00,2.760155071158046924e-01,3.489047978255377935e-01,7.800657634685492434e-03,4.239249661838379035e-02
3.797265554123641529e+00,2.751213544898092889e-01,3.496086267979608420e-01,7.758586432853029936e-03,4.230089543889120618e-02
3.802890554123641742e+00,2.742291579631001008e-01,3.503124538427761503e-01,7.716697063365756878e-03,4.220939042742550412e-02
3.808515554123641511e+00,2.733388863254079815e-01,3.510162788870264117e-01,7.674988937690824936e-03,4.211798606960996671e-02
3.814140554123641724e+00,2.724505280390495110e-01,3.517201018681891389e-01,7.633461472794950999e-03,4.202668385928510358e-02
3.819765554123641493e+00,2.715641135114726934e-01,3.524239227326240176e-01,7.592114084657091734e-03,4.193547880730759403e-02
3.825390554123641706e+00,2.706796407657242054e-01,3.531277414173120133e-01,7.550946186165729754e-03,4.184437088510737507e-02
3.831015554123641476e+00,2.697970749256525802e-01,3.538315578682047491e-01,7.509957194965965512e-03,4.175336517474551035e-02
3.836640554123641689e+00,2.689164228229889431e-01,3.545353720415000964e-01,7.469146532690294077e-03,4.166246033404272936e-02
3.842265554123641458e+00,2.680377132943729812e-01,3.552391838830404880e-01,7.428513617228186400e-03,4.157165157428689001e-02
3.847890554123641671e+00,2.671609275862740218e-01,3.559429933454694717e-01,7.388057866305041549e-03,4.148094146693225709e-02
3.853515554123641440e+00,2.662860363977517797e-01,3.566468003938790821e-01,7.347778703768240854e-03,4.139033426142285643e-02
3.859140554123641653e+00,2.654130607577590006e-01,3.573506049825456721e-01,7.307675554273222393e-03,4.129982639179292231e-02
3.864765554123641422e+00,2.645420211424901469e-01,3.580544070689647973e-01,7.267747839042667558e-03,4.120941433607655524e-02
3.870390554123641635e+00,2.636728875031142949e-01,3.587582066252521518e-01,7.227994981640886371e-03,4.111910244216243626e-02
3.876015554123641405e+00,2.628056404313762195e-01,3.594620036137470276e-01,7.188416410653424883e-03,4.102889343729931859e-02
3.881640554123641618e+00,2.619403093303425689e-01,3.601657979954874800e-01,7.149011554277424560e-03,4.093878242272484119e-02
3.887265554123641387e+00,2.610769042097003112e-01,3.608695897469967884e-01,7.109779838298645877e-03,4.084876749144369934e-02
3.892890554123641600e+00,2.602153892207366148e-01,3.615733788373183821e-01,7.070720691293800805e-03,4.075885391983380401e-02
3.898515554123641369e+00,2.593557551803103989e-01,3.622771652301339795e-01,7.031833546727859520e-03,4.066904284718392271e-02
3.904140554123641582e+00,2.584980351347108130e-01,3.629809489039802495e-01,6.993117837299679326e-03,4.057932877703709917e-02
3.909765554123641351e+00,2.576422296326168482e-01,3.636847298325546762e-01,6.954572992864061810e-03,4.048971127198879028e-02
3.915390554123641564e+00,2.567883007989010813e-01,3.643885079806857274e-01,6.916198447222887333e-03,4.040019595347050380e-02
3.921015554123641333e+00,2.559362477578796535e-01,3.650922833272117196e-01,6.877993639520110260e-03,4.031078266428374246e-02
3.926640554123641547e+00,2.550861044567462321e-01,3.657960558486178515e-01,6.839958006399802712e-03,4.022146573389469987e-02
3.932265554123641316e+00,2.542378644918711350e-01,3.664998255095334168e-01,6.802090982008527666e-03,4.013224581399447294e-02
3.937890554123641529e+00,2.533914897342222639e-01,3.672035922869792968e-01,6.764392006296562378e-03,4.004312859949406278e-02
3.943515554123641742e+00,2.525469847890456365e-01,3.679073561593403929e-01,6.726860523403128435e-03,3.995411306744836577e-02
3.949140554123641511e+00,2.517043836010542934e-01,3.686111170898779821e-01,6.689495973869915429e-03,3.986519351490087210e-02
3.954765554123641724e+00,2.508636757930047811e-01,3.693148750511842104e-01,6.652297797361738860e-03,3.977637122831655103e-02
3.960390554123641493e+00,2.500248231902254537e-01,3.700186300221444125e-01,6.615265439394135173e-03,3.968765193982998901e-02
3.966015554123641706e+00,2.491878328666968234e-01,3.707223819649896890e-01,6.578398348508342902e-03,3.959903422749051077e-02
3.971640554123641476e+00,2.483527390735943141e-01,3.714261308459004263e-01,6.541695970504423502e-03,3.951051231550493925e-02
3.977265554123641689e+00,2.475195304782361327e-01,3.721298766416843429e-01,6.505157750498592219e-03,3.942208765059799364e-02
3.982890554123641458e+00,2.466881682487770400e-01,3.728336193137927745e-01,6.468783138467743866e-03,3.933376609256863943e-02
3.988515554123641671e+00,2.458586588981730714e-01,3.735373588215613050e-01,6.432571588307382619e-03,3.924554630576312236e-02
3.994140554123641440e+00,2.450310377030696929e-01,3.742410951372235339e-01,6.396522551669797489e-03,3.915742233084659046e-02
3.999765554123641653e+00,2.442052954733301140e-01,3.749448282207302197e-01,6.360635478107087674e-03,3.906939527526587241e-02
4.005390554123641422e+00,2.433813921008178283e-01,3.756485580244451339e-01,6.324909822342429482e-03,3.898147122760976802e-02
4.011015554123641635e+00,2.425593303271021406e-01,3.763522845145307882e-01,6.289345044284434631e-03,3.889364945765827475e-02
4.016640554123641849e+00,2.417391467850463771e-01,3.770560076488858603e-01,6.253940600813262356e-03,3.880592376526158932e-02
4.022265554123641174e+00,2.409208377823779390e-01,3.777597273723748428e-01,6.218695946117412492e-03,3.871829437851312394e-02
4.027890554123641387e+00,2.401043620978177973e-01,3.784634436431299487e-01,6.183610540172667855e-03,3.863076759296953100e-02
4.033515554123641600e+00,2.392897152330783206e-01,3.791671564171232300e-01,6.148683848066045614e-03,3.854334384206796471e-02
4.039140554123641813e+00,2.384769343163236355e-01,3.798708656323975807e-01,6.113915332068965355e-03,3.845601682357632084e-02
4.044765554123641138e+00,2.376660246409595945e-01,3.805745712363563515e-01,6.079304452081236813e-03,3.836878532342936909e-02
4.050390554123641351e+00,2.368569456502365445e-01,3.812782731817567772e-01,6.044850672474518828e-03,3.828165555297374095e-02
4.056015554123641564e+00,2.360496822893599356e-01,3.819819714019239143e-01,6.010553462744782673e-03,3.819462965031732854e-02
4.061640554123641778e+00,2.352442692919179124e-01,3.826856658323517513e-01,5.976412291789905996e-03,3.810770168671159808e-02
4.067265554123641103e+00,2.344407238007185645e-01,3.833893564196117487e-01,5.942426625424731754e-03,3.802086853184240278e-02
4.072890554123641316e+00,2.336390100739544617e-01,3.840930430933993112e-01,5.908595931339016318e-03,3.793413563173000935e-02
4.078515554123641529e+00,2.328391004827366495e-01,3.847967257778435179e-01,5.874919683674822632e-03,3.784750717229990596e-02
4.084140554123641742e+00,2.320410219225844395e-01,3.855004044109626160e-01,5.841397358383506808e-03,3.776097848982300220e-02
4.089765554123641955e+00,2.312448040713856179e-01,3.862040789188168066e-01,5.808028426876559944e-03,3.767454440890018186e-02
4.095390554123641280e+00,2.304504226017602408e-01,3.869077492144739061e-01,5.774812360521288865e-03,3.758820853086935337e-02
4.101015554123641493e+00,2.296578385178648096e-01,3.876114152251568523e-01,5.741748638005870868e-03,3.750197690874304546e-02
4.106640554123641706e+00,2.288670635056633262e-01,3.883150768736598479e-01,5.708836741294391441e-03,3.741584735162072767e-02
4.112265554123641920e+00,2.280781361153789710e-01,3.890187340632501600e-01,5.676076148107654130e-03,3.732981322617615755e-02
4.117890554123641245e+00,2.272910509033442272e-01,3.897223867070417902e-01,5.643466334786421436e-03,3.724387506034923523e-02
4.123515554123641458e+00,2.265057640912857828e-01,3.904260347232652584e-01,5.611006783265285944e-03,3.715803970227409686e-02
4.129140554123641671e+00,2.257222655841936432e-01,3.911296780085930513e-01,5.578696980262537117e-03,3.707230852364695739e-02
4.134765554123641884e+00,2.249405930910175211e-01,3.918333164604299590e-01,5.546536411232858878e-03,3.698667502616057728e-02
4.140390554123641209e+00,2.241607644509117925e-01,3.925369499884650559e-01,5.514524558458233465e-03,3.690113592335986237e-02
4.146015554123641422e+00,2.233827437194758070e-01,3.932405784846650931e-01,5.482660906044004891e-03,3.681569678181453170e-02
4.151640554123641635e+00,2.226064982395039304e-01,3.939442018317784733e-01,5.450944944680504931e-03,3.673036268790181441e-02
4.157265554123641849e+00,2.218320502108670766e-01,3.946478199274028875e-01,5.419376167734915421e-03,3.664512970003713094e-02
4.162890554123641174e+00,2.210594365334572486e-01,3.953514326588498662e-01,5.387954064145074155e-03,3.655999138943979987e-02
4.168515554123641387e+00,2.202886442236543785e-01,3.960550398954224005e-01,5.356678121090301982e-03,3.647494953701593823e-02
4.174140554123641600e+00,2.195196282896274553e-01,3.967586415191669547e-01,5.325547832353610435e-03,3.639001127494106286e-02
4.179765554123641813e+00,2.187523821777205280e-01,3.974622374123704671e-01,5.294562697218099280e-03,3.630517741916507168e-02
4.185390554123641138e+00,2.179869454221219638e-01,3.981658274337874226e-01,5.263722212257363788e-03,3.622044110529921979e-02
4.191015554123641351e+00,2.172233364866371641e-01,3.988694114462654206e-01,5.233025870432768054e-03,3.613579890911963743e-02
4.196640554123641564e+00,2.164615196426794286e-01,3.995729893233968544e-01,5.202473167732922163e-03,3.605125642876959302e-02
4.202265554123641778e+00,2.157014588098161989e-01,4.002765609174049333e-01,5.172063606375600954e-03,3.596681938254162048e-02
4.207890554123641103e+00,2.149431719463389678e-01,4.009801260720228799e-01,5.141796690867571178e-03,3.588248450258679084e-02
4.213515554123641316e+00,2.141866997248837445e-01,4.016836846462310540e-01,5.111671922603892512e-03,3.579824467977944791e-02
4.219140554123641529e+00,2.134320384167424367e-01,4.023872364865083151e-01,5.081688800478742322e-03,3.571410017569401352e-02
4.224765554123641742e+00,2.126791424213961001e-01,4.030907814200955230e-01,5.051846827803399206e-03,3.563005829076896364e-02
4.230390554123641955e+00,2.119279920255511263e-01,4.037943192869669073e-01,5.022145515000021355e-03,3.554612206013723491e-02
4.236015554123641280e+00,2.111786209941297621e-01,4.044978499265113325e-01,4.992584372448113580e-03,3.546228554490059998e-02
4.241640554123641493e+00,2.104310618378723297e-01,4.052013731526996065e-01,4.963162905134581131e-03,3.537854294266552097e-02
4.247265554123641706e+00,2.096852931032887890e-01,4.059048887825386642e-01,4.933880618413822618e-03,3.529489750134819775e-02
4.252890554123641920e+00,2.089412687746373953e-01,4.066083966443323483e-01,4.904737024805312477e-03,3.521135666665875519e-02
4.258515554123641245e+00,2.081989847303439278e-01,4.073118965436389183e-01,4.875731641155228203e-03,3.512792087437553029e-02
4.264140554123641458e+00,2.074584821947482727e-01,4.080153882741525684e-01,4.846863981960844101e-03,3.504458287763039664e-02
4.269765554123641671e+00,2.067197835091444114e-01,4.087188716453904469e-01,4.818133558357888188e-03,3.496133855624481562e-02
4.275390554123641884e+00,2.059828560198838920e-01,4.094223464558588987e-01,4.789539883029111413e-03,3.487819308540003604e-02
4.281015554123641209e+00,2.052476571417543028e-01,4.101258124803897620e-01,4.761082474978399308e-03,3.479515338650240874e-02
4.286640554123641422e+00,2.045141939083868488e-01,4.108292695040553499e-01,4.732760857688744598e-03,3.471221801706932814e-02
4.292265554123641635e+00,2.037825101111994663e-01,4.115327173150170603e-01,4.704574551848154408e-03,3.462937925301568659e-02
4.297890554123641849e+00,2.030526202556802162e-01,4.122361556740463118e-01,4.676523073532083338e-03,3.454663427374260465e-02
4.303515554123641174e+00,2.023244858361962772e-01,4.129395843388013465e-01,4.648605941813181361e-03,3.446398928879572388e-02
4.309140554123641387e+00,2.015980674608912893e-01,4.136430030812254799e-01,4.620822683767669345e-03,3.438145073982971922e-02
4.314765554123641600e+00,2.008733780831591376e-01,4.143464116529259056e-01,4.593172828971090957e-03,3.429901617228918453e-02
4.320390554123641813e+00,2.001504622024393165e-01,4.150498097857034385e-01,4.565655902844216116e-03,3.421667768790622594e-02
4.326015554123641138e+00,1.994293308799086895e-01,4.157531972261508946e-01,4.538271428166029513e-03,3.413443304559995312e-02
4.331640554123641351e+00,1.987099435495853217e-01,4.164565737166741055e-01,4.511018931089206922e-03,3.405228885762989072e-02
4.337265554123641564e+00,1.979922614252741520e-01,4.171599389706322492e-01,4.483897944124564695e-03,3.397025150260886417e-02
4.342890554123641778e+00,1.972762983244461532e-01,4.178632927040494827e-01,4.456908003069050099e-03,3.388831837065717223e-02
4.348515554123641103e+00,1.965620993467974142e-01,4.185666346436712759e-01,4.430048640686935595e-03,3.380648142807226447e-02
4.354140554123641316e+00,1.958496770737752635e-01,4.192699644905248380e-01,4.403319385423393011e-03,3.372473816051806128e-02
4.359765554123641529e+00,1.951389919468341505e-01,4.199732819307291365e-01,4.376719768480690810e-03,3.364309504329969502e-02
4.365390554123641742e+00,1.944300027294769417e-01,4.206765866668851772e-01,4.350249329207553188e-03,3.356155892715027150e-02
4.371015554123641955e+00,1.937227190055722525e-01,4.213798783909346590e-01,4.323907610208939031e-03,3.348012793030665651e-02
4.376640554123641280e+00,1.930171861308464520e-01,4.220831567655040639e-01,4.297694149909125384e-03,3.339879393171535371e-02
4.382265554123641493e+00,1.923134231580692910e-01,4.227864214605782101e-01,4.271608483195787724e-03,3.331755329178035657e-02
4.387890554123641706e+00,1.916113954125501506e-01,4.234896721545565179e-01,4.245650147661808246e-03,3.323641168512459637e-02
4.393515554123641920e+00,1.909110570239711258e-01,4.241929084969415786e-01,4.219818687236373024e-03,3.315537679967790752e-02
4.399140554123641245e+00,1.902124077805737723e-01,4.248961301251502620e-01,4.194113650132406425e-03,3.307444844742205015e-02
4.404765554123641458e+00,1.895154911500036010e-01,4.255993366938470301e-01,4.168534583024073245e-03,3.299361881497564486e-02
4.410390554123641671e+00,1.888203365781905008e-01,4.263025278442039157e-01,4.143081027628820953e-03,3.291288244722387346e-02
4.416015554123641884e+00,1.881269198186166225e-01,4.270057031889287757e-01,4.117752525390900621e-03,3.283224322197787065e-02
4.421640554123641209e+00,1.874351910605020766e-01,4.277088623509749388e-01,4.092548624921278459e-03,3.275170955170510212e-02
4.427265554123641422e+00,1.867451348871723427e-01,4.284120049609917436e-01,4.067468881171870144e-03,3.267128391561058970e-02
4.432890554123641635e+00,1.860567872062279526e-01,4.291151306193425885e-01,4.042512847541623530e-03,3.259095979439474711e-02
4.438515554123641849e+00,1.853701887724532316e-01,4.298182389161204764e-01,4.017680072335358225e-03,3.251072973713560466e-02
4.444140554123641174e+00,1.846853329979545322e-01,4.305213294611739960e-01,3.992970103024622887e-03,3.243059455405301883e-02
4.449765554123641387e+00,1.840021716730703416e-01,4.312244018512954580e-01,3.968382491795699116e-03,3.235056240678455680e-02
4.455390554123641600e+00,1.833206710478318124e-01,4.319274556552167854e-01,3.943916797042658004e-03,3.227063899422680238e-02
4.461015554123641813e+00,1.826408502693361580e-01,4.326304904536891760e-01,3.919572579656786619e-03,3.219082073268399180e-02
4.466640554123641138e+00,1.819627564148307286e-01,4.333335058378524063e-01,3.895349396864730522e-03,3.211109905356909766e-02
4.472265554123641351e+00,1.812864064976654199e-01,4.340365013703873509e-01,3.871246801031819496e-03,3.203147060903602933e-02
4.477890554123641564e+00,1.806117652530183637e-01,4.347394766048369719e-01,3.847264346477981701e-03,3.195194129038351344e-02
4.483515554123641778e+00,1.799387842658503323e-01,4.354424311181766538e-01,3.823401595417312386e-03,3.187251940444728315e-02
4.489140554123641103e+00,1.792674561437739289e-01,4.361453644788940154e-01,3.799658114724535456e-03,3.179320605473292399e-02
4.494765554123641316e+00,1.785978209904970082e-01,4.368482762281692966e-01,3.776033468685450079e-03,3.171399388646265610e-02
4.500390554123641529e+00,1.779299183593872069e-01,4.375511659211586135e-01,3.752527216884643350e-03,3.163487555790249484e-02
4.506015554123641742e+00,1.772637400947995601e-01,4.382540331312049231e-01,3.729138917873765606e-03,3.155585216592613623e-02
4.511640554123641955e+00,1.765992374514744057e-01,4.389568774085061409e-01,3.705868134255168797e-03,3.147693207288162348e-02
4.517265554123641280e+00,1.759363738472302374e-01,4.396596982940943477e-01,3.682714435174553203e-03,3.139812155932299176e-02
4.522890554123641493e+00,1.752751637106181870e-01,4.403624953579990398e-01,3.659677392859680620e-03,3.131941784035523896e-02
4.528515554123641706e+00,1.746156544446595127e-01,4.410652681724877011e-01,3.636756575509462672e-03,3.124081217467861507e-02
4.534140554123641920e+00,1.739578721556604701e-01,4.417680162859520254e-01,3.613951545552616766e-03,3.116229953352261245e-02
4.539765554123641245e+00,1.733017910677804030e-01,4.424707392626230917e-01,3.591261866232024584e-03,3.108388416621244571e-02
4.545390554123641458e+00,1.726473595227740743e-01,4.431734366971747385e-01,3.568687107646640808e-03,3.100557504190405711e-02
4.551015554123641671e+00,1.719945537177041406e-01,4.438761081722298885e-01,3.546226845126591518e-03,3.092737620297301288e-02
4.556640554123641884e+00,1.713434012211792756e-01,4.445787532617994642e-01,3.523880653516870895e-03,3.084928245034708819e-02
4.562265554123641209e+00,1.706939496205025775e-01,4.452813715761857472e-01,3.501648103366006726e-03,3.077128490334093622e-02
4.567890554123641422e+00,1.700462141629217050e-01,4.459839627461809619e-01,3.479528761232387850e-03,3.069338042920475434e-02
4.573515554123641635e+00,1.694001597122953562e-01,4.466865263871553360e-01,3.457522194433333348e-03,3.061557498209117531e-02
4.579140554123641849e+00,1.687557354196297932e-01,4.473890621315821381e-01,3.435627976710980015e-03,3.053787743718378717e-02
4.584765554123641174e+00,1.681129254079548052e-01,4.480915696582459806e-01,3.413845687626746329e-03,3.046029042093995401e-02
4.590390554123641387e+00,1.674717630494721721e-01,4.487940486537758678e-01,3.392174905205973083e-03,3.038280761578807457e-02
4.596015554123641600e+00,1.668322948023490127e-01,4.494964988001304285e-01,3.370615201015304645e-03,3.030542022761751816e-02
4.601640554123641813e+00,1.661945310444664647e-01,4.501989198224179423e-01,3.349166143191804543e-03,3.022812593901521433e-02
4.607265554123641138e+00,1.655584335899872028e-01,4.509013114912363562e-01,3.327827302409318722e-03,3.015093127769162898e-02
4.612890554123641351e+00,1.649239518528794191e-01,4.516036735788757084e-01,3.306598254732158113e-03,3.007384510481969295e-02
4.618515554123641564e+00,1.642910710597978996e-01,4.523060058758338609e-01,3.285478580323194110e-03,2.999686981583461060e-02
4.624140554123641778e+00,1.636598247326227495e-01,4.530083082351886170e-01,3.264467858698457889e-03,2.991999897377143822e-02
4.629765554123641103e+00,1.630302596812055471e-01,4.537105805477332221e-01,3.243565663513449816e-03,2.984322361250008396e-02
4.635390554123641316e+00,1.624023883096436249e-01,4.544128227102720574e-01,3.222771563014537478e-03,2.976654096554778514e-02
4.641015554123641529e+00,1.617761745538799367e-01,4.551150346661720358e-01,3.202085126957244111e-03,2.968995715024879897e-02
4.646640554123641742e+00,1.611515663929587172e-01,4.558172164314293062e-01,3.181505931739358247e-03,2.961348129854450562e-02
4.652265554123641955e+00,1.605285432227255837e-01,4.565193680520721053e-01,3.161033557905014880e-03,2.953711683709014935e-02
4.657890554123641280e+00,1.599071330988361406e-01,4.572214895954587743e-01,3.140667584181175854e-03,2.946085821800060317e-02
4.663515554123641493e+00,1.592873841258972689e-01,4.579235812014065266e-01,3.120407584083090876e-03,2.938469610641092702e-02
4.669140554123641706e+00,1.586693173267670620e-01,4.586256430827298503e-01,3.100253126316226005e-03,2.930862606471826282e-02
4.674765554123641920e+00,1.580529049261344410e-01,4.593276754791503214e-01,3.080203778624587656e-03,2.923265263676214781e-02
4.680390554123641245e+00,1.574380936730627734e-01,4.600296786746950750e-01,3.060259113327218772e-03,2.915678513945466066e-02
4.686015554123641458e+00,1.568248511847031290e-01,4.607316530449223069e-01,3.040418708858667104e-03,2.908102911519196837e-02
4.691640554123641671e+00,1.562131928880617082e-01,4.614335990320985181e-01,3.020682144213700671e-03,2.900538125206469225e-02
4.697265554123641884e+00,1.556031656553057696e-01,4.621355171081956148e-01,3.001048992393345102e-03,2.892983230535272482e-02
4.702890554123641209e+00,1.549948034927086105e-01,4.628374078134413483e-01,2.981518820190029884e-03,2.885437530488196498e-02
4.708515554123641422e+00,1.543880949938382929e-01,4.635392717882869662e-01,2.962091193038467619e-03,2.877901168309012978e-02
4.714140554123641635e+00,1.537829909894354585e-01,4.642411097304802170e-01,2.942765679458679388e-03,2.870374994521507697e-02
4.719765554123641849e+00,1.531794451000740853e-01,4.649429223756978424e-01,2.923541852875008885e-03,2.862859815458615800e-02
4.725390554123641174e+00,1.525774514791275183e-01,4.656447105476614889e-01,2.904419290019668969e-03,2.855355685125915768e-02
4.731015554123641387e+00,1.519770472165346831e-01,4.663464751678110254e-01,2.885397565518521383e-03,2.847861849895776121e-02
4.736640554123641600e+00,1.513782779249816801e-01,4.670482172033767476e-01,2.866476247039206112e-03,2.840377384058770036e-02
4.742265554123641813e+00,1.507811564069190258e-01,4.677499376691335864e-01,2.847654897078356721e-03,2.832901966934062848e-02
4.747890554123641138e+00,1.501856493583560159e-01,4.684516376790770487e-01,2.828933079763213451e-03,2.825436143715502266e-02
4.753515554123641351e+00,1.495917027001590627e-01,4.691533184326499017e-01,2.810310365045770413e-03,2.817980858215188289e-02
4.759140554123641564e+00,1.489992838529392849e-01,4.698549811630656770e-01,2.791786327359375812e-03,2.810536656788403462e-02
4.764765554123641778e+00,1.484084058674719209e-01,4.705566271582364846e-01,2.773360541793823235e-03,2.803103226110812904e-02
4.770390554123641103e+00,1.478191139498267193e-01,4.712582578048000181e-01,2.755032580189604834e-03,2.795679638349808302e-02
4.776015554123641316e+00,1.472314459303860346e-01,4.719598745534662187e-01,2.736802008759390333e-03,2.788265093232941000e-02
4.781640554123641529e+00,1.466453990496797977e-01,4.726614788753495389e-01,2.718668390371680333e-03,2.780859550988022677e-02
4.787265554123641742e+00,1.460609295867303925e-01,4.733630722982165584e-01,2.700631291143463283e-03,2.773463751173621539e-02
4.792890554123641955e+00,1.454779850031847899e-01,4.740646564366894911e-01,2.682690284717647190e-03,2.766078611130320594e-02
4.798515554123641280e+00,1.448965426386556177e-01,4.747662329418522176e-01,2.664844949769193828e-03,2.758704487947799891e-02
4.804140554123641493e+00,1.443166246051810764e-01,4.754678034698351929e-01,2.647094864510857008e-03,2.751340885105301934e-02
4.809765554123641706e+00,1.437382777703523629e-01,4.761693697275786730e-01,2.629439603556692814e-03,2.743986825580684713e-02
4.815390554123641920e+00,1.431615348416516720e-01,4.768709334866543248e-01,2.611878737859380569e-03,2.736641592395958056e-02
4.821015554123641245e+00,1.425863866626143894e-01,4.775724965233933417e-01,2.594411837199837693e-03,2.729305263207236834e-02
4.826640554123641458e+00,1.420127866259810190e-01,4.782740606022959362e-01,2.577038475288416942e-03,2.721978636412044836e-02
4.832265554123641671e+00,1.414406833035450339e-01,4.789756275264965280e-01,2.559758234069830878e-03,2.714662614337433680e-02
4.837890554123641884e+00,1.408700562953527358e-01,4.796771991345895603e-01,2.542570702178809528e-03,2.707357513417868802e-02
4.843515554123641209e+00,1.403009286155963431e-01,4.803787772367961728e-01,2.525475468795437047e-03,2.700062815387555340e-02
4.849140554123641422e+00,1.397333469925544913e-01,4.810803636133137440e-01,2.508472119557743785e-03,2.692777536873217428e-02
4.854765554123641635e+00,1.391673450935860534e-01,4.817819600656492729e-01,2.491560237439645938e-03,2.685500936765168600e-02
4.860390554123641849e+00,1.386029166316330996e-01,4.824835683987015456e-01,2.474739406047923689e-03,2.678233041038818180e-02
4.866015554123641174e+00,1.380400175557457143e-01,4.831851903579442165e-01,2.458009213428700209e-03,2.670974609702650784e-02
4.871640554123641387e+00,1.374785952713878379e-01,4.838868276419934777e-01,2.441369255616994242e-03,2.663726579542408796e-02
4.877265554123641600e+00,1.369186236247817434e-01,4.845884819519620801e-01,2.424819136871303286e-03,2.656489386918311005e-02
4.882890554123641813e+00,1.363601188515028151e-01,4.852901549611987608e-01,2.408358464723634341e-03,2.649262649161761990e-02
4.888515554123641138e+00,1.358031257449414386e-01,4.859918482567785469e-01,2.391986844269641636e-03,2.642045421799219321e-02
4.894140554123641351e+00,1.352476842757345810e-01,4.866935633646859438e-01,2.375703877476831923e-03,2.634836844193273395e-02
4.899765554123641564e+00,1.346937999791643636e-01,4.873953017961906720e-01,2.359509166983936746e-03,2.627636721974871414e-02
4.905390554123641778e+00,1.341414381976285819e-01,4.880970650088613527e-01,2.343402320118380226e-03,2.620445648568953123e-02
4.911015554123641103e+00,1.335905456457410490e-01,4.887988543541628705e-01,2.327382951569807561e-03,2.613264591801604461e-02
4.916640554123641316e+00,1.330410843148868705e-01,4.895006711129842869e-01,2.311450684522980015e-03,2.606094233701689369e-02
4.922265554123641529e+00,1.324930548164937050e-01,4.902025165387641770e-01,2.295605148271195710e-03,2.598934508058555609e-02
4.927890554123641742e+00,1.319464938782302643e-01,4.909043918120062910e-01,2.279845972501346341e-03,2.591784638027614524e-02
4.933515554123641955e+00,1.314014482060005262e-01,4.916062979944194056e-01,2.264172783424979896e-03,2.584643640923264124e-02
4.939140554123641280e+00,1.308579422695926864e-01,4.923082360732863871e-01,2.248585205625033053e-03,2.577510963368786351e-02
4.944765554123641493e+00,1.303159609112236883e-01,4.930102070017960414e-01,2.233082866878827785e-03,2.570386832814850267e-02
4.950390554123641706e+00,1.297754575830804280e-01,4.937122116495034629e-01,2.217665401509072258e-03,2.563272104152690412e-02
4.956015554123641920e+00,1.292363824952554585e-01,4.944142507622918403e-01,2.202332451639826653e-03,2.556167708873325825e-02
4.961640554123641245e+00,1.286987125334696780e-01,4.951163250132034066e-01,2.187083666780704257e-03,2.549074062662350787e-02
4.967265554123641458e+00,1.281624641140443055e-01,4.958184350405679952e-01,2.171918700424488920e-03,2.541990802968439184e-02
4.972890554123641671e+00,1.276276813022071133e-01,4.965205813958978864e-01,2.156837204638130216e-03,2.534917013258664031e-02
4.978515554123641884e+00,1.270944070944067805e-01,4.972227645081170322e-01,2.141838827593517229e-03,2.527851787375515191e-02
4.984140554123641209e+00,1.265626558246429334e-01,4.979249847393565354e-01,2.126923216557879016e-03,2.520794782670497669e-02
4.989765554123641422e+00,1.260324033576956382e-01,4.986272424223908706e-01,2.112090022759647960e-03,2.513746425312473123e-02
4.995390554123641635e+00,1.255036005541450839e-01,4.993295378068634549e-01,2.097338904051106786e-03,2.506707649968496765e-02
5.001015554123641849e+00,1.249762015244515051e-01,5.000318710258588872e-01,2.082669525414272520e-03,2.499679338958145022e-02
5.006640554123641174e+00,1.244501896502444721e-01,5.007342421544315192e-01,2.068081558032681087e-03,2.492661799686480065e-02
5.012265554123641387e+00,1.239255860676312659e-01,5.014366512474873749e-01,2.053574675780961856e-03,2.485654586285646062e-02
5.017890554123641600e+00,1.234024360073746329e-01,5.021390982853043417e-01,2.039148550144069365e-03,2.478656762523968188e-02
5.023515554123641813e+00,1.228807814340744375e-01,5.028415831399944969e-01,2.024802848151801855e-03,2.471667446106828869e-02
5.029140554123641138e+00,1.223606360182563219e-01,5.035441056356377842e-01,2.010537235446867039e-03,2.464686316864468305e-02
5.034765554123641351e+00,1.218419765731943993e-01,5.042466655882916760e-01,1.996351380951841194e-03,2.457713799175649527e-02
5.040390554123641564e+00,1.213247553852473820e-01,5.049492627516826149e-01,1.982244959357143833e-03,2.450750821293034426e-02
5.046015554123641778e+00,1.208089261261757197e-01,5.056518967811128862e-01,1.968217651656101012e-03,2.443798295500674428e-02
5.051640554123641103e+00,1.202944686909785954e-01,5.063545672930217512e-01,1.954269144500825166e-03,2.436856614148773248e-02
5.057265554123641316e+00,1.197813992423750890e-01,5.070572739088132774e-01,1.940399127107636035e-03,2.429925438399596280e-02
5.062890554123641529e+00,1.192697602626168751e-01,5.077600162017301688e-01,1.926607286267859563e-03,2.423003888863842561e-02
5.068515554123641742e+00,1.187595965124699504e-01,5.084627936561066930e-01,1.912893303721342276e-03,2.416091027457075921e-02
5.074140554123641955e+00,1.182509301854673123e-01,5.091656057246224387e-01,1.899256858427819487e-03,2.409186365953718684e-02
5.079765554123641280e+00,1.177437484669117962e-01,5.098684518778150432e-01,1.885697630892533942e-03,2.402290128493467583e-02
5.085390554123641493e+00,1.172380097430058832e-01,5.105713315540060249e-01,1.872215305912891363e-03,2.395403133356990497e-02
5.091015554123641706e+00,1.167336648251222769e-01,5.112742441117328340e-01,1.858809573726693219e-03,2.388526364495657459e-02
5.096640554123641920e+00,1.162306818514732554e-01,5.119771888821035288e-01,1.845480130311111765e-03,2.381660462943915174e-02
5.102265554123641245e+00,1.157290618832748086e-01,5.126801652251161689e-01,1.832226675306923395e-03,2.374805401716969730e-02
5.107890554123641458e+00,1.152288373776133024e-01,5.133831724852373490e-01,1.819048907212998493e-03,2.367960506168923299e-02
5.113515554123641671e+00,1.147300547587857128e-01,5.140862099355256731e-01,1.805946519565586848e-03,2.361124802950500048e-02
5.119140554123641884e+00,1.142327502899008196e-01,5.147892768222646076e-01,1.792919201509067051e-03,2.354297515763625198e-02
5.124765554123641209e+00,1.137369314021123429e-01,5.154923724292556075e-01,1.779966641251512407e-03,2.347478456612978048e-02
5.130390554123641422e+00,1.132425725287071194e-01,5.161954960422427963e-01,1.767088528997185458e-03,2.340668120042786390e-02
5.136015554123641635e+00,1.127496271781740639e-01,5.168986468843945747e-01,1.754284558884684677e-03,2.333867440793112660e-02
5.141640554123641849e+00,1.122580500463379038e-01,5.176018241494018124e-01,1.741554430685192997e-03,2.327077340956368312e-02
5.147265554123641174e+00,1.117678182240279955e-01,5.183050270731442977e-01,1.728897849617751442e-03,2.320298289466928010e-02
5.152890554123641387e+00,1.112789413032339025e-01,5.190082549109710230e-01,1.716314522603775393e-03,2.313530083729189307e-02
5.158515554123641600e+00,1.107914558779054398e-01,5.197115068655112635e-01,1.703804153424265215e-03,2.306771952661079358e-02
5.164140554123641813e+00,1.103054074781576188e-01,5.204147821040858712e-01,1.691366440912104273e-03,2.300022926682479887e-02
5.169765554123641138e+00,1.098208286597638084e-01,5.211180798361246813e-01,1.679001080549545827e-03,2.293282295862923009e-02
5.175390554123641351e+00,1.093377234066153780e-01,5.218213993076888935e-01,1.666707766768203529e-03,2.286549941098408451e-02
5.181015554123641564e+00,1.088560648514287493e-01,5.225247397247456682e-01,1.654486195046596213e-03,2.279826389055180855e-02
5.186640554123641778e+00,1.083758070954253527e-01,5.232281002506971035e-01,1.642336064749983469e-03,2.273112572952604854e-02
5.192265554123641103e+00,1.078969054497673774e-01,5.239314800852739040e-01,1.630257081485868807e-03,2.266409413722509161e-02
5.197890554123641316e+00,1.074193357621860273e-01,5.246348784801063703e-01,1.618248956028569326e-03,2.259717411972065812e-02
5.203515554123641529e+00,1.069431042679802740e-01,5.253382946627204175e-01,1.606311400010810740e-03,2.253036431389276312e-02
5.209140554123641742e+00,1.064682439455808538e-01,5.260417278109649208e-01,1.594444122177660983e-03,2.246365765635191872e-02
5.214765554123641955e+00,1.059947993313208187e-01,5.267451771270796890e-01,1.582646827437201057e-03,2.239704453550776450e-02
5.220390554123641280e+00,1.055228065791422865e-01,5.274486418765909068e-01,1.570919217327146561e-03,2.233051699798594206e-02
5.226015554123641493e+00,1.050522773922817343e-01,5.281521213210504939e-01,1.559260990781601323e-03,2.226407217654704021e-02
5.231640554123641706e+00,1.045831936147706559e-01,5.288556146685711168e-01,1.547671846443545492e-03,2.219771350850623798e-02
5.237265554123641920e+00,1.041155145337448601e-01,5.295591211341375004e-01,1.536151486670327441e-03,2.213144928807577599e-02
5.242890554123641245e+00,1.036491934615574040e-01,5.302626400011295482e-01,1.524699620135299468e-03,2.206528921087259551e-02
5.248515554123641458e+00,1.031841964388774124e-01,5.309661705723668357e-01,1.513315960582333830e-03,2.199924037997573467e-02
5.254140554123641671e+00,1.027205153751876848e-01,5.316697120994507975e-01,1.502000223455234647e-03,2.193330443245680716e-02
5.259765554123641884e+00,1.022581704930573959e-01,5.323732638193741096e-01,1.490752123408425108e-03,2.186747693930681663e-02
5.265390554123641209e+00,1.017972013383466739e-01,5.330768250335407021e-01,1.479571372866072708e-03,2.180174926344545863e-02
5.271015554123641422e+00,1.013376501775404420e-01,5.337803950868017511e-01,1.468457680441252657e-03,2.173611206499104567e-02
5.276640554123641635e+00,1.008795445783763900e-01,5.344839732840915847e-01,1.457410750319165001e-03,2.167055902775499865e-02
5.282265554123641849e+00,1.004228861118819371e-01,5.351875588943764139e-01,1.446430284667978928e-03,2.160508934770853651e-02
5.287890554123641174e+00,9.996764940802188582e-02,5.358911512360835516e-01,1.435515987978156155e-03,2.153970804273452194e-02
5.293515554123641387e+00,9.951379157722689550e-02,5.365947496919587500e-01,1.424667569765492936e-03,2.147442400473542276e-02
5.299140554123641600e+00,9.906126810305612707e-02,5.372983536260478310e-01,1.413884744334190004e-03,2.140924659166416888e-02
5.304765554123641813e+00,9.861004908052407869e-02,5.380019623504108672e-01,1.403167229524445109e-03,2.134418209819515314e-02
5.310390554123641138e+00,9.816012972008476833e-02,5.387055752009700660e-01,1.392514745644866459e-03,2.127923143972690681e-02
5.316015554123641351e+00,9.771153129335241605e-02,5.394091915892635924e-01,1.381927013374003753e-03,2.121438987418703889e-02
5.321640554123641564e+00,9.726429238554044898e-02,5.401128109379298436e-01,1.371403750365273811e-03,2.114964880836088523e-02
5.327265554123641778e+00,9.681845397485885907e-02,5.408164326128948041e-01,1.360944669173351712e-03,2.108499898469901393e-02
5.332890554123641103e+00,9.637404397806480227e-02,5.415200559715488415e-01,1.350549478622556669e-03,2.102043386697482683e-02
5.338515554123641316e+00,9.593106678992197045e-02,5.422236804433279156e-01,1.340217887056966177e-03,2.095595199611231460e-02
5.344140554123641529e+00,9.548950133488448566e-02,5.429273055016159422e-01,1.329949604633975458e-03,2.089155749127544898e-02
5.349765554123641742e+00,9.504930810661459117e-02,5.436309305749027487e-01,1.319744344452267789e-03,2.082725856834130584e-02
5.355390554123641955e+00,9.461044255952970328e-02,5.443345550514422371e-01,1.309601823922768634e-03,2.076306465481475572e-02
5.361015554123641280e+00,9.417287002910050553e-02,5.450381783699770333e-01,1.299521765797230412e-03,2.069898313700638606e-02
5.366640554123641493e+00,9.373657693449892470e-02,5.457418000394775870e-01,1.289503896713283275e-03,2.063501685602985372e-02
5.372265554123641706e+00,9.330157453500015352e-02,5.464454195533099412e-01,1.279547943419480577e-03,2.057116318448866735e-02
5.377890554123641920e+00,9.286789425522988528e-02,5.471490363440973947e-01,1.269653629706006450e-03,2.050741496652119800e-02
5.383515554123641245e+00,9.243557641861707697e-02,5.478526498574057824e-01,1.259820675906344386e-03,2.044376296526142708e-02
5.389140554123641458e+00,9.200465624786660634e-02,5.485562596187161244e-01,1.250048799640051138e-03,2.038019895871906462e-02
5.394765554123641671e+00,9.157515175141633934e-02,5.492598651779782015e-01,1.240337716275365402e-03,2.031671844195739873e-02
5.400390554123641884e+00,9.114705742871385963e-02,5.499634660255264818e-01,1.230687140016301995e-03,2.025332207206177737e-02
5.406015554123641209e+00,9.072034572691795029e-02,5.506670616220229464e-01,1.221096786819548608e-03,2.019001543207135999e-02
5.411640554123641422e+00,9.029497553734881776e-02,5.513706514921814517e-01,1.211566377602837528e-03,2.012680722918567741e-02
5.417265554123641635e+00,8.987090476156604779e-02,5.520742352236424066e-01,1.202095638976788611e-03,2.006370652714637229e-02
5.422890554123641849e+00,8.944810288724332203e-02,5.527778123717206338e-01,1.192684301357578493e-03,2.000071990673275846e-02
5.428515554123641174e+00,8.902655974215933909e-02,5.534813824293923767e-01,1.183332096848950131e-03,1.993784945093029712e-02
5.434140554123641387e+00,8.860628786664058454e-02,5.541849449133338101e-01,1.174038758084614909e-03,1.987509215799055512e-02
5.439765554123641600e+00,8.818731789807174315e-02,5.548884994224585476e-01,1.164804016807797962e-03,1.981244091390946260e-02
5.445390554123641813e+00,8.776968852002714483e-02,5.555920455702232363e-01,1.155627601586055927e-03,1.974988668193290720e-02
5.451015554123641138e+00,8.735343419963866041e-02,5.562955829023716880e-01,1.146509236572620851e-03,1.968742122866698821e-02
5.456640554123641351e+00,8.693857448377273478e-02,5.569991109366240201e-01,1.137448643100324617e-03,1.962503957284171194e-02
5.462265554123641564e+00,8.652510792423337427e-02,5.577026292591942269e-01,1.128445542867467398e-03,1.956274143897519108e-02
5.467890554123641778e+00,8.611301218765669840e-02,5.584061375187808762e-01,1.119499660073888705e-03,1.950053130706225213e-02
5.473515554123641103e+00,8.570225013772272971e-02,5.591096353265769814e-01,1.110610722029473692e-03,1.943841708201474866e-02
5.479140554123641316e+00,8.529278005004546637e-02,5.598131222261099049e-01,1.101778459803640997e-03,1.937640781242867122e-02
5.484765554123641529e+00,8.488456696711732530e-02,5.605165977829875690e-01,1.093002609230357604e-03,1.931451113464063493e-02
5.490390554123641742e+00,8.447759190354525716e-02,5.612200616483929982e-01,1.084282910463783356e-03,1.925273115683377723e-02
5.496015554123641955e+00,8.407185635820300929e-02,5.619235134923152852e-01,1.075619105190424611e-03,1.919106735209150788e-02
5.501640554123641280e+00,8.366738108342879066e-02,5.626269529140363046e-01,1.067010933440594748e-03,1.912951474559648757e-02
5.507265554123641493e+00,8.326419969036977231e-02,5.633303794754039862e-01,1.058458132341845350e-03,1.906806531999127169e-02
5.512890554123641706e+00,8.286234895195618289e-02,5.640337928037186810e-01,1.049960436565765482e-03,1.900671022205516897e-02
5.518515554123641920e+00,8.246185842118748666e-02,5.647371925988868835e-01,1.041517578630748618e-03,1.894544214570740778e-02
5.524140554123641245e+00,8.206274213176069365e-02,5.654405785330700596e-01,1.033129288872507764e-03,1.888425725307300504e-02
5.529765554123641458e+00,8.166499457333128986e-02,5.661439502023211112e-01,1.024795296744260894e-03,1.882315615335117265e-02
5.535390554123641671e+00,8.126859189181330489e-02,5.668473072100381760e-01,1.016515333788854582e-03,1.876214371614923562e-02
5.541015554123641884e+00,8.087349778338011330e-02,5.675506492493690436e-01,1.008289136183974141e-03,1.870122779067895369e-02
5.546640554123641209e+00,8.047967237028871845e-02,5.682539760539883078e-01,1.000116444942136416e-03,1.864041717902215414e-02
5.552265554123641422e+00,8.008708175786075079e-02,5.689572872947102899e-01,9.919970045507305566e-04,1.857971940249958029e-02
5.557890554123641635e+00,7.969570593474341325e-02,5.696605825862914863e-01,9.839305620148142920e-04,1.851913883830474949e-02
5.563515554123641849e+00,7.930554310588565359e-02,5.703638615952288937e-01,9.759168664258399944e-04,1.845867567774235954e-02
5.569140554123641174e+00,7.891660942823949809e-02,5.710671240803749660e-01,9.679556675277028706e-04,1.839832592670909497e-02
5.574765554123641387e+00,7.852893432859878176e-02,5.717703698026457282e-01,9.600467130673115673e-04,1.833808241399400088e-02
5.580390554123641600e+00,7.814255273602307983e-02,5.724735984452333781e-01,9.521897469531432050e-04,1.827793654572135856e-02
5.586015554123641813e+00,7.775749623792617415e-02,5.731768096705148752e-01,9.443845098152208991e-04,1.821788037501002530e-02
5.591640554123641138e+00,7.737378524468378760e-02,5.738800032271152984e-01,9.366307409455580917e-04,1.815790848250982067e-02
5.597265554123641351e+00,7.699142388819787963e-02,5.745831789423249125e-01,9.289281795907627058e-04,1.809801922106987759e-02
5.602890554123641564e+00,7.661039875372983865e-02,5.752863366119402855e-01,9.212765654452935134e-04,1.803821505498508573e-02
5.608515554123641778e+00,7.623068169096214319e-02,5.759894759584880397e-01,9.136756398332921119e-04,1.797850195418658134e-02
5.614140554123641103e+00,7.585223596485365927e-02,5.766925967244275197e-01,9.061251478865220681e-04,1.791888801352627819e-02
5.619765554123641316e+00,7.547502419067464441e-02,5.773956987598809487e-01,8.986248398994956497e-04,1.785938162065257503e-02
5.625390554123641529e+00,7.509901616689140802e-02,5.780987819717433585e-01,8.911744703856730150e-04,1.779998958452190527e-02
5.631015554123641742e+00,7.472419491527676483e-02,5.788018462126816033e-01,8.837737958275356225e-04,1.774071564430174455e-02
5.636640554123641955e+00,7.435055974421266034e-02,5.795048912805351726e-01,8.764225731770423607e-04,1.768155968547220624e-02
5.642265554123641280e+00,7.397812577154044833e-02,5.802079170320134649e-01,8.691205594228204861e-04,1.762251781236338910e-02
5.647890554123641493e+00,7.360692004899506424e-02,5.809109234410712030e-01,8.618675107738399919e-04,1.756358322424346474e-02
5.653515554123641706e+00,7.323697518241041593e-02,5.816139105150048838e-01,8.546631808936506168e-04,1.750474767898902578e-02
5.659140554123641920e+00,7.286832192617233306e-02,5.823168781956367113e-01,8.475073197106882100e-04,1.744600322831682537e-02
5.664765554123641245e+00,7.250098239332800065e-02,5.830198263958853433e-01,8.403996743448413891e-04,1.738734386629870593e-02
5.670390554123641458e+00,7.213496523656603987e-02,5.837227551202159859e-01,8.333399914302690430e-04,1.732876675057658591e-02
5.676015554123641671e+00,7.177026363841607082e-02,5.844256644913403687e-01,8.263280187885738669e-04,1.727027274732490306e-02
5.681640554123641884e+00,7.140685640510027743e-02,5.851285546444291441e-01,8.193635058154325433e-04,1.721186620722549299e-02
5.687265554123641209e+00,7.104471191150789344e-02,5.858314256467634928e-01,8.124462038990460646e-04,1.715355405151790941e-02
5.692890554123641422e+00,7.068379407533989522e-02,5.865342775639239559e-01,8.055758678005079916e-04,1.709534437855444317e-02
5.698515554123641635e+00,7.032406908040442217e-02,5.872371105777250966e-01,7.987522568767038396e-04,1.703724487195395002e-02
5.704140554123641849e+00,6.996551144415068257e-02,5.879399249837694574e-01,7.919751344783778615e-04,1.697926131313778203e-02
5.709765554123641174e+00,6.960810828694630192e-02,5.886427210727517290e-01,7.852442657353097795e-04,1.692139648081560088e-02
5.715390554123641387e+00,6.925186112757746038e-02,5.893454990693903772e-01,7.785594156522792622e-04,1.686364964729246754e-02
5.721015554123641600e+00,6.889678499064602613e-02,5.900482592198988963e-01,7.719203485993485474e-04,1.680601675471831910e-02
5.726640554123641813e+00,6.854290502915696970e-02,5.907510019026188663e-01,7.653268282059000035e-04,1.674849120883502990e-02
5.732265554123641138e+00,6.819025130092887244e-02,5.914537276016824663e-01,7.587786163763694238e-04,1.669106511342406327e-02
5.737890554123641351e+00,6.783885273238397795e-02,5.921564367810151497e-01,7.522754719525663863e-04,1.663373070857053493e-02
5.743515554123641564e+00,6.748873146826456226e-02,5.928591298395766707e-01,7.458171507391219953e-04,1.657648175880657715e-02
5.749140554123641778e+00,6.713989863550626214e-02,5.935618072128407974e-01,7.394034073556361155e-04,1.651931464857640808e-02
5.754765554123641103e+00,6.679235216232319583e-02,5.942644694752794443e-01,7.330339973651070744e-04,1.646222898956244129e-02
5.760390554123641316e+00,6.644607690046459847e-02,5.949671172961649157e-01,7.267086781412742096e-04,1.640522763811642568e-02
5.766015554123641529e+00,6.610104697427979237e-02,5.956697513088934359e-01,7.204272088567124617e-04,1.634831614248940038e-02
5.771640554123641742e+00,6.575722995157250172e-02,5.963723720773059789e-01,7.141893510563824795e-04,1.629150174624950306e-02
5.777265554123641955e+00,6.541459208118907687e-02,5.970749802052598421e-01,7.079948700487217464e-04,1.623479213559865519e-02
5.782890554123641280e+00,6.507310360884768774e-02,5.977775764329869013e-01,7.018435356390985685e-04,1.617819413972915524e-02
5.788515554123641493e+00,6.473274322109538736e-02,5.984801615810031450e-01,6.957351210466201615e-04,1.612171259304574431e-02
5.794140554123641706e+00,6.439350094422560677e-02,5.991827364151161017e-01,6.896694008244654830e-04,1.606534954719628094e-02
5.799765554123641920e+00,6.405537915763018231e-02,5.998853016169761743e-01,6.836461495572261887e-04,1.600910396318662443e-02
5.805390554123641245e+00,6.371839164381559728e-02,6.005878578972645432e-01,6.776651417904553916e-04,1.595297192006795567e-02
5.811015554123641458e+00,6.338256083425657106e-02,6.012904060894186387e-01,6.717261519508949943e-04,1.589694727799271026e-02
5.816640554123641671e+00,6.304791369917003840e-02,6.019929470876519417e-01,6.658289532648955502e-04,1.584102266512413953e-02
5.822265554123641884e+00,6.271447701168239575e-02,6.026954817065773851e-01,6.599733164806357568e-04,1.578519062730196487e-02
5.827890554123641209e+00,6.238227282426901665e-02,6.033980106481432459e-01,6.541590099671026328e-04,1.572944476894589522e-02
5.833515554123641422e+00,6.205131486199502722e-02,6.041005346143936139e-01,6.483858013989566562e-04,1.567378071297110403e-02
5.839140554123641635e+00,6.172160627990829623e-02,6.048030544029390221e-01,6.426534595459291706e-04,1.561819672915236087e-02
5.844765554123641849e+00,6.139313900898058646e-02,6.055055708447701912e-01,6.369617548853471730e-04,1.556269393862168282e-02
5.850390554123641174e+00,6.106589475382755844e-02,6.062080846570376824e-01,6.313104595340365268e-04,1.550727608460530406e-02
5.856015554123641387e+00,6.073984750556030848e-02,6.069105963979791740e-01,6.256993478812347383e-04,1.545194893246866139e-02
5.861640554123641600e+00,6.041496716324567390e-02,6.076131065736416481e-01,6.201281981464158970e-04,1.539671940408700139e-02
5.867265554123641813e+00,6.009122363389533816e-02,6.083156157390129382e-01,6.145967935062419648e-04,1.534159457088096756e-02
5.872890554123641138e+00,5.976859074537198974e-02,6.090181244422728790e-01,6.091049215989480497e-04,1.528658064385043924e-02
5.878515554123641351e+00,5.944704945152260583e-02,6.097206330690360110e-01,6.036523729539394192e-04,1.523168210676799361e-02
5.884140554123641564e+00,5.912658999047336328e-02,6.104231417759568012e-01,5.982389399307337912e-04,1.517690112081020344e-02
5.889765554123641778e+00,5.880721277340907743e-02,6.111256505842840303e-01,5.928644167694821195e-04,1.512223727692697632e-02
5.895390554123641103e+00,5.848892788200527049e-02,6.118281594885212060e-01,5.875285997316698466e-04,1.506768770621701864e-02
5.901015554123641316e+00,5.817175323684237176e-02,6.125306684141558211e-01,5.822312861944041159e-04,1.501324750752883186e-02
5.906640554123641529e+00,5.785571175132388916e-02,6.132331770543157923e-01,5.769722730876483381e-04,1.495891042446069984e-02
5.912265554123641742e+00,5.754082796573403713e-02,6.139356847738737244e-01,5.717513561801687008e-04,1.490466968568780054e-02
5.917890554123641955e+00,5.722712466284450572e-02,6.146381906805424844e-01,5.665683309329465605e-04,1.485051890002081661e-02
5.923515554123641280e+00,5.691461985460308237e-02,6.153406937416343592e-01,5.614229939720934408e-04,1.479645288169364331e-02
5.929140554123641493e+00,5.660332443150787457e-02,6.160431927660039442e-01,5.563151437680211855e-04,1.474246829197770232e-02
5.934765554123641706e+00,5.629324073592682776e-02,6.167456862424377517e-01,5.512445804479079422e-04,1.468856402406671681e-02
5.940390554123641920e+00,5.598436226285072315e-02,6.174481722136084816e-01,5.462111059563596856e-04,1.463474130664893513e-02
5.946015554123641245e+00,5.567667452737682515e-02,6.181506483206248292e-01,5.412145253911917466e-04,1.458100353474965291e-02
5.951640554123641458e+00,5.537015691090392544e-02,6.188531119372522316e-01,5.362546487648901230e-04,1.452735585419534514e-02
5.957265554123641671e+00,5.506478514669818636e-02,6.195555602006526108e-01,5.313312917332366474e-04,1.447380454634616259e-02
5.962890554123641884e+00,5.476053410115829662e-02,6.202579898817541793e-01,5.264442748988361603e-04,1.442035628961389412e-02
5.968515554123641209e+00,5.445738057316516084e-02,6.209603972465332911e-01,5.215934228002273290e-04,1.436701739903144433e-02
5.974140554123641422e+00,5.415530585803486618e-02,6.216627780691114102e-01,5.167785638053602184e-04,1.431379314411222563e-02
5.979765554123641635e+00,5.385429778770750575e-02,6.223651277613497790e-01,5.119995307305073547e-04,1.426068721800435868e-02
5.985390554123641849e+00,5.355435194690248701e-02,6.230674414814463269e-01,5.072561605568409173e-04,1.420770139445725819e-02
5.991015554123641174e+00,5.325547238638847491e-02,6.237697130128992962e-01,5.025482999409675846e-04,1.415483547760474151e-02
5.996640554123641387e+00,5.295766612118185668e-02,6.244719461236222235e-01,4.978757268364285542e-04,1.410208653352898293e-02
6.002265554123641600e+00,5.266097455304996622e-02,6.251740770254508028e-01,4.932386622476804235e-04,1.404945502150168821e-02
6.007890554123641813e+00,5.236537444656006596e-02,6.258762041962997458e-01,4.886362541400071906e-04,1.399692810290138582e-02
6.013515554123641138e+00,5.207027083359563185e-02,6.265798012354463209e-01,4.840587577749494983e-04,1.394438947672908130e-02
6.019140554123641351e+00,5.178189287001491031e-02,6.272699771473098096e-01,4.796019897175379234e-04,1.389294490223025487e-02
6.024765554123641564e+00,5.147258018143012481e-02,6.280132741772430638e-01,4.748389879878449609e-04,1.383762926729541383e-02
6.030390554123641778e+00,5.121980514105107379e-02,6.286229445999917953e-01,4.709605874882808732e-04,1.379233832083111462e-02
6.036015554123641103e+00,5.084855194871257256e-02,6.295227319360888751e-01,4.652829565497396667e-04,1.372555182158496229e-02
6.041640554123641316e+00,5.076454979534253398e-02,6.297333787702568131e-01,4.639612963818010851e-04,1.370921139610996320e-02
6.047265554123641529e+00,5.120538225024580392e-02,6.286723051455430644e-01,4.706444559184330950e-04,1.378696248037989541e-02
6.052890554123641742e+00,5.418346142994521358e-02,6.215844504575518403e-01,5.173126853965545309e-04,1.432114168449898951e-02
6.058515554123641955e+00,5.428373426429514842e-02,6.213549167411597240e-01,5.188836397747159917e-04,1.433809722582061845e-02
6.064140554123641280e+00,5.392643368638876111e-02,6.221879013718202289e-01,5.132014763114037519e-04,1.427504401540661411e-02
6.069765554123641493e+00,5.402399486932821238e-02,6.219605639250459506e-01,5.147473898208637091e-04,1.429218788056827588e-02
6.075390554123641706e+00,5.407045470041979551e-02,6.218526856724700957e-01,5.154823145321561209e-04,1.430029534765926008e-02
6.081015554123641920e+00,5.403798129408871054e-02,6.219286659964844421e-01,5.149647375620482453e-04,1.429452188710038547e-02
6.086640554123641245e+00,5.403480993271182753e-02,6.219361375572431960e-01,5.149139267173996311e-04,1.429395034493344263e-02
6.092265554123641458e+00,5.404370207413110999e-02,6.219152516058329416e-01,5.150562314687908132e-04,1.429554818697359453e-02
6.097890554123641671e+00,5.404607303343823832e-02,6.219093446069456910e-01,5.150965159226272546e-04,1.429603911103599287e-02
6.103515554123641884e+00,5.404757047887865512e-02,6.219052715018741351e-01,5.151242969053995138e-04,1.429641403881527946e-02
6.109140554123641209e+00,5.405158719966849518e-02,6.218951656465259159e-01,5.151931647793655525e-04,1.429726280403820909e-02
6.114765554123641422e+00,5.405545846560470130e-02,6.218853120445775318e-01,5.152603090860473616e-04,1.429810208937286851e-02
6.120390554123641635e+00,5.406264234970047794e-02,6.218677203364012529e-01,5.153801760577325902e-04,1.429952792699341370e-02
6.126015554123641849e+00,5.406402701833683960e-02,6.218637142589310551e-01,5.154074587704939861e-04,1.429991864818959055e-02
6.131640554123641174e+00,5.406979747377477913e-02,6.218496314385477675e-01,5.155034037995881143e-04,1.430105422670448038e-02
6.137265554123641387e+00,5.407193308823358968e-02,6.218442361868090629e-01,5.155401311142231982e-04,1.430150824105846583e-02
6.142890554123641600e+00,5.407603559780726349e-02,6.218345077053495373e-01,5.156063892026696007e-04,1.430226116345269423e-02
6.148515554123641813e+00,5.407839864525337131e-02,6.218291010042275024e-01,5.156431809967937071e-04,1.430265671454159816e-02
6.154140554123641138e+00,5.407979642870752723e-02,6.218261955184964940e-01,5.156629132183436753e-04,1.430283434678234801e-02
6.159765554123641351e+00,5.408241953514888317e-02,6.218206393766007034e-01,5.157007087735824809e-04,1.430318890702795588e-02
6.165390554123641564e+00,5.408325452093452890e-02,6.218193866651411383e-01,5.157091599660863215e-04,1.430320247554071542e-02
6.171015554123641778e+00,5.408500620454991664e-02,6.218160449735835593e-01,5.157318549139309474e-04,1.430336865350709946e-02
6.176640554123641103e+00,5.408461482693800032e-02,6.218176507399816311e-01,5.157208196772204148e-04,1.430316610354284701e-02
6.182265554123641316e+00,5.408492434532025800e-02,6.218174813423409386e-01,5.157218913205951485e-04,1.430311397020244540e-02
6.187890554123641529e+00,5.408554043224571978e-02,6.218163563173417785e-01,5.157294822825583261e-04,1.430316157038197256e-02
6.193515554123641742e+00,5.408414025098273042e-02,6.218196400526766476e-01,5.157070201565473440e-04,1.430290888687585187e-02
6.199140554123641955e+00,5.408427016107060503e-02,6.218190406834295247e-01,5.157110468991256110e-04,1.430298621105355848e-02
6.204765554123641280e+00,5.408315517503875514e-02,6.218210178647860520e-01,5.156975220310574528e-04,1.430290597031595376e-02
6.210390554123641493e+00,5.408233745425566202e-02,6.218220274736825370e-01,5.156906098865964841e-04,1.430293051745725082e-02
6.216015554123641706e+00,5.408057832601340098e-02,6.218250257291121352e-01,5.156701543783474275e-04,1.430282839995917349e-02
6.221640554123641920e+00,5.408001508060613499e-02,6.218251265546422824e-01,5.156694676340471120e-04,1.430295831645321016e-02
6.227265554123641245e+00,5.407851971332652830e-02,6.218274210712196881e-01,5.156538450770120890e-04,1.430292048887036628e-02
6.232890554123641458e+00,5.407752118946341363e-02,6.218286908265858726e-01,5.156452296512712124e-04,1.430294561333574771e-02
6.238515554123641671e+00,5.407665928406580474e-02,6.218298774752674118e-01,5.156372008383395536e-04,1.430295087561770338e-02
6.244140554123641884e+00,5.407583607593970804e-02,6.218313047805626992e-01,5.156275470543579239e-04,1.430290082792947705e-02
6.249765554123641209e+00,5.407529042849916479e-02,6.218324767401191000e-01,5.156196467928723373e-04,1.430282600538174305e-02
6.255390554123641422e+00,5.407499665160223068e-02,6.218334575996599112e-01,5.156130638050438744e-04,1.430272110215007053e-02
6.261015554123641635e+00,5.407495013681494489e-02,6.218342222326882496e-01,5.156079688178721301e-04,1.430259207396400098e-02
6.266640554123641849e+00,5.407458897107238899e-02,6.218360045225683752e-01,5.155959491613925890e-04,1.430235418258697482e-02
6.272265554123641174e+00,5.407517441726667623e-02,6.218357543955024269e-01,5.155977893979725706e-04,1.430225038442051524e-02
6.277890554123641387e+00,5.407496816239339144e-02,6.218373865622344177e-01,5.155867986493674034e-04,1.430200006131304019e-02
6.283515554123641600e+00,5.407560496381579734e-02,6.218369301492586709e-01,5.155900444975281818e-04,1.430192167547262271e-02
6.289140554123641813e+00,5.407553459953588076e-02,6.218378507979780423e-01,5.155839017773241597e-04,1.430176989267571350e-02
6.294765554123641138e+00,5.407558005659277023e-02,6.218381245531414692e-01,5.155821661344401870e-04,1.430170972539336095e-02
6.300390554123641351e+00,5.407534120835022495e-02,6.218385859362770551e-01,5.155791418310710352e-04,1.430168900399252790e-02
6.306015554123641564e+00,5.407497067501437077e-02,6.218388341679039755e-01,5.155775551108782986e-04,1.430174298778964098e-02
6.311640554123641778e+00,5.407440690675158201e-02,6.218390340582118370e-01,5.155762794370953280e-04,1.430185670809609386e-02
6.317265554123641103e+00,5.407369416118812389e-02,6.218391526945008518e-01,5.155755414669438690e-04,1.430202474968880755e-02
6.322890554123641316e+00,5.407276970773457897e-02,6.218394608102070231e-01,5.155734963171015308e-04,1.430221253055270411e-02
6.328515554123641529e+00,5.407205646098184326e-02,6.218391515476717757e-01,5.155756392924936132e-04,1.430246063411322148e-02
6.334140554123641742e+00,5.407103001798020669e-02,6.218396018288747662e-01,5.155725808106057222e-04,1.430264729484058070e-02
6.339765554123641955e+00,5.407057510042898724e-02,6.218389555600790652e-01,5.155769708679615575e-04,1.430288941564829969e-02
6.345390554123641280e+00,5.406963779791885971e-02,6.218398520415043818e-01,5.155708236297118757e-04,1.430296682095277827e-02
6.351015554123641493e+00,5.406950612249922239e-02,6.218393935058342814e-01,5.155738945777714162e-04,1.430308684740970102e-02
6.356640554123641706e+00,5.406907265649879557e-02,6.218402306120767165e-01,5.155681176913334525e-04,1.430304124966432985e-02
6.362265554123641920e+00,5.406964191586335206e-02,6.218393272359503676e-01,5.155741853578426617e-04,1.430305899270010485e-02
6.367890554123641245e+00,5.406974259601784322e-02,6.218400585520863499e-01,5.155690917824941582e-04,1.430289105409385600e-02
6.373515554123641458e+00,5.407064785178034017e-02,6.218393444214078691e-01,5.155738376909369805e-04,1.430278325231757776e-02
6.379140554123641671e+00,5.407103504884758216e-02,6.218400720736130260e-01,5.155687512195401270e-04,1.430253972631863844e-02
6.384765554123641884e+00,5.407192559137116022e-02,6.218396426262513543e-01,5.155715520101905288e-04,1.430238186558495037e-02
6.390390554123641209e+00,5.407240202075126734e-02,6.218399656746338433e-01,5.155692228640298665e-04,1.430219123609962825e-02
6.396015554123641422e+00,5.407275997102215653e-02,6.218401022903590203e-01,5.155681649256620971e-04,1.430206721097528749e-02
6.401640554123641635e+00,5.407321166877247787e-02,6.218393734299721975e-01,5.155730121055256392e-04,1.430208220098949483e-02
6.407265554123641849e+00,5.407260713199526364e-02,6.218403144103695768e-01,5.155664923869504026e-04,1.430206123948529230e-02
6.412890554123641174e+00,5.407231396866293144e-02,6.218396849939729076e-01,5.155706984648773241e-04,1.430225546007715849e-02
6.418515554123641387e+00,5.407112336201889968e-02,6.218403369361144017e-01,5.155661923714796027e-04,1.430244538067877193e-02
6.424140554123641600e+00,5.407000873035658350e-02,6.218401382238163411e-01,5.155675036017949011e-04,1.430277659578976096e-02
6.429765554123641813e+00,5.406874191159579540e-02,6.218398393430810689e-01,5.155695205207461987e-04,1.430316766100419613e-02
6.435390554123641138e+00,5.406705270910616701e-02,6.218403470209075135e-01,5.155660687280219341e-04,1.430351876683269748e-02
6.441015554123641351e+00,5.406585240391728608e-02,6.218398259103325998e-01,5.155696647865989348e-04,1.430393608524454900e-02
6.446640554123641564e+00,5.406426859249919420e-02,6.218406120291765093e-01,5.155643837059891137e-04,1.430420859640144440e-02
6.452265554123641778e+00,5.406347139466589902e-02,6.218402558201000518e-01,5.155669161277301720e-04,1.430448978287207629e-02
6.457890554123641103e+00,5.406294638500437622e-02,6.218401986547721361e-01,5.155674335108930686e-04,1.430464304995494006e-02
6.463515554123641316e+00,5.406281830501022401e-02,6.218403379919574814e-01,5.155666384247931371e-04,1.430465487896179569e-02
6.469140554123641529e+00,5.406341129332557088e-02,6.218400319030796819e-01,5.155689082553921139e-04,1.430456095689549602e-02
6.474765554123641742e+00,5.406408062297175798e-02,6.218407878715266346e-01,5.155639657661431879e-04,1.430424673347022516e-02
6.480390554123641955e+00,5.406587406555120323e-02,6.218400219296295051e-01,5.155694116298037118e-04,1.430392333076990589e-02
6.486015554123641280e+00,5.406747680343512719e-02,6.218405006708830340e-01,5.155663810670040861e-04,1.430341523818570194e-02
6.491640554123641493e+00,5.406944495917612170e-02,6.218404671130184358e-01,5.155668465332021149e-04,1.430290749948891216e-02
6.497265554123641706e+00,5.407158743144153262e-02,6.218397893855331926e-01,5.155717097675057694e-04,1.430247568802773400e-02
6.502890554123641920e+00,5.407250224102915642e-02,6.218411136160054697e-01,5.155629296372221367e-04,1.430199015034733234e-02
6.508515554123641245e+00,5.407408213522615220e-02,6.218394612490147910e-01,5.155744311102171667e-04,1.430189133365844176e-02
6.514140554123641458e+00,5.407377080037943651e-02,6.218403791642198586e-01,5.155683922113188638e-04,1.430180615980921298e-02
6.519765554123641671e+00,5.407273856605115253e-02,6.218409575386110166e-01,5.155646428811045106e-04,1.430197516955784842e-02
6.525390554123641884e+00,5.407190955311787228e-02,6.218391183041719339e-01,5.155773511550642554e-04,1.430254698093980439e-02
6.531015554123641209e+00,5.406871861504931875e-02,6.218411473760550034e-01,5.155636701514877121e-04,1.430301152008401494e-02
6.536640554123641422e+00,5.406670790738744847e-02,6.218392675110545609e-01,5.155766041777972136e-04,1.430390227552631038e-02
6.542265554123641635e+00,5.406340693530674313e-02,6.218398312976400888e-01,5.155728423318039740e-04,1.430467126171167114e-02
6.547890554123641849e+00,5.405968168231858884e-02,6.218414784078829527e-01,5.155616527194966086e-04,1.430534651727672843e-02
6.553515554123641174e+00,5.405849474696077656e-02,6.218380130689487029e-01,5.155852686785425670e-04,1.430631590165195623e-02
6.559140554123641387e+00,5.405515315484171052e-02,6.218411558875717171e-01,5.155638167322503223e-04,1.430660501290443448e-02
6.564765554123641600e+00,5.405482827527412215e-02,6.218396830057006941e-01,5.155737912250214468e-04,1.430696778647032319e-02
6.570390554123641813e+00,5.405571565005580503e-02,6.218386558685667920e-01,5.155806888797593007e-04,1.430692432834048365e-02
6.576015554123641138e+00,5.405643276017037951e-02,6.218420429443887176e-01,5.155574625429667482e-04,1.430609003086596824e-02
6.581640554123641351e+00,5.406230575725966964e-02,6.218378492426724913e-01,5.155858733543381128e-04,1.430532418472837963e-02
6.587265554123641564e+00,5.406723204896664997e-02,6.218401606304483353e-01,5.155699308873341316e-04,1.430357847116350833e-02
6.592890554123641778e+00,5.407407480522459509e-02,6.218413631670524078e-01,5.155615362245486973e-04,1.430153557175800616e-02
6.598515554123641103e+00,5.408421346405622998e-02,6.218364171633624649e-01,5.155950467006429044e-04,1.429978399454680769e-02
6.604140554123641316e+00,5.408884169954086829e-02,6.218432137263125714e-01,5.155484950590134277e-04,1.429726942359507529e-02
6.609765554123641529e+00,5.409684214740016067e-02,6.218379415962312917e-01,5.155842199124558963e-04,1.429614556356967325e-02
6.615390554123641742e+00,5.409922850050952886e-02,6.218384047933287473e-01,5.155808607304318818e-04,1.429542181157655162e-02
6.621015554123641955e+00,5.409532809808535042e-02,6.218435057465233617e-01,5.155459116933392696e-04,1.429548344984304768e-02
6.626640554123641280e+00,5.409218524959701763e-02,6.218351168083354752e-01,5.156029653960992037e-04,1.429789616606236963e-02
6.632265554123641493e+00,5.407730308334061237e-02,6.218420706520334518e-01,5.155554444764207361e-04,1.430051283294985105e-02
6.637890554123641706e+00,5.406153797193142402e-02,6.218409548859532565e-01,5.155629720527862532e-04,1.430489192669097062e-02
6.643515554123641920e+00,5.404594234296086763e-02,6.218347444954337444e-01,5.156052615034543421e-04,1.431019348959344621e-02
6.649140554123641245e+00,5.402561793454760397e-02,6.218459819300726776e-01,5.155287164068043373e-04,1.431345173223295790e-02
6.654765554123641458e+00,5.402526144522790119e-02,6.218360056278788850e-01,5.155967765159119023e-04,1.431543585509445667e-02
6.660390554123641671e+00,5.404217795583642764e-02,6.218377207324879974e-01,5.155852317275482193e-04,1.431063433867026807e-02
6.666015554123641884e+00,5.409027807557328926e-02,6.218466191816530708e-01,5.155247463185647343e-04,1.429623117110682615e-02
6.671640554123641209e+00,5.418750069843521200e-02,6.218312271109667222e-01,5.156299638243607960e-04,1.427349362431244197e-02
6.677265554123641422e+00,5.429500732397674057e-02,6.218451479480021638e-01,5.155352455094182589e-04,1.424261467817568121e-02
6.682890554123641635e+00,5.437362858920768982e-02,6.218420925237904129e-01,5.155564431030604505e-04,1.422260541957071772e-02
6.688515554123641849e+00,5.431342823373853934e-02,6.218295711019714567e-01,5.156423674182766511e-04,1.424074259865910907e-02
6.694140554123641174e+00,5.388268883240759227e-02,6.218526479227564074e-01,5.154854812519383536e-04,1.435021597164340933e-02
6.699765554123641387e+00,5.295073573186549754e-02,6.218321215357838216e-01,5.156253618992847612e-04,1.460674780357160661e-02
6.705390554123641600e+00,5.092839790953891665e-02,6.218383521195682828e-01,5.155829748713336132e-04,1.518552505187183155e-02
6.711015554123641813e+00,4.850980177549165523e-02,6.218503336125531522e-01,5.155067409972937916e-04,1.594028594622315040e-02
6.716640554123641138e+00,4.397896525798966616e-02,6.218229829675456788e-01,5.156779370168683690e-04,1.758833799266747155e-02
6.722265554123641351e+00,4.424971734797737005e-02,6.218600381509487018e-01,5.154506486434267103e-04,1.747301495476064059e-02
6.727890554123641564e+00,3.891988035905946663e-02,6.218294589157847829e-01,5.156352213992425456e-04,1.987294988996093567e-02
6.733515554123641778e+00,2.356271267340850906e-02,6.218860306188203069e-01,5.153680796138698480e-04,3.280828188739175894e-02
6.739140554123641103e+00,1.444321650222374527e-02,6.218366624742035498e-01,5.155902497193085065e-04,5.354661646592977220e-02
6.744765554123641316e+00,9.424561195333422750e-03,6.218018054004869066e-01,5.156857389900397276e-04,8.207582214735606452e-02
6.750390554123641529e+00,5.418289000863870351e-03,6.218415586300206632e-01,5.155773303594531455e-04,1.427325112071130275e-01
6.756015554123641742e+00,4.874304211200924247e-03,6.218999940792445669e-01,5.154504606123672377e-04,1.586227813072949022e-01
6.761640554123641955e+00,3.743366847301862060e-03,6.217643683872562388e-01,5.156916437551500778e-04,2.066421745948501254e-01
6.767265554123641280e+00,3.605767925285040167e-03,6.218682038062935957e-01,5.155353521869060658e-04,2.144627841569222704e-01
6.772890554123641493e+00,3.564673157817032419e-03,6.218020966720254616e-01,5.156437585434655441e-04,2.169808012044673051e-01
6.778515554123641706e+00,3.637042970041218411e-03,6.218020493985767505e-01,5.156247959443835448e-04,2.126555007151344767e-01
6.784140554123641920e+00,3.690711558869781347e-03,6.219006277395341398e-01,5.154710150698566971e-04,2.095006641054242835e-01
6.789765554123641245e+00,3.748418462655908265e-03,6.218902843834509531e-01,5.155015513528701755e-04,2.062876209614611933e-01
6.795390554123641458e+00,3.787312182700431316e-03,6.217970126711040990e-01,5.156435185494121594e-04,2.042253821475634168e-01
6.801015554123641671e+00,3.816276154715253586e-03,6.218337639322915056e-01,5.155914202594489085e-04,2.026549177877507435e-01
6.806640554123641884e+00,3.834613790640504193e-03,6.218233838503499644e-01,5.156080224577775815e-04,2.016922892142109236e-01
6.812265554123641209e+00,3.849388729924231329e-03,6.218171077511611688e-01,5.155968409570755705e-04,2.009137854598634365e-01
6.817890554123641422e+00,3.863443056205877885e-03,6.218322476377700081e-01,5.155913993005039339e-04,2.001807940998271418e-01
6.823515554123641635e+00,3.875834287017016367e-03,6.219530687465804064e-01,5.153902923615846050e-04,1.994629752701247427e-01
6.829140554123641849e+00,3.890718756536784648e-03,6.217685769184481126e-01,5.156987338994814237e-04,1.988188171014895755e-01
6.834765554123641174e+00,3.902633820447630811e-03,6.218618657249088688e-01,5.155348398105379527e-04,1.981488131589833057e-01
6.840390554123641387e+00,3.914709139843348430e-03,6.217972447606011643e-01,5.156597997052219827e-04,1.975854838576295569e-01
6.846015554123641600e+00,3.924605807171017806e-03,6.218349350028504752e-01,5.155615129512743306e-04,1.970496675140888387e-01
6.851640554123641813e+00,3.935810785141945906e-03,6.218181306047038115e-01,5.156191849366255136e-04,1.965106606051043314e-01
6.857265554123641138e+00,3.941591933485303310e-03,6.219727481606979191e-01,5.153534786326997418e-04,1.961213212818576079e-01
6.862890554123641351e+00,3.950945539560663487e-03,6.217445276017997680e-01,5.157392227646500184e-04,1.958034668918768317e-01
6.868515554123641564e+00,3.960228320887535826e-03,6.218643424216919735e-01,5.155362609758005728e-04,1.952676282286657794e-01
6.874140554123641778e+00,3.964637332539803875e-03,6.218135990796302970e-01,5.156295385437308565e-04,1.950857652142715670e-01
6.879765554123641103e+00,3.969724163407950361e-03,6.218044288957704779e-01,5.156169893920091755e-04,1.948310391984613699e-01
6.885390554123641316e+00,3.976169017188318361e-03,6.218763713873125543e-01,5.155080881107009438e-04,1.944741606363732112e-01
6.891015554123641529e+00,3.980818939102469083e-03,6.219098764542992930e-01,5.154666361625715289e-04,1.942313795407599741e-01
6.896640554123641742e+00,3.986276878240502426e-03,6.217843732507162269e-01,5.156736296393424216e-04,1.940433311798532845e-01
6.902265554123641955e+00,3.987076671805488831e-03,6.218457829518929669e-01,5.155707367908468923e-04,1.939656968864025555e-01
6.907890554123641280e+00,3.991789448527760867e-03,6.218117721045883783e-01,5.156266306475134177e-04,1.937577008868861250e-01
6.913515554123641493e+00,3.996409990573474187e-03,6.218215916955044387e-01,5.155826113649794725e-04,1.935171613702456883e-01
6.919140554123641706e+00,3.996146297018856458e-03,6.218429042546099739e-01,5.155746161089149512e-04,1.935269298674835436e-01
6.924765554123641920e+00,3.999781482015158686e-03,6.219460610552719482e-01,5.154027148387051388e-04,1.932865772128517512e-01
6.930390554123641245e+00,4.001783741765041827e-03,6.217540110279445864e-01,5.157281151895204852e-04,1.933118385960249652e-01
6.936015554123641458e+00,4.002478075931715194e-03,6.218879244897442815e-01,5.154906182070838989e-04,1.931892973906242650e-01
6.941640554123641671e+00,4.005530242159504456e-03,6.217688584173649557e-01,5.157072483007374072e-04,1.931232135783489956e-01
6.947265554123641884e+00,4.004759231193175811e-03,6.218370387563226798e-01,5.155518111361186108e-04,1.931021747027156232e-01
6.952890554123641209e+00,4.006006318339231168e-03,6.218633519795961906e-01,5.155404645732004259e-04,1.930378125764893038e-01
6.958515554123641422e+00,4.006047843347693323e-03,6.219165089322132856e-01,5.154538019967691521e-04,1.930033622237116164e-01
6.964140554123641635e+00,4.007560069901432154e-03,6.217716280846193877e-01,5.156927795559770574e-04,1.930199811959377454e-01
6.969765554123641849e+00,4.007650803915650817e-03,6.218602342847319164e-01,5.155496981492823294e-04,1.929620580885818004e-01
6.975390554123641174e+00,4.007832785273462810e-03,6.218050834259334358e-01,5.156361841871222405e-04,1.929856652509789883e-01
6.981015554123641387e+00,4.007320809351763539e-03,6.218013801368691418e-01,5.156184452518267503e-04,1.930036811809065223e-01
6.986640554123641600e+00,4.007235121142272913e-03,6.219117049738409619e-01,5.154463881137304150e-04,1.929434033184959374e-01
6.992265554123641813e+00,4.006871440956396788e-03,6.218728899255457909e-01,5.155345131647624205e-04,1.929939058794870599e-01
6.997890554123641138e+00,4.007511833692780669e-03,6.217871511529459161e-01,5.156709668713030468e-04,1.930141400466422463e-01
7.003515554123641351e+00,4.006604987262475312e-03,6.218645376168242533e-01,5.155375978126426444e-04,1.930078955068958990e-01
7.009140554123641564e+00,4.007081700420616482e-03,6.217808285341933638e-01,5.156782803667798055e-04,1.930375965304063635e-01
7.014765554123641778e+00,4.006083205429966133e-03,6.218456295649471555e-01,5.155318910455605318e-04,1.930308974911428277e-01
7.020390554123641103e+00,4.005632050190846560e-03,6.218496821196690671e-01,5.155682530906794845e-04,1.930662551991446652e-01
7.026015554123641316e+00,4.004960712730024422e-03,6.219370680467659618e-01,5.154206057830987547e-04,1.930433190560900680e-01
7.031640554123641529e+00,4.006014354089640003e-03,6.217319033606419909e-01,5.157676569908149246e-04,1.931224946052479408e-01
7.037265554123641742e+00,4.004135177895919162e-03,6.219191004796238431e-01,5.154355079502701302e-04,1.930887014488055498e-01
7.042890554123641955e+00,4.005197155822188756e-03,6.217512372908495788e-01,5.157319574563405153e-04,1.931485282965317851e-01
7.048515554123641280e+00,4.004178523621602405e-03,6.218164851937028059e-01,5.155902416538309671e-04,1.931445758270671220e-01
7.054140554123641493e+00,4.002967887395543836e-03,6.219375408348166712e-01,5.154059773504448541e-04,1.931339415587158270e-01
7.059765554123641706e+00,4.003598198784832918e-03,6.218352653954259956e-01,5.155994547606611430e-04,1.931760241014527091e-01
7.065390554123641920e+00,4.003562437544815056e-03,6.218011946637833631e-01,5.156420642716572989e-04,1.931937139668570003e-01
7.071015554123641245e+00,4.002996221316322892e-03,6.218597159956145148e-01,5.155520067687777716e-04,1.931872945657864271e-01
7.076640554123641458e+00,4.002716186154811097e-03,6.217959949948475007e-01,5.156449191765324121e-04,1.932356287063725087e-01
7.082265554123641671e+00,4.002502605571763537e-03,6.218094302932102302e-01,5.156012910635763159e-04,1.932295897868335499e-01
7.087890554123641884e+00,4.001267650261076947e-03,6.219328935019186044e-01,5.154104594088676104e-04,1.932176891647967021e-01
7.093515554123641209e+00,4.001824037739864365e-03,6.218424420345495252e-01,5.155912545803311309e-04,1.932585927259528324e-01
7.099140554123641422e+00,4.002295675774832258e-03,6.217880814989905636e-01,5.156700007427841717e-04,1.932653316435517798e-01
7.104765554123641635e+00,4.001102607880608134e-03,6.218731817028985143e-01,5.155208822040176263e-04,1.932670563816494824e-01
7.110390554123641849e+00,4.001880305664800089e-03,6.217703730470995893e-01,5.156900557029745315e-04,1.932929084509339146e-01
7.116015554123641174e+00,4.000810176477462461e-03,6.218480251612120702e-01,5.155266241640539754e-04,1.932833356585111906e-01
7.121640554123641387e+00,4.000602103463983712e-03,6.218858996851678311e-01,5.155066214881910908e-04,1.932858885323154863e-01
7.127265554123641600e+00,4.000455709826465818e-03,6.218933320019581767e-01,5.154982030514908536e-04,1.932898051284208663e-01
7.132890554123641813e+00,4.001446114915890688e-03,6.217459480792492110e-01,5.157419267689404606e-04,1.933333269863792003e-01
7.138515554123641138e+00,4.000008729045868155e-03,6.219048188342365391e-01,5.154641232823687800e-04,1.932986244027485867e-01
7.144140554123641351e+00,4.000930279397395609e-03,6.217768914449779416e-01,5.156754252063475066e-04,1.933333209510525730e-01
7.149765554123641564e+00,4.000772552211802856e-03,6.217816335947891071e-01,5.156573768961271410e-04,1.933341761496972511e-01
7.155390554123641778e+00,3.999022482658989679e-03,6.219942369840480989e-01,5.153015257915767458e-04,1.932853071067060780e-01
7.161015554123641103e+00,4.000919761717701417e-03,6.217774176372764527e-01,5.157037836576752700e-04,1.933444611632013088e-01
7.166640554123641316e+00,4.000179782089805652e-03,6.218301354388722224e-01,5.155941022864316816e-04,1.933390986306136039e-01
7.172265554123641529e+00,4.000233447333774797e-03,6.218420726750579774e-01,5.155838047474919656e-04,1.933326435327683834e-01
7.177890554123641742e+00,4.000205790441692735e-03,6.218012178710164983e-01,5.156262826510656788e-04,1.933499086033764192e-01
7.183515554123641955e+00,3.999998507079362275e-03,6.218229300118910396e-01,5.155760396694679176e-04,1.933410870367751611e-01
7.189140554123641280e+00,3.999210940083599945e-03,6.219340058022705398e-01,5.154124454603759746e-04,1.933178018797884201e-01
7.194765554123641493e+00,4.000235140641196160e-03,6.218177283296689728e-01,5.156377115940694728e-04,1.933527755738696507e-01
7.200390554123641706e+00,4.000309009575351432e-03,6.218067154882686021e-01,5.156377098627986386e-04,1.933492045096544265e-01
7.206015554123641920e+00,3.999703175083983188e-03,6.218556064126415928e-01,5.155536110464665469e-04,1.933469516905993446e-01
7.211640554123641245e+00,4.000216159772816520e-03,6.217819568962048571e-01,5.156597428440604786e-04,1.933619542974945871e-01
7.217265554123641458e+00,3.999649551763602776e-03,6.218505461341767848e-01,5.155235511151375115e-04,1.933382704321517931e-01
7.222890554123641671e+00,3.999169846866396788e-03,6.219078070967319904e-01,5.154685728478185973e-04,1.933408404440689621e-01
7.228515554123641884e+00,4.000154837069128111e-03,6.218449122254442463e-01,5.155839721727931277e-04,1.933365056503247859e-01
7.234140554123641209e+00,4.000164452379060924e-03,6.217878019587285143e-01,5.156699293569492115e-04,1.933682735407012410e-01
7.239765554123641422e+00,3.999745666321840448e-03,6.218504490038953003e-01,5.155668776745965911e-04,1.933498729740649735e-01
7.245390554123641635e+00,3.999845480828908076e-03,6.218278277011299870e-01,5.155758084404055445e-04,1.933483971736678353e-01
7.251015554123641849e+00,4.000155294755716393e-03,6.217695253636585928e-01,5.156779545946221831e-04,1.933717255692621040e-01
7.256640554123641174e+00,3.998519097541463480e-03,6.220005159361305935e-01,5.152874560505315551e-04,1.933043622452730037e-01
7.262265554123641387e+00,4.000716902799597748e-03,6.217500113393633621e-01,5.157585599579742530e-04,1.933748022499641450e-01
7.267890554123641600e+00,3.999527374583504956e-03,6.218689160091730450e-01,5.155288916776976224e-04,1.933461794587851834e-01
7.273515554123641813e+00,4.000206414006169699e-03,6.217955087038142814e-01,5.156670195551270840e-04,1.933651540141492209e-01
7.279140554123641138e+00,3.999956606107934499e-03,6.218241277514996446e-01,5.155800824831730357e-04,1.933446284251741920e-01
7.284765554123641351e+00,3.999255572590670361e-03,6.218472861584305456e-01,5.155313045502490140e-04,1.933602248691600467e-01
7.290390554123641564e+00,3.999451516569985793e-03,6.219144642858791538e-01,5.154504605854937690e-04,1.933204309828294443e-01
7.296015554123641778e+00,4.000128432290582167e-03,6.218042468806195266e-01,5.156644918620781814e-04,1.933679757752657657e-01
7.301640554123641103e+00,3.999946086700547666e-03,6.218239376893041070e-01,5.156074822876246166e-04,1.933554119649156799e-01
7.307265554123641316e+00,3.999887122776907278e-03,6.218350468931423958e-01,5.155927490865858847e-04,1.933527371874824430e-01
7.312890554123641529e+00,3.999910838156423357e-03,6.218055037006839925e-01,5.156149913290733683e-04,1.933599318304014270e-01
7.318515554123641742e+00,3.999578545543447383e-03,6.218430455450545402e-01,5.155388638251100306e-04,1.933474457200816954e-01
7.324140554123641955e+00,3.999178590812157812e-03,6.219288712219671611e-01,5.154301691756079740e-04,1.933260133817631121e-01
7.329765554123641280e+00,4.000332270556215992e-03,6.217854465378964690e-01,5.156942806784494760e-04,1.933692925238230109e-01
7.335390554123641493e+00,3.999417868302227765e-03,6.218614665166222188e-01,5.155375908917906235e-04,1.933547360646158397e-01
7.341015554123641706e+00,4.000689107334589115e-03,6.217748413488365378e-01,5.157086453212784321e-04,1.933574309895063348e-01
7.346640554123641920e+00,3.999027375132179277e-03,6.218739882556800769e-01,5.154886000759713706e-04,1.933552405573115973e-01
7.352265554123641245e+00,4.000272311704510322e-03,6.217932098973573130e-01,5.156382539099509110e-04,1.933511822687283832e-01
7.357890554123641458e+00,3.998674621634666290e-03,6.219704261788665534e-01,5.153434375292474537e-04,1.933178438954507583e-01
7.363515554123641671e+00,4.000968045258883159e-03,6.217024411768642400e-01,5.158461940956295773e-04,1.933955188820752902e-01
7.369140554123641884e+00,3.998605697801239228e-03,6.219704474715992415e-01,5.153459084051378479e-04,1.933221030102507121e-01
7.374765554123641209e+00,4.001091209285891591e-03,6.217027174972264980e-01,5.158430683120009000e-04,1.933883938142218484e-01
7.380390554123641422e+00,3.999715905963745037e-03,6.218307223019382546e-01,5.155675123483359360e-04,1.933515496361639940e-01
7.386015554123641635e+00,3.998399488971327541e-03,6.219764165782456500e-01,5.152882770864810691e-04,1.933104527853405086e-01
7.391640554123641849e+00,4.000720463995520969e-03,6.217535314379472045e-01,5.157527211847299543e-04,1.933724409739117911e-01
7.397265554123641174e+00,3.999310291227508099e-03,6.218634024127894788e-01,5.155596447686145454e-04,1.933682087257002080e-01
7.402890554123641387e+00,4.000194696841007959e-03,6.218358619018363731e-01,5.155890767644807308e-04,1.933364932855566876e-01
7.408515554123641600e+00,3.999825539340489192e-03,6.218118239233986211e-01,5.156391665559540609e-04,1.933731214590580783e-01
7.414140554123641813e+00,4.000124124015754998e-03,6.218007747764691118e-01,5.156248294632361688e-04,1.933533111013551742e-01
7.419765554123641138e+00,3.998718318646122573e-03,6.219282571177855434e-01,5.153845597587411193e-04,1.933311571443367405e-01
7.425390554123641351e+00,3.999877713712449157e-03,6.218525385799098526e-01,5.155694931844844722e-04,1.933444707885694502e-01
7.431015554123641564e+00,4.000153874628297086e-03,6.217794161407019793e-01,5.157043440718653672e-04,1.933816898930365291e-01
7.436640554123641778e+00,3.999294141588319654e-03,6.219098406911011123e-01,5.154583566351242071e-04,1.933309998162862642e-01
7.442265554123641103e+00,4.000847127489458310e-03,6.217324633767343789e-01,5.157911774044117263e-04,1.933807369920949315e-01
7.447890554123641316e+00,3.999146126349895254e-03,6.218718018377952239e-01,5.154950940392127607e-04,1.933519347952843692e-01
7.453515554123641529e+00,3.999713579535111099e-03,6.218634860999990854e-01,5.155037927163004258e-04,1.933277655257320815e-01
7.459140554123641742e+00,3.998877655597079736e-03,6.218952903975228930e-01,5.154843472931511326e-04,1.933608846115785207e-01
7.464765554123641955e+00,4.001076238369852614e-03,6.217447414539215567e-01,5.157759853417263982e-04,1.933639680727006760e-01
7.470390554123641280e+00,3.998792988039893102e-03,6.219295493216784321e-01,5.154259435620322377e-04,1.933430706854423475e-01
7.476015554123641493e+00,4.000523463503951119e-03,6.217764765524719239e-01,5.157056843592704078e-04,1.933643268427093220e-01
7.481640554123641706e+00,4.000041691092057032e-03,6.217630168336855112e-01,5.156942984565792473e-04,1.933833463304936440e-01
7.487265554123641920e+00,3.998557194751799562e-03,6.219995518777244881e-01,5.152508460619094170e-04,1.932887867922165326e-01
7.492890554123641245e+00,4.000079333293217812e-03,6.217793480480696688e-01,5.157079858685385126e-04,1.933866592005672180e-01
7.498515554123641458e+00,4.000115481265385450e-03,6.218236623841091326e-01,5.156322738701149804e-04,1.933565204373804414e-01
7.504140554123641671e+00,3.999803770598194322e-03,6.218536145803185144e-01,5.155624118217934718e-04,1.933453894457007327e-01
7.509765554123641884e+00,3.999733003432198210e-03,6.218089970015289181e-01,5.156481477417213704e-04,1.933809634165230829e-01
7.515390554123641209e+00,4.000191289786632354e-03,6.218215497202652653e-01,5.155871963199236104e-04,1.933359528216803958e-01
7.521015554123641422e+00,3.998608373142279945e-03,6.219205737492277120e-01,5.154054301096370637e-04,1.933443020720014838e-01
7.526640554123641635e+00,4.000220645941501320e-03,6.218319106795598961e-01,5.156066051576311962e-04,1.933418119125814016e-01
7.532265554123641849e+00,3.999971920471809619e-03,6.217920891129976591e-01,5.156805961871316953e-04,1.933815810860637641e-01
7.537890554123641174e+00,3.999807901629648735e-03,6.218845469307479057e-01,5.155127648527177073e-04,1.933265712495897681e-01
7.543515554123641387e+00,3.999832745703871956e-03,6.217759700966805081e-01,5.157127598865690176e-04,1.934003717182240234e-01
7.549140554123641600e+00,4.000159553547937182e-03,6.218359571736319369e-01,5.155627403504170481e-04,1.933283160767196862e-01
7.554765554123641813e+00,3.998849532483495298e-03,6.219117017081414733e-01,5.154184712889915742e-04,1.933375338714818648e-01
7.560390554123641138e+00,3.999658476643705093e-03,6.218634877684718898e-01,5.155452249673036407e-04,1.933459674036672737e-01
7.566015554123641351e+00,4.000726723629186542e-03,6.217591886920436073e-01,5.157513144480083784e-04,1.933716109882733514e-01
7.571640554123641564e+00,3.999136575404865605e-03,6.218759135949573080e-01,5.155312426103542860e-04,1.933659552092801548e-01
7.577265554123641778e+00,4.000175468776141080e-03,6.218501042080394337e-01,5.155732958993580403e-04,1.933315050516140055e-01
7.582890554123641103e+00,4.000212250298893109e-03,6.217395662321610894e-01,5.157389655092492258e-04,1.933918501964664860e-01
7.588515554123641316e+00,3.998682581830743238e-03,6.220030617396588024e-01,5.152475931578991359e-04,1.932815055760189193e-01
7.594140554123641529e+00,3.999930886550263388e-03,6.217692911415759749e-01,5.157288380511993115e-04,1.934016559331062923e-01
7.599765554123641742e+00,4.000394194002391407e-03,6.218524348220634268e-01,5.155782634327377980e-04,1.933227971154895253e-01
7.605390554123641955e+00,3.999550234141052187e-03,6.218026657460170581e-01,5.156632848504473466e-04,1.933954774896801676e-01
7.611015554123641280e+00,4.000487471376603169e-03,6.218323795298662526e-01,5.156078621025948902e-04,1.933293876527888144e-01
7.616640554123641493e+00,3.999365550891118698e-03,6.218463353096508328e-01,5.155432809302949032e-04,1.933593995235409480e-01
7.622265554123641706e+00,3.999051620737188208e-03,6.219142982324151747e-01,5.154220160710848648e-04,1.933290933524151878e-01
7.627890554123641920e+00,4.000463688792323634e-03,6.217983058439904287e-01,5.156671376088777783e-04,1.933527627260689108e-01
7.633515554123641245e+00,3.999658639251150831e-03,6.218314697829994131e-01,5.156090205907653016e-04,1.933698849437192613e-01
7.639140554123641458e+00,4.000232519286560200e-03,6.218435479561019719e-01,5.155959296294670329e-04,1.933372349520659506e-01
7.644765554123641671e+00,3.999732434898626426e-03,6.218065110997844647e-01,5.156582562828633141e-04,1.933847818607643820e-01
7.650390554123641884e+00,4.000138898189294079e-03,6.218651397923125046e-01,5.155087136921328696e-04,1.933090550651191120e-01
7.656015554123641209e+00,3.998642853746277835e-03,6.218819883775213997e-01,5.154773933233570363e-04,1.933696302135658462e-01
7.661640554123641422e+00,4.000835005475701818e-03,6.218240714729383889e-01,5.156190139686149315e-04,1.933167750967928478e-01
7.667265554123641635e+00,3.999042587102202319e-03,6.218494003411644266e-01,5.155840469554772961e-04,1.933903062016705809e-01
7.672890554123641849e+00,4.001349483527189173e-03,6.217432237138005302e-01,5.157827395285852906e-04,1.933532955514008778e-01
7.678515554123641174e+00,3.998754885363791159e-03,6.219528917312513450e-01,5.153853077771279340e-04,1.933296698167985272e-01
7.684140554123641387e+00,4.000488492279810626e-03,6.217454669194555361e-01,5.157275963247951031e-04,1.933742331667940573e-01
7.689765554123641600e+00,3.998974282972931303e-03,6.219660149830835705e-01,5.153206054146286866e-04,1.932947934707123783e-01
7.695390554123641813e+00,4.000579052843393491e-03,6.217030378432139015e-01,5.158504133594984204e-04,1.934159055023021989e-01
7.701015554123641138e+00,3.998800592844240984e-03,6.220438266974163133e-01,5.152200076944884284e-04,1.932654538775185338e-01
7.706640554123641351e+00,4.001278448835729473e-03,6.216124326091531094e-01,5.160218921750914798e-04,1.934463817402812813e-01
7.712265554123641564e+00,4.000481424156605847e-03,6.218791928870243124e-01,5.155240028402428582e-04,1.932982364549763743e-01
7.717890554123641778e+00,3.997525681544652348e-03,6.219856429115827590e-01,5.152860650613741477e-04,1.933518779279986000e-01
7.723515554123641103e+00,4.001766685378870328e-03,6.217245241783608822e-01,5.157752775963438075e-04,1.933303406271094094e-01
7.729140554123641316e+00,3.998974073885801749e-03,6.218450110887210336e-01,5.155769574543205913e-04,1.933909602544639228e-01
7.734765554123641529e+00,4.000341643905606925e-03,6.218714325493377437e-01,5.155350239813668222e-04,1.933091232720464958e-01
7.740390554123641742e+00,3.999998522656018560e-03,6.218222277342991822e-01,5.156409407977785922e-04,1.933654242159783543e-01
7.746015554123641955e+00,4.000095497160180598e-03,6.217972629273446072e-01,5.156763679161104064e-04,1.933740213010696485e-01
7.751640554123641280e+00,3.999456773366914970e-03,6.219486049965460284e-01,5.153525212299690794e-04,1.932834446399540884e-01
7.757265554123641493e+00,3.998991626988936815e-03,6.218241407089082351e-01,5.155853386000574341e-04,1.933932551097650721e-01
7.762890554123641706e+00,4.001525881696731818e-03,6.217878850828317816e-01,5.156842787091983843e-04,1.933078632833447608e-01
7.768515554123641920e+00,3.998226822675087465e-03,6.219158382265150831e-01,5.154589328283152401e-04,1.933828253208397796e-01
7.774140554123641245e+00,4.002308126038561960e-03,6.217117884548882811e-01,5.158450432415583563e-04,1.933303335213732155e-01
7.779765554123641458e+00,3.998375048299998742e-03,6.218941248397026333e-01,5.154953936865087774e-04,1.933893347144923502e-01
7.785390554123641671e+00,4.000614797727198961e-03,6.218677431855009763e-01,5.154993164702959246e-04,1.932825362603609043e-01
7.791015554123641884e+00,3.998609762378559779e-03,6.218836128732536661e-01,5.154755832203957453e-04,1.933705514615284837e-01
7.796640554123641209e+00,4.001666335248246775e-03,6.216974960220065238e-01,5.158558365776432734e-04,1.933653858270675818e-01
7.802265554123641422e+00,3.998713566504608075e-03,6.219915767528022554e-01,5.153113003545359066e-04,1.933039057877497802e-01
7.807890554123641635e+00,3.999904295008164905e-03,6.217776709202799124e-01,5.157199469434771769e-04,1.933996074307664237e-01
7.813515554123641849e+00,4.002182033589670937e-03,6.217654113853059439e-01,5.157358169675332503e-04,1.932954870514554113e-01
7.819140554123641174e+00,3.996405514749001853e-03,6.220190287987168443e-01,5.152227728585581515e-04,1.933823172937883528e-01
7.824765554123641387e+00,4.002128079254351108e-03,6.217824474267845680e-01,5.156674968871362893e-04,1.932724865404152059e-01
7.830390554123641600e+00,3.998851928989804669e-03,6.217741431695280596e-01,5.157043065355819324e-04,1.934446369957963652e-01
7.836015554123641813e+00,4.001554764937166608e-03,6.218385353096860246e-01,5.155935132463005570e-04,1.932724441624865952e-01
7.841640554123641138e+00,3.999064542363650610e-03,6.218266829331330348e-01,5.156354767162563872e-04,1.934085351413794007e-01
7.847265554123641351e+00,4.001028032443205464e-03,6.218196747304447491e-01,5.156344811511077292e-04,1.933132473591687162e-01
7.852890554123641564e+00,3.998569733471483631e-03,6.219337955012338437e-01,5.153773342376841019e-04,1.933356307094748483e-01
7.858515554123641778e+00,3.999849365115723879e-03,6.218329520948947531e-01,5.155686654669675495e-04,1.933455306955232100e-01
7.864140554123641103e+00,4.000800147895253872e-03,6.218065404345392011e-01,5.156453636985287728e-04,1.933283385711480895e-01
7.869765554123641316e+00,3.998596703598289101e-03,6.218921251657487659e-01,5.154986525402162822e-04,1.933798370099409358e-01
7.875390554123641529e+00,4.002173726588782558e-03,6.217830207704843071e-01,5.157159135858784211e-04,1.932884285455959694e-01
7.881015554123641742e+00,3.998007718688481593e-03,6.218419013135982887e-01,5.155916918490897677e-04,1.934432327777843297e-01
7.886640554123641955e+00,4.001525641094850518e-03,6.218985103661878178e-01,5.154403015697864342e-04,1.932164183616567887e-01
7.892265554123641280e+00,3.997378273954092266e-03,6.218773148517440230e-01,5.154891613640287442e-04,1.934352190495052526e-01
7.897890554123641493e+00,4.003083199621653571e-03,6.216910970497011579e-01,5.158613632996695902e-04,1.932990163738385891e-01
7.903515554123641706e+00,3.998709803243304800e-03,6.218679945952305665e-01,5.155345358914460198e-04,1.933878280464246813e-01
7.909140554123641920e+00,3.999962144950771140e-03,6.218717139610036027e-01,5.155492749711919950e-04,1.933328077699358882e-01
7.914765554123641245e+00,4.001910231898898537e-03,6.217272352541660663e-01,5.158072069093008532e-04,1.933353737414611750e-01
7.920390554123641458e+00,3.996853491669741243e-03,6.220164076791587782e-01,5.152265106598941753e-04,1.933620453190483257e-01
7.926015554123641671e+00,4.001689396083762257e-03,6.218416837442963807e-01,5.155571978276080655e-04,1.932523292532983827e-01
7.931640554123641884e+00,3.997197450999229358e-03,6.219122203851745745e-01,5.154428339653549605e-04,1.934265846073615347e-01
7.937265554123641209e+00,4.003295660422777694e-03,6.217406919675874111e-01,5.157713911000816201e-04,1.932550459109528551e-01
7.942890554123641422e+00,3.997814627340201196e-03,6.218035366939789199e-01,5.156812688221014450e-04,1.934861856633373622e-01
7.948515554123641635e+00,4.002954901858928223e-03,6.218238201274597365e-01,5.156262686166812386e-04,1.932171163272024261e-01
7.954140554123641849e+00,3.995537676743522726e-03,6.220703225739383502e-01,5.151232689064392514e-04,1.933869646273537191e-01
7.959765554123641174e+00,4.002465979187622667e-03,6.217218460973412686e-01,5.157773927281569934e-04,1.932973554591626286e-01
7.965390554123641387e+00,4.003838093216277594e-03,6.212896176175669583e-01,5.166007576056990758e-04,1.935395783664347613e-01
7.971015554123641600e+00,3.998899783571792724e-03,6.219835599650279656e-01,5.153242899388131397e-04,1.932997766245076743e-01
7.976640554123641813e+00,3.990100196529529526e-03,6.231301827025229612e-01,5.132248880772265079e-04,1.929368422340424494e-01
7.982265554123641138e+00,4.001955341001676297e-03,6.213512344541818333e-01,5.165008526811773254e-04,1.935931845825765996e-01
7.987890554123641351e+00,4.032574484868300599e-03,6.183692296683758194e-01,5.219315952563323988e-04,1.941433185728414501e-01
7.993515554123641564e+00,3.972616332357860845e-03,6.214452752648849110e-01,5.099160748271532777e-04,1.925366177475173468e-01
7.999140554123641778e+00,2.894735640067529203e-03,4.791695519420821614e-01,2.745633121081628484e-04,1.422737753533295235e-01
8.004765554123641991e+00,1.314667254108447874e-03,5.381964197181688531e-02,7.799720348786257231e-06,8.899271269301940387e-03
8.010390554123642204e+00,1.006234807271207295e-03,1.170529572908861858e-04,1.461262539662338175e-09,2.178312451183903902e-06
8.016015554123642417e+00,9.997968659120818995e-04,-5.063524888379131455e-08,6.664796096961992081e-11,9.999225328960071444e-08
8.021640554123642630e+00,1.000000031011448638e-03,1.033734639459217236e-11,6.666667011245893094e-11,1.000000020675434555e-07
8.027265554123642843e+00,9.999999999958672590e-04,-1.377140416887526671e-15,6.666666666620749338e-11,9.999999999972449801e-08
8.032890554123643057e+00,1.000000000000000238e-03,5.698499630244419272e-20,6.666666666666670787e-11,1.000000000000000219e-07
8.038515554123643270e+00,1.000000000000000021e-03,-7.089723546786473041e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.044140554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.049765554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.055390554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.061015554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.066640554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.072265554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.077890554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.083515554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.089140554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.094765554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.100390554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.106015554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.111640554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.117265554123642701e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.122890554123642914e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.128515554123643128e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.134140554123641564e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.139765554123641778e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.145390554123641991e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.151015554123642204e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.156640554123642417e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.162265554123642630e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.167890554123642843e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.173515554123643057e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.179140554123643270e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.184765554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.190390554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.196015554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.201640554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.207265554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.212890554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.218515554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.224140554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.229765554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.235390554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.241015554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.246640554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.252265554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.257890554123642701e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.263515554123642914e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.269140554123643128e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.274765554123641564e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.280390554123641778e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.286015554123641991e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.291640554123642204e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.297265554123642417e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.302890554123642630e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.308515554123642843e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.314140554123643057e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.319765554123643270e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.325390554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.331015554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.336640554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.342265554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.347890554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.353515554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.359140554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.364765554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.370390554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.376015554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.381640554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.387265554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.392890554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.398515554123642701e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.404140554123642914e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.409765554123643128e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.415390554123641564e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.421015554123641778e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.426640554123641991e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.432265554123642204e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.437890554123642417e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.443515554123642630e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.449140554123642843e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.454765554123643057e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.460390554123643270e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.466015554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.471640554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.477265554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.482890554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.488515554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.494140554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.499765554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.505390554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.511015554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.516640554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.522265554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.527890554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.533515554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.539140554123642701e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.544765554123642914e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.550390554123643128e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.556015554123641564e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.561640554123641778e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.567265554123641991e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.572890554123642204e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.578515554123642417e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.584140554123642630e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.589765554123642843e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.595390554123643057e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.601015554123643270e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.606640554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.612265554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.617890554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.623515554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.629140554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.634765554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.640390554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.646015554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.651640554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.657265554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.662890554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.668515554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.674140554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.679765554123642701e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.685390554123642914e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.691015554123643128e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.696640554123641564e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.702265554123641778e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.707890554123641991e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.713515554123642204e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.719140554123642417e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.724765554123642630e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.730390554123642843e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.736015554123643057e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.741640554123643270e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.747265554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.752890554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.758515554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.764140554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.769765554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.775390554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.781015554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.786640554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.792265554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.797890554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.803515554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.809140554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.814765554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.820390554123642701e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.826015554123642914e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.831640554123643128e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.837265554123641564e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.842890554123641778e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.848515554123641991e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.854140554123642204e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.859765554123642417e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.865390554123642630e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.871015554123642843e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.876640554123643057e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.882265554123643270e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.887890554123641706e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.893515554123641920e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.899140554123642133e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.904765554123642346e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.910390554123642559e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.916015554123642772e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.921640554123642985e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.927265554123643199e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.932890554123641635e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.938515554123641849e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.944140554123642062e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.949765554123642275e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.955390554123642488e+00,1.000000000000000021e-03,-7.089303335879130114e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.961015554123642701e+00,1.000000000000000021e-03,-7.089322147624209884e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.966640554123642914e+00,1.000000000000000021e-03,-7.089530380096715818e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.972265554123643128e+00,1.000000000000000021e-03,-7.089312049146814460e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.977890554123641564e+00,1.000000000000000021e-03,-7.093568232702847414e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.983515554123641778e+00,1.000000000000000021e-03,-7.088908609308520553e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.989140554123641991e+00,1.000000000000000021e-03,-7.176271487623752162e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.994765554123642204e+00,1.000000000000000021e-03,-6.824272758959822533e-20,6.666666666666668202e-11,9.999999999999999547e-08


==> figs/data/leblanc_p3_n200.csv <==
x,r,u,p,e
3.124432989133816858e-03,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
1.485042651934073352e-02,9.999999999944215734e-01,1.857221096190844049e-12,6.666666666604757763e-02,9.999999999962919106e-02
3.014957348065926482e-02,1.000000000003979927e+00,-1.329763662759428432e-12,6.666666666710981126e-02,1.000000000002667089e-01
4.187556701086617844e-02,1.000000000014791501e+00,-4.933547761017344220e-12,6.666666666831098931e-02,1.000000000009873130e-01
4.812443298913381823e-02,9.999999999981787902e-01,6.027988520910041006e-13,6.666666666646541006e-02,9.999999999988021249e-02
5.985042651934073532e-02,9.999999999820466945e-01,5.980800773132488876e-12,6.666666666467269131e-02,9.999999999880435086e-02
7.514957348065925968e-02,1.000000000005576206e+00,-1.864028107393632129e-12,6.666666666728758572e-02,1.000000000003737344e-01
8.687556701086618371e-02,1.000000000045316417e+00,-1.510955291007844334e-11,6.666666667170266514e-02,1.000000000030223379e-01
9.312443298913380962e-02,1.000000000010348833e+00,-3.454928667738518398e-12,6.666666666781771722e-02,1.000000000006916745e-01
1.048504265193407337e-01,9.999999999525706063e-01,1.580478365826514033e-11,6.666666666139772768e-02,9.999999999683951979e-02
1.201495734806592719e-01,9.999999999909974235e-01,2.994026946311838507e-12,6.666666666566789523e-02,9.999999999940208106e-02
1.318755670108661959e-01,1.000000000127552191e+00,-4.252155281640980639e-11,6.666666668083967573e-02,1.000000000085042862e-01
1.381244329891338218e-01,1.000000000075313089e+00,-2.511166792407895396e-11,6.666666667503630406e-02,1.000000000050231264e-01
1.498504265193407459e-01,9.999999998934400169e-01,3.551498226778782183e-11,6.666666665482733067e-02,9.999999999289697905e-02
1.651495734806592564e-01,9.999999998988200467e-01,3.372043246070555580e-11,6.666666665542540782e-02,9.999999999325608069e-02
1.768755670108661804e-01,1.000000000306815018e+00,-1.022790836149651017e-10,6.666666670075839518e-02,1.000000000204560729e-01
1.831244329891338063e-01,1.000000000321896954e+00,-1.073064685127157459e-10,6.666666670243411030e-02,1.000000000214614493e-01
1.948504265193407303e-01,9.999999998344140106e-01,5.518716758035092437e-11,6.666666664826949307e-02,9.999999998896282050e-02
2.101495734806592686e-01,9.999999995312155443e-01,1.562534378658733203e-10,6.666666661458071907e-02,9.999999996874950337e-02
2.218755670108661926e-01,1.000000000543777912e+00,-1.812661933033686746e-10,6.666666672708722319e-02,1.000000000362530200e-01
2.281244329891338185e-01,1.000000001052121945e+00,-3.507168533659091513e-10,6.666666678357079101e-02,1.000000000701439656e-01
2.398504265193407425e-01,1.000000000041056047e+00,-1.369482548211021466e-11,6.666666667123007095e-02,1.000000000027394809e-01
2.551495734806592530e-01,9.999999984289812405e-01,5.236640826694751087e-10,6.666666649211022699e-02,9.999999989526719979e-02
2.668755670108661771e-01,1.000000000230277575e+00,-7.677095981245334806e-11,6.666666669225511377e-02,1.000000000153548896e-01
2.731244329891338585e-01,1.000000002626575402e+00,-8.755378920885699050e-10,6.666666695851065916e-02,1.000000001751084333e-01
2.848504265193407270e-01,1.000000001575670705e+00,-5.252360706185885194e-10,6.666666684174331337e-02,1.000000001050478787e-01
3.001495734806592930e-01,9.999999961037897567e-01,1.298724605878998492e-09,6.666666623375638867e-02,9.999999974025559901e-02
3.118755670108661615e-01,9.999999967671188150e-01,1.077615206882173061e-09,6.666666630745946009e-02,9.999999978447729476e-02
3.181244329891338429e-01,1.000000004089156569e+00,-1.363062431635839322e-09,6.666666712101863845e-02,1.000000002726122855e-01
3.298504265193407115e-01,1.000000007124698609e+00,-2.374910795699934123e-09,6.666666745830136798e-02,1.000000004749821703e-01
3.451495734806592774e-01,9.999999943547912551e-01,1.881723821675595002e-09,6.666666603942300595e-02,9.999999962365536954e-02
3.568755670108661460e-01,9.999999835444246532e-01,5.485178510484891264e-09,6.666666483827131395e-02,9.999999890296445981e-02
3.631244329891338274e-01,9.999999979540005191e-01,6.819848656436312159e-10,6.666666643933572001e-02,9.999999986360351423e-02
3.748504265193407514e-01,1.000000019350093527e+00,-6.450044335280428462e-09,6.666666881667875078e-02,1.000000012900087304e-01
3.901495734806592619e-01,1.000000005424185767e+00,-1.808078001408725195e-09,6.666666726935636944e-02,1.000000003616159511e-01
4.018755670108661859e-01,9.999999545717745963e-01,1.514272747741140427e-08,6.666666161908789412e-02,9.999999697145421640e-02
4.081244329891338674e-01,9.999999608791684258e-01,1.304026297584297348e-08,6.666666231990933666e-02,9.999999739194705140e-02
4.198504265193407359e-01,1.000000025861482511e+00,-8.620507542046426063e-09,6.666666954016606250e-02,1.000000017241007844e-01
4.351495734806593019e-01,1.000000063904670444e+00,-2.130157415095331921e-08,6.666667376718836413e-02,1.000000042603152034e-01
4.468755670108661704e-01,9.999999423447244462e-01,1.921841023180077220e-08,6.666666026052674165e-02,9.999999615631742500e-02
4.531244329891338518e-01,9.999998659264370815e-01,4.469117170794140018e-08,6.666665176960727413e-02,9.999999106176597763e-02
4.648504265193407203e-01,9.999999557412998508e-01,1.475288612873986586e-08,6.666666174903450315e-02,9.999999704942161283e-02
4.801495734806592863e-01,1.000000194719025126e+00,-6.490636101796953755e-08,6.666668830211942842e-02,1.000000129812740751e-01
4.918755670108661548e-01,1.000000115309323867e+00,-3.843645822806416495e-08,6.666667947881654843e-02,1.000000076872915311e-01
4.981244329891338363e-01,9.999998146965857204e-01,6.176778817879804032e-08,6.666664607740259429e-02,9.999998764644300875e-02
5.098504265193407603e-01,9.999996674951915354e-01,1.108349571861811397e-07,6.666662972168527213e-02,9.999997783300136611e-02
5.251495734806592708e-01,1.000000189342997725e+00,-6.311439815679493693e-08,6.666668770479812489e-02,1.000000126228949987e-01
5.368755670108662503e-01,1.000000750274335326e+00,-2.500913777241996210e-07,6.666675003049707393e-02,1.000000500182745417e-01
5.431244329891338207e-01,1.000000347997922701e+00,-1.159992606221019804e-07,6.666670533309197733e-02,1.000000231998375982e-01
5.548504265193408003e-01,9.999993229691908070e-01,2.256770034081823722e-07,6.666659144102900225e-02,9.999995486459384297e-02
5.701495734806591997e-01,9.999992267927106937e-01,2.577356778481127741e-07,6.666658075481451950e-02,9.999994845291083900e-02
5.818755670108661793e-01,1.000001253936782408e+00,-4.179787520820998468e-07,6.666680599302989008e-02,1.000000835957617490e-01
5.881244329891337497e-01,1.000002084334806529e+00,-6.947778069984629172e-07,6.666689825958672933e-02,1.000001389556097880e-01
5.998504265193407292e-01,1.000000510753559002e+00,-1.702505046308131308e-07,6.666672341685003778e-02,1.000000340499017509e-01
6.151495734806592397e-01,9.999969851288718070e-01,1.004956951786664404e-06,6.666633168168525914e-02,9.999979900903473162e-02
6.268755670108662192e-01,9.999980540185068323e-01,6.486608759839759243e-07,6.666645044665113484e-02,9.999987026787354738e-02
6.331244329891337896e-01,1.000002063075144054e+00,-6.876913555207464104e-07,6.666689589742974542e-02,1.000001375383464536e-01
6.448504265193407692e-01,1.000005229782383376e+00,-1.743253465546945445e-06,6.666724775317710294e-02,1.000003486497039323e-01
6.601495734806592797e-01,9.999993852545054906e-01,2.049060480022355158e-07,6.666659836467440925e-02,9.999995902153585581e-02
6.718755670108662592e-01,9.999894446248858149e-01,3.518475938108288530e-06,6.666549384960271385e-02,9.999929630448770035e-02
6.781244329891338296e-01,9.999907460808388215e-01,3.084654248304853862e-06,6.666563845492284868e-02,9.999938306859133819e-02
6.898504265193408092e-01,1.000003985494179570e+00,-1.328487384633702663e-06,6.666710949696709465e-02,1.000002656949737362e-01
7.051495734806592086e-01,1.000016804585326380e+00,-5.601516473323622919e-06,6.666853385973794954e-02,1.000011203122478931e-01
7.168755670108661882e-01,1.000000302017231446e+00,-1.006744838833015850e-07,6.666670022483035807e-02,1.000000201355162877e-01
7.231244329891337586e-01,9.999809798875133326e-01,6.340059158777066277e-06,6.666455334040753689e-02,9.999873199774240995e-02
7.348504265193407381e-01,9.999734916111543415e-01,8.836339033958064598e-06,6.666372127236934453e-02,9.999823270059030045e-02
7.501495734806592486e-01,1.000011871193217328e+00,-3.957298168133308928e-06,6.666798577649152291e-02,1.000007915360190541e-01
7.618755670108662281e-01,1.000054910866890800e+00,-1.830313752636578112e-05,6.667276793584447914e-02,1.000036606160700225e-01
7.681244329891337985e-01,1.000045017662121172e+00,-1.500559878269868443e-05,6.667166868304232052e-02,1.000030011232477950e-01
7.798504265193407781e-01,9.999802000522625134e-01,6.600281389152202796e-06,6.666446660189596918e-02,9.999867987147920134e-02
7.951495734806592885e-01,9.999132838299726878e-01,2.890571727283536003e-05,6.665703198459736745e-02,9.999421909260061692e-02
8.068755670108662681e-01,9.999759723182259918e-01,8.009394987468072577e-06,6.666399691110778958e-02,9.999839809634902821e-02
8.131244329891338385e-01,1.000060925635719800e+00,-2.030809200508242236e-05,6.667343630556663014e-02,1.000040616473195088e-01
8.248504265193408180e-01,1.000140932072589584e+00,-4.697351113316254113e-05,6.668232597492457225e-02,1.000093944311512273e-01
8.401495734806592175e-01,1.000037194528589524e+00,-1.240170543780951311e-05,6.667080067094539875e-02,1.000024814612623381e-01
8.518755670108661970e-01,9.998045049369982396e-01,6.517187810374657918e-05,6.664494553880673244e-02,9.998696526628417236e-02
8.581244329891337674e-01,9.997371716889641435e-01,8.761504404062426350e-05,6.663746676957790771e-02,9.998247838029271362e-02
8.698504265193407470e-01,9.998562938966547575e-01,4.791322032701096943e-05,6.665069712295794424e-02,9.999041491733653975e-02
8.851495734806592575e-01,1.000267345034965949e+00,-8.912211351120190772e-05,6.669637933262377583e-02,1.000178297287495910e-01
8.968755670108662370e-01,1.000490088896580865e+00,-1.633266959543992682e-04,6.672112668482969855e-02,1.000326651287695295e-01
9.031244329891338074e-01,1.000403232949025334e+00,-1.343973658279745968e-04,6.671147783021706690e-02,1.000268826104687425e-01
9.148504265193407869e-01,9.999576442994033698e-01,1.413914326400920650e-05,6.666195375207793761e-02,9.999716607814380931e-02
9.301495734806592974e-01,9.991465850037053453e-01,2.845162559536774266e-04,6.657188187054993711e-02,9.994311575959054228e-02
9.418755670108661660e-01,9.986823906473707435e-01,4.394232253253469063e-04,6.652032093676633895e-02,9.991212655754277971e-02
9.481244329891337363e-01,9.985417728080656641e-01,4.863366292645069570e-04,6.650471206800485924e-02,9.990274900715849504e-02
9.598504265193407159e-01,9.981826831922734344e-01,6.061246268254917796e-04,6.646486989139922807e-02,9.987881628867606443e-02
9.751495734806592264e-01,9.970616007893341459e-01,9.804234957912717676e-04,6.634049903194891296e-02,9.980401257970886175e-02
9.868755670108662059e-01,9.952989972519565853e-01,1.569461127551858041e-03,6.614515251912245208e-02,9.968635460562715045e-02
9.931244329891337763e-01,9.940234715766347318e-01,1.996117920091949622e-03,6.600394520167966739e-02,9.960118712839324817e-02
1.004850426519340756e+00,9.911132412168814909e-01,2.971164933436128402e-03,6.568214584966924896e-02,9.940662144069206674e-02
1.020149573480659155e+00,9.865777405990288074e-01,4.494118047542636565e-03,6.518203193192302625e-02,9.910323725580796883e-02
1.031875567010866135e+00,9.827854293081915715e-01,5.771527865541618667e-03,6.476490329850112526e-02,9.884899801184093837e-02
1.038124432989133705e+00,9.807020277983045098e-01,6.474511426549999817e-03,6.453626210259502671e-02,9.870928213661422923e-02
1.049850426519340685e+00,9.767214660019383210e-01,7.820540531348499011e-03,6.410027600522419378e-02,9.844199943860501567e-02
1.065149573480659306e+00,9.714384474407865566e-01,9.612553826432185949e-03,6.352349352504706170e-02,9.808675015755810578e-02
1.076875567010866286e+00,9.673552162335620208e-01,1.100221963139633337e-02,6.307907637425774761e-02,9.781165488494303339e-02
1.083124432989133856e+00,9.651671654602984596e-01,1.174847580572003190e-02,6.284145110221435460e-02,9.766409387576593937e-02
1.094850426519340836e+00,9.610520834803750745e-01,1.315495675848355438e-02,6.239554194670952902e-02,9.738630666209412146e-02
1.110149573480659235e+00,9.556683242255931132e-01,1.500107470019891413e-02,6.181409635317934581e-02,9.702230593956721882e-02
1.121875567010866215e+00,9.515379078020906878e-01,1.642223274483269393e-02,6.136945396507804268e-02,9.674252617034286017e-02
1.128124432989133785e+00,9.493364920311322397e-01,1.718139300513731038e-02,6.113298357122844140e-02,9.659322708710905980e-02
1.139850426519340765e+00,9.452068886707591933e-01,1.860853380197305743e-02,6.069041773201692275e-02,9.631291063276996300e-02
1.155149573480659164e+00,9.398246752153909256e-01,2.047474444168875460e-02,6.011556467485737465e-02,9.594698818864266787e-02
1.166875567010866144e+00,9.357067209591035661e-01,2.190748830543974221e-02,5.967719626420248114e-02,9.566650788245874282e-02
1.173124432989133714e+00,9.335153057125915588e-01,2.267171563187014155e-02,5.944441799965944490e-02,9.551704878735171877e-02
1.184850426519340694e+00,9.294091324767738138e-01,2.410680669929997702e-02,5.900926232420791728e-02,9.523673739941850014e-02
1.200149573480659315e+00,9.240647353632649441e-01,2.598087714233265205e-02,5.844483789769894938e-02,9.487133692217460113e-02
1.211875567010866295e+00,9.199797851891351463e-01,2.741823612314695999e-02,5.801487398198863082e-02,9.459154687305694476e-02
1.218124432989133865e+00,9.178071462918954149e-01,2.818451393422995860e-02,5.778668997188952244e-02,9.444253654815946974e-02
1.229850426519340845e+00,9.137380694120158520e-01,2.962288620577968601e-02,5.736030703763624061e-02,9.416315620057374991e-02
1.245149573480659244e+00,9.084444744126645155e-01,3.150034731035745994e-02,5.680755357210859335e-02,9.379916192814585774e-02
1.256875567010866224e+00,9.043996649284616884e-01,3.293983078016755883e-02,5.638664070822369673e-02,9.352055771606886114e-02
1.263124432989133794e+00,9.022487303821264959e-01,3.370710922879013860e-02,5.616330584622099276e-02,9.337221093528332017e-02
1.274850426519340774e+00,8.982211361274996531e-01,3.514718920349544501e-02,5.574604659826697117e-02,9.309407954694465248e-02
1.290149573480659173e+00,8.929823420479264806e-01,3.702662283440835700e-02,5.520521989397653845e-02,9.273176628672966104e-02
1.301875567010866153e+00,8.889796846056500224e-01,3.846749456670945505e-02,5.479344348559349320e-02,9.245449210107614668e-02
1.308124432989133723e+00,8.868511931841968066e-01,3.923547910530965355e-02,5.457497274019286471e-02,9.230687147904266532e-02
1.319850426519340703e+00,8.828660182193450723e-01,4.067684479276770931e-02,5.416682471833664247e-02,9.203008769255699439e-02
1.335149573480659324e+00,8.776829040365753398e-01,4.255789512706059652e-02,5.363784885032470140e-02,9.166952313353274318e-02
1.346875567010866304e+00,8.737228537796898342e-01,4.399997559695634913e-02,5.323512242607143785e-02,9.139360758811293506e-02
1.353124432989133874e+00,8.716169587512495598e-01,4.476859446375416884e-02,5.302146256532439678e-02,9.124672604113964747e-02
1.364850426519340854e+00,8.676742014866268837e-01,4.621113654224141137e-02,5.262231838337566581e-02,9.097133168166468553e-02
1.380149573480659253e+00,8.625468361280906882e-01,4.809369391441103286e-02,5.210504336683308146e-02,9.061254621383016405e-02
1.391875567010866233e+00,8.586295591380507242e-01,4.953690894660466720e-02,5.171124874378683206e-02,9.033799534405384524e-02
1.398124432989133803e+00,8.565463902794248074e-01,5.030612481561758109e-02,5.150233596128829527e-02,9.019185045742893203e-02
1.409850426519340783e+00,8.526459991182123721e-01,5.174977316278454170e-02,5.111207567219742259e-02,8.991787164612816130e-02
1.425149573480659182e+00,8.475742424453903689e-01,5.363374637991609462e-02,5.060634466825895961e-02,8.956090593713307568e-02
1.436875567010866162e+00,8.436997984902354641e-01,5.507802578433521057e-02,5.022136171658096726e-02,8.928773327867910170e-02
1.443124432989133732e+00,8.416395038759045821e-01,5.584780171880746047e-02,5.001713181337071046e-02,8.914231969215909157e-02
1.454850426519340711e+00,8.377816230010661780e-01,5.729248788382593910e-02,4.963563474474717852e-02,8.886976041610548938e-02
1.470149573480659333e+00,8.327652771643136997e-01,5.917779045383041170e-02,4.914128939446403554e-02,8.851465846738452992e-02
1.481875567010866313e+00,8.289335333903490310e-01,6.062307045554980039e-02,4.876499600168777981e-02,8.824289409955156371e-02
1.488124432989133883e+00,8.268961405258800079e-01,6.139337344721439854e-02,4.856538351126368086e-02,8.809821656752009345e-02
1.499850426519340862e+00,8.230810584629212334e-01,6.283903734637504013e-02,4.819252608377486841e-02,8.782705953731871629e-02
1.515149573480659262e+00,8.181200740549241512e-01,6.472559453691081877e-02,4.770940383367528598e-02,8.747384157904000701e-02
1.526875567010866241e+00,8.143307676386654093e-01,6.617182061651506741e-02,4.734167478024484815e-02,8.720352342363774101e-02
1.533124432989133812e+00,8.123160997292923069e-01,6.694262250559490646e-02,4.714661284631283672e-02,8.705960560554806826e-02
1.544850426519340791e+00,8.085439570542948262e-01,6.838921291062437235e-02,4.678226929163152581e-02,8.678984404645675999e-02
1.560149573480659191e+00,8.036385706070517942e-01,7.027695989834775725e-02,4.631020562010880470e-02,8.643849482944870877e-02
1.571875567010866170e+00,7.998915926929591746e-01,7.172408328200413630e-02,4.595091445273442876e-02,8.616964137233935894e-02
1.578124432989133741e+00,7.978994131128209766e-01,7.249535811927891593e-02,4.576033572335152372e-02,8.602651218559261015e-02
1.589850426519340720e+00,7.941699139319179368e-01,7.394282628800950830e-02,4.540437955154077304e-02,8.575818364878243227e-02
1.605149573480659342e+00,7.893203558270932563e-01,7.583169901352485032e-02,4.494320945979883575e-02,8.540868570285040096e-02
1.616875567010866321e+00,7.856159151323195422e-01,7.727967056841129889e-02,4.459222950648510098e-02,8.514127956338790604e-02
1.623124432989133892e+00,7.836462200408825796e-01,7.805139216338871644e-02,4.440606653334423087e-02,8.499894224786966324e-02
1.634850426519340871e+00,7.799588681502470644e-01,7.949968905359253157e-02,4.405837137322372171e-02,8.473210544623850649e-02
1.650149573480659271e+00,7.751648775701970306e-01,8.138962409525730968e-02,4.360793037381753556e-02,8.438449348448807952e-02
1.661875567010866250e+00,7.715031772182558978e-01,8.283839540461472584e-02,4.326513563174332749e-02,8.411851741377290859e-02
1.668124432989133821e+00,7.695562171979956068e-01,8.361053800391438084e-02,4.308332114113499339e-02,8.397694706048411395e-02
1.679850426519340800e+00,7.659110000631719206e-01,8.505961513134523144e-02,4.274376072351347700e-02,8.371160758884776953e-02
1.695149573480659200e+00,7.611719757719020985e-01,8.695054957088647896e-02,4.230388380789656261e-02,8.336595110125341601e-02
1.706875567010866179e+00,7.575527162688006078e-01,8.840007279862260869e-02,4.196914798193209645e-02,8.310144049508023933e-02
1.713124432989133750e+00,7.556285436135360412e-01,8.917261131808798535e-02,4.179161455125206953e-02,8.296063238571807497e-02
1.724850426519340729e+00,7.520259470046330996e-01,9.062242263576524015e-02,4.146006219222442973e-02,8.269673877084122993e-02
1.740149573480659129e+00,7.473418295827890523e-01,9.251429878711359134e-02,4.103058366996957529e-02,8.235304524478838373e-02
1.751875567010866108e+00,7.437645054361085029e-01,9.396453169490665003e-02,4.070377968344760650e-02,8.209005549326561790e-02
1.758124432989133679e+00,7.418627442322894838e-01,9.473744437313304234e-02,4.053045960980778545e-02,8.195005058196525027e-02
1.769850426519340658e+00,7.383027041637594268e-01,9.618795050443716688e-02,4.020678794052714999e-02,8.168760803754769595e-02
1.785149573480659280e+00,7.336739875927709154e-01,9.808071923421432525e-02,3.978754099053982002e-02,8.134581911732721715e-02
1.796875567010866259e+00,7.301387069644723615e-01,9.953162663073378269e-02,3.946854008296624833e-02,8.108433309964224733e-02
1.803124432989133830e+00,7.282591482527894788e-01,1.003048956069838571e-01,3.929936465434542142e-02,8.094515135573146503e-02
1.814850426519340809e+00,7.247408421136457557e-01,1.017560650251420895e-01,3.898344453539421411e-02,8.068424380852250166e-02
1.830149573480659209e+00,7.201672423960192582e-01,1.036496901220677475e-01,3.857426041127569316e-02,8.034438004206752304e-02
1.841875567010866188e+00,7.166743381749152153e-01,1.051012483161165439e-01,3.826293268002557008e-02,8.008435067760215353e-02
1.848124432989133759e+00,7.148172904227316771e-01,1.058748624085862761e-01,3.809783236159607761e-02,7.994595165514031820e-02
1.859850426519340738e+00,7.113406294117462503e-01,1.073266767383843634e-01,3.778953298771538238e-02,7.968657649774482654e-02
1.875149573480659138e+00,7.068211688629520983e-01,1.092211396035100840e-01,3.739024012763591392e-02,7.934872731907162413e-02
1.886875567010866117e+00,7.033700512418005202e-01,1.106733380866325167e-01,3.708645385868985372e-02,7.909020392582896686e-02
1.893124432989133687e+00,7.015354613792047500e-01,1.114472932117440279e-01,3.692535815262557031e-02,7.895258369412512522e-02
1.904850426519340667e+00,6.981010143664695411e-01,1.128997480071115833e-01,3.662454662333319150e-02,7.869465708319481334e-02
1.920149573480659289e+00,6.936358303622255361e-01,1.147950492850586257e-01,3.623497051112149064e-02,7.835877759990955704e-02
1.931875567010866268e+00,6.902258783852511792e-01,1.162478941660134713e-01,3.593859133229617558e-02,7.810180505627961622e-02
1.938124432989133838e+00,6.884131545743606972e-01,1.170221957212299602e-01,3.578142861100760269e-02,7.796501644379001672e-02
1.949850426519340818e+00,6.850201865592628891e-01,1.184753051117567318e-01,3.548797019477153286e-02,7.770859361025860002e-02
1.965149573480659217e+00,6.806095714260440577e-01,1.203714705556452880e-01,3.510793441400760634e-02,7.737461215932034397e-02
1.976875567010866197e+00,6.772412169035125773e-01,1.218249874271881972e-01,3.481882588891071356e-02,7.711910842072550176e-02
1.983124432989133767e+00,6.754504400461728286e-01,1.225996509028469267e-01,3.466552312780109280e-02,7.698312357032012498e-02
1.994850426519340747e+00,6.720981290569564282e-01,1.240534474058602871e-01,3.437928045478592237e-02,7.672826102720589625e-02
2.010149573480659146e+00,6.677407449574952469e-01,1.259505275586591810e-01,3.400860516980701298e-02,7.639627825610330325e-02
2.021875567010865904e+00,6.644135793084559038e-01,1.274047612466696622e-01,3.372662936041769671e-02,7.614224876812761278e-02
2.028124432989133918e+00,6.626449091439156058e-01,1.281798128211298904e-01,3.357711276438924558e-02,7.600702646558062103e-02
2.039850426519340676e+00,6.593339130054840513e-01,1.296343502244395318e-01,3.329794691287852465e-02,7.575360433326040754e-02
2.055149573480659075e+00,6.550294450472493590e-01,1.315324233773681462e-01,3.293645002899199536e-02,7.542359418655487924e-02
2.066875567010865833e+00,6.517424131422643319e-01,1.329874395231856743e-01,3.266146723489834341e-02,7.517111034118525992e-02
2.073124432989133847e+00,6.499951019845430222e-01,1.337629161279417778e-01,3.251566242759133113e-02,7.503670949592297634e-02
2.084850426519340605e+00,6.467246589427578796e-01,1.352182667777646896e-01,3.224343369742169868e-02,7.478476331055342041e-02
2.100149573480659448e+00,6.424735196556160544e-01,1.371174324088873242e-01,3.189093288312225966e-02,7.445660850010603349e-02
2.111875567010866206e+00,6.392270807576468927e-01,1.385733114677080158e-01,3.162280273902890598e-02,7.420556096015477887e-02
2.118124432989134220e+00,6.375011561021688422e-01,1.393492571353035225e-01,3.148063494690675479e-02,7.407194789901255794e-02
2.129850426519340978e+00,6.342702543542163562e-01,1.408055055188938143e-01,3.121520346429419723e-02,7.382153723118235755e-02
2.145149573480659377e+00,6.300707362086155339e-01,1.427058778445426113e-01,3.087151728171579068e-02,7.349536053875926900e-02
2.156875567010866135e+00,6.268642579430556694e-01,1.441627085966959154e-01,3.061010202968747831e-02,7.324576646815640635e-02
2.163124432989134149e+00,6.251598186477913544e-01,1.449391706657064960e-01,3.047149804886491176e-02,7.311289962966791012e-02
2.174850426519340907e+00,6.219692615106251488e-01,1.463964053965949585e-01,3.021272682395760578e-02,7.286387453596404606e-02
2.190149573480659306e+00,6.178214403866021387e-01,1.482980963551869535e-01,2.987767750992946503e-02,7.253959370016396790e-02
2.201875567010866064e+00,6.146539695796835456e-01,1.497559605957214102e-01,2.962284224252046197e-02,7.229150963454446244e-02
2.208124432989134078e+00,6.129701808539433916e-01,1.505329810770572319e-01,2.948773092872519069e-02,7.215945860770534015e-02
2.219850426519340836e+00,6.098186545891043364e-01,1.519912767390194375e-01,2.923548788161875467e-02,7.191192249108289969e-02
2.235149573480659235e+00,6.057225623713485829e-01,1.538943748229297248e-01,2.890890617411226785e-02,7.158947339092801287e-02
2.246875567010865993e+00,6.025948687914444157e-01,1.553533327173544920e-01,2.866052292406440563e-02,7.134276545088792665e-02
2.253124432989134007e+00,6.009321677518010274e-01,1.561309401892463367e-01,2.852883679287766816e-02,7.121145694265963721e-02
2.264850426519340765e+00,5.978195759220732430e-01,1.575903434616483523e-01,2.828299697415614933e-02,7.096538348681362407e-02
2.280149573480659164e+00,5.937735926473280967e-01,1.594948944261767587e-01,2.796472320093574063e-02,7.064491469616110408e-02
2.291875567010865922e+00,5.906844160366691021e-01,1.609549670695049894e-01,2.772267304838388347e-02,7.039970658375101220e-02
2.298124432989133936e+00,5.890424412282121436e-01,1.617331677296811876e-01,2.759434973586980672e-02,7.026917197596026232e-02
2.309850426519340694e+00,5.859692834569555364e-01,1.631936805207849228e-01,2.735479774217840568e-02,7.002448382822402950e-02
2.325149573480659093e+00,5.819747706560425282e-01,1.650996663297034373e-01,2.704468465849559078e-02,6.970581721611986137e-02
2.336875567010865851e+00,5.789245448251211235e-01,1.665608249848508915e-01,2.680885687215450036e-02,6.946204935978175787e-02
2.343124432989133865e+00,5.773030541997883347e-01,1.673395983575866053e-01,2.668383841655063565e-02,6.933231572853269797e-02
2.354850426519340623e+00,5.742679576988519718e-01,1.688011717110934062e-01,2.645046768911684179e-02,6.908917866958777521e-02
2.370149573480659022e+00,5.703235501383933093e-01,1.707085102248490083e-01,2.614838020023050116e-02,6.877248938927402189e-02
2.381875567010865780e+00,5.673123515659219684e-01,1.721706775882270446e-01,2.591867396686093478e-02,6.853016833315633827e-02
2.388124432989133794e+00,5.657118973610589796e-01,1.729499772605173347e-01,2.579690723951841638e-02,6.840117918640971351e-02
2.399850426519340552e+00,5.627163845968476963e-01,1.744125160286768284e-01,2.556961885974707097e-02,6.815943046886617507e-02
2.415149573480659395e+00,5.588228202744992545e-01,1.763210667901828066e-01,2.527542931663915096e-02,6.784465952255745724e-02
2.426875567010866153e+00,5.558499819112294738e-01,1.777841246030630873e-01,2.505174812430577616e-02,6.760389207399469802e-02
2.433124432989134167e+00,5.542698173569221565e-01,1.785638850265963695e-01,2.493318225544751895e-02,6.747575316569633108e-02
2.444850426519340925e+00,5.513125404300079913e-01,1.800272609616061226e-01,2.471188176914455512e-02,6.723558768462800650e-02
2.460149573480659324e+00,5.474699030279966960e-01,1.819368507493438203e-01,2.442546832083482625e-02,6.692277014427698567e-02
2.471875567010866082e+00,5.445366531402496824e-01,1.834006642063129855e-01,2.420771867184441303e-02,6.668344141457503704e-02
2.478124432989134096e+00,5.429776610682878202e-01,1.841808127444710397e-01,2.409230363059360405e-02,6.655606305200359452e-02
2.489850426519340854e+00,5.400597861778744235e-01,1.856448905771349855e-01,2.387689659351808005e-02,6.631737042254234882e-02
2.505149573480659253e+00,5.362675073467337850e-01,1.875553456253166440e-01,2.359813470951290654e-02,6.600661345193646612e-02
2.516875567010866011e+00,5.333724557471387628e-01,1.890197848351593823e-01,2.338622080476894169e-02,6.576892156535324441e-02
2.523124432989134025e+00,5.318338333366749993e-01,1.898002547161157516e-01,2.327390528684047596e-02,6.564241637511721017e-02
2.534850426519340783e+00,5.289546417789252608e-01,1.912649137378738817e-01,2.306429470583009136e-02,6.540530950327606841e-02
2.550149573480659182e+00,5.252138544317348501e-01,1.931760882685364944e-01,2.279305613093494595e-02,6.509650099271370449e-02
2.561875567010865939e+00,5.223585251555710185e-01,1.946410535322576074e-01,2.258687721655618444e-02,6.486027162042372340e-02
2.568124432989133954e+00,5.208409836369346513e-01,1.954217957153039364e-01,2.247760676455234571e-02,6.473455662300836577e-02
2.579850426519340711e+00,5.180007948022351538e-01,1.968869527655281171e-01,2.227368922584831504e-02,6.449900110969540579e-02
2.595149573480659111e+00,5.143098641504975088e-01,1.987987573296587096e-01,2.200983656928341345e-02,6.419234231187977147e-02
2.606875567010865868e+00,5.114925220366651759e-01,2.002641945354377839e-01,2.180928626588099148e-02,6.395778626158774016e-02
2.613124432989133883e+00,5.099953247433186565e-01,2.010451863434991882e-01,2.170300355600642689e-02,6.383294856750768020e-02
2.624850426519340640e+00,5.071938335051650037e-01,2.025108116252653245e-01,2.150466978502109036e-02,6.359896857303401485e-02
2.640149573480659040e+00,5.035542179381100603e-01,2.044232324463944872e-01,2.124805703803236620e-02,6.329424801077890295e-02
2.651875567010865797e+00,5.007762263917183709e-01,2.058891527934447740e-01,2.105301988099706964e-02,6.306116016935953139e-02
2.658124432989133812e+00,4.992998165146834144e-01,2.066704073208257275e-01,2.094966240578384140e-02,6.293712228462561287e-02
2.669850426519340569e+00,4.965366795978406467e-01,2.081365374127603363e-01,2.075679393736858461e-02,6.270471484859921341e-02
2.685149573480659413e+00,4.929460429350128181e-01,2.100496450776827562e-01,2.050726477628545680e-02,6.240215862425235738e-02
2.696875567010866170e+00,4.902053781188903114e-01,2.115161158826561194e-01,2.031762100122318573e-02,6.217074080008007375e-02
2.703124432989134185e+00,4.887489733116591184e-01,2.122976722683505568e-01,2.021712499326541734e-02,6.204757277425609896e-02
2.714850426519340942e+00,4.860238786077302753e-01,2.137643864346940037e-01,2.002960191095373016e-02,6.181672174728563424e-02
2.730149573480659342e+00,4.824836738825509230e-01,2.156782868441607381e-01,1.978700011212084289e-02,6.151607147521071656e-02
2.741875567010866099e+00,4.797816838067284206e-01,2.171453867915876523e-01,1.960262990141406828e-02,6.128609291380526791e-02
2.748124432989134114e+00,4.783457096948422471e-01,2.179272850222639113e-01,1.950493174443240080e-02,6.116370863932944768e-02
2.759850426519340871e+00,4.756583254989289467e-01,2.193946497003805285e-01,1.932263613584436421e-02,6.093439902132398445e-02
2.775149573480659271e+00,4.721662007718769316e-01,2.213094104982718247e-01,1.908681136619933341e-02,6.063588838526678265e-02
2.786875567010866028e+00,4.695007768872146992e-01,2.227771718752739050e-01,1.890760364369046403e-02,6.040757941567534428e-02
2.793124432989134043e+00,4.680843801278852800e-01,2.235594204425652709e-01,1.881264571566890892e-02,6.028607185267249868e-02
2.804850426519340800e+00,4.654342266256972227e-01,2.250274351761029634e-01,1.863547200271333665e-02,6.005834209212552316e-02
2.820149573480659200e+00,4.619917260203194043e-01,2.269430199286131267e-01,1.840629144837999456e-02,5.976175679682121239e-02
2.831875567010865957e+00,4.593646551234230602e-01,2.284113864056994403e-01,1.823214719757203922e-02,5.953488256298273412e-02
2.838124432989133972e+00,4.579686341719694798e-01,2.291939467541075914e-01,1.813987751915606753e-02,5.941414814997281191e-02
2.849850426519340729e+00,4.553562605965383314e-01,2.306625234890256060e-01,1.796772979460501893e-02,5.918793047140639974e-02
2.865149573480659129e+00,4.519618772499553461e-01,2.325787982968338108e-01,1.774507030081221362e-02,5.889347485052943282e-02
2.876875567010865886e+00,4.493711691312163858e-01,2.340476632020178915e-01,1.757589632633467860e-02,5.866830428946315235e-02
2.883124432989133901e+00,4.479944946314211029e-01,2.348304809610682331e-01,1.748626522880129125e-02,5.854848253164733618e-02
2.894850426519340658e+00,4.454187181498084902e-01,2.362995299202053645e-01,1.731904924296070666e-02,5.832393836601997700e-02
2.910149573480659058e+00,4.420731598188995526e-01,2.382164112315811044e-01,1.710278461868585190e-02,5.803151889732076352e-02
2.921875567010865815e+00,4.395204562813527227e-01,2.396857430736843153e-01,1.693848019080553685e-02,5.780782196390858024e-02
2.928124432989133830e+00,4.381641222185811424e-01,2.404688117492345678e-01,1.685143267601314776e-02,5.768876941825474419e-02
2.939850426519340587e+00,4.356263228077528193e-01,2.419383347751967173e-01,1.668904348652172978e-02,5.746568542606229207e-02
2.955149573480659431e+00,4.323292064039960803e-01,2.438558309057674844e-01,1.647903599617638742e-02,5.717530443956631014e-02
2.966875567010866188e+00,4.298128049284075658e-01,2.453256215038923382e-01,1.631949776487157111e-02,5.695327446418162881e-02
2.973124432989134203e+00,4.284755848722260896e-01,2.461089269673437385e-01,1.623498017429410648e-02,5.683514095372132341e-02
2.984850426519340960e+00,4.259735245432193507e-01,2.475788833599162908e-01,1.607731929138182456e-02,5.661379768363026393e-02
3.000149573480659360e+00,4.227236759986868764e-01,2.494969241470629262e-01,1.587344338372516719e-02,5.632560092437715465e-02
3.011875567010866117e+00,4.202442273413077856e-01,2.509671200992262263e-01,1.571857540296345626e-02,5.610514450992341168e-02
3.018124432989134132e+00,4.189268001510152994e-01,2.517507442048869115e-01,1.563652497589474236e-02,5.598779418119607942e-02
3.029850426519340889e+00,4.164629991257787767e-01,2.532208080729752564e-01,1.548352428955767149e-02,5.576794693187636653e-02
3.045149573480659289e+00,4.132629363962395663e-01,2.551388916047581668e-01,1.528569785277049051e-02,5.548173997672917884e-02
3.056875567010866046e+00,4.108206455152029202e-01,2.566093039694288813e-01,1.513541650341460737e-02,5.526286228057093047e-02
3.063124432989134061e+00,4.095226256839080703e-01,2.573930718446148513e-01,1.505579696903898597e-02,5.514639249990990061e-02
3.074850426519340818e+00,4.070934572633733706e-01,2.588641225774853671e-01,1.490726422303540952e-02,5.492816437009572644e-02
3.090149573480659217e+00,4.039372396373242524e-01,2.607839964920726783e-01,1.471517946800878981e-02,5.464405614553205504e-02
3.101875567010865975e+00,4.015286943752448545e-01,2.622558204296015494e-01,1.456926780743459000e-02,5.442674961288949259e-02
3.108124432989133989e+00,4.002490326460947379e-01,2.630402565512965363e-01,1.449197570198408093e-02,5.431109579269639831e-02
3.119850426519340747e+00,3.978551798403383577e-01,2.645123715803650577e-01,1.434781076216349455e-02,5.409434697289106780e-02
3.135149573480659146e+00,3.947466413284582143e-01,2.664331934184881456e-01,1.416143121240144749e-02,5.381210273788533671e-02
3.146875567010865904e+00,3.923753234460289896e-01,2.679054153013294970e-01,1.401989500781687832e-02,5.359624129017878658e-02
3.153124432989133918e+00,3.911155564074640933e-01,2.686899526445139519e-01,1.394493478815619913e-02,5.348138635642134958e-02
3.164850426519340676e+00,3.887588500666979141e-01,2.701620684547732520e-01,1.380514380261973519e-02,5.326622326508285293e-02
3.180149573480659075e+00,3.856980072870777598e-01,2.720825654620663836e-01,1.362446239881879434e-02,5.298625663631446187e-02
3.191875567010865833e+00,3.833628423172113497e-01,2.735543241518890167e-01,1.348728321896013049e-02,5.277226323280499731e-02
3.198124432989133847e+00,3.821222947810068438e-01,2.743385490281313732e-01,1.341464011145861862e-02,5.265843014660989696e-02
3.209850426519340605e+00,3.798018402413805283e-01,2.758099719067071964e-01,1.327918644187768733e-02,5.244518997105775127e-02
3.225149573480659448e+00,3.767893192501811650e-01,2.777293876950328033e-01,1.310413935942565840e-02,5.216763861102741151e-02
3.236875567010866206e+00,3.744920744331366458e-01,2.792002052351839625e-01,1.297125702081362505e-02,5.195540001927156232e-02
3.243124432989134220e+00,3.732720362906817857e-01,2.799838968848956111e-01,1.290089517387851652e-02,5.184246576067677581e-02
3.254850426519340978e+00,3.709904091394962689e-01,2.814542668454682595e-01,1.276970542432025353e-02,5.163087148508484214e-02
3.270149573480659377e+00,3.680284420978836568e-01,2.833722288876098228e-01,1.260018650257435473e-02,5.135548667413771667e-02
3.281875567010866135e+00,3.657693727163917052e-01,2.848418868473874821e-01,1.247151294541059760e-02,5.114498592155510004e-02
3.288124432989134149e+00,3.645693488457940057e-01,2.856249492959631042e-01,1.240338368667470541e-02,5.103302180755094758e-02
3.299850426519340907e+00,3.623246593394006121e-01,2.870941211201129550e-01,1.227636394056103204e-02,5.082333050258132368e-02
3.315149573480659306e+00,3.594099785816058379e-01,2.890105028598946024e-01,1.211224622386130288e-02,5.055054232910433792e-02
3.326875567010866064e+00,3.571869535667664408e-01,2.904789452798605121e-01,1.198768174117778237e-02,5.034204758098902166e-02
3.333124432989134078e+00,3.560062307080567034e-01,2.912613597153411726e-01,1.192173122361845326e-02,5.023113443790347410e-02
3.344850426519340836e+00,3.537981222042299034e-01,2.927293241870932428e-01,1.179877842478603729e-02,5.002335096330100955e-02
3.360149573480659235e+00,3.509321599776296652e-01,2.946441502724082562e-01,1.163992462708688010e-02,4.975288369622010709e-02
3.371875567010865993e+00,3.487470195931287043e-01,2.961114202053665712e-01,1.151936170391424860e-02,4.954606515642841214e-02
3.378124432989134007e+00,3.475865779810826672e-01,2.968932204356362625e-01,1.145553170686997198e-02,4.943602155213298877e-02
3.389850426519340765e+00,3.454164339289458874e-01,2.983600515473273096e-01,1.133653581989352462e-02,4.922986302770489958e-02
3.405149573480659164e+00,3.425991430195273746e-01,3.002734397414235090e-01,1.118280132805483072e-02,4.896159939059203242e-02
3.416875567010865922e+00,3.404503882465840792e-01,3.017396441732362877e-01,1.106612889702758389e-02,4.875657046840781161e-02
3.423124432989133936e+00,3.393089620578303434e-01,3.025208909769959709e-01,1.100436049590381923e-02,4.864752361313234158e-02
3.434850426519340694e+00,3.371739326240140167e-01,3.039867035335100387e-01,1.088921212513270682e-02,4.844330064481307263e-02
3.450149573480659093e+00,3.344018327461340534e-01,3.058988116069381591e-01,1.074045570357254169e-02,4.817761739837552598e-02
3.461875567010865851e+00,3.322877330000570395e-01,3.073640692626689042e-01,1.062756721807038215e-02,4.797453906341717089e-02
3.468124432989133865e+00,3.311649343398221368e-01,3.081448202829508709e-01,1.056780439074637805e-02,4.786650077466676756e-02
3.479850426519340623e+00,3.290652798806426027e-01,3.096097200939999516e-01,1.045639888374398120e-02,4.766409367559236443e-02
3.495149573480659022e+00,3.263402776262392946e-01,3.115206700954459840e-01,1.031248566480679092e-02,4.740061082783863372e-02
3.506875567010865780e+00,3.242627276465558928e-01,3.129850668054206531e-01,1.020327824149785435e-02,4.719912607078612793e-02
3.513124432989133794e+00,3.231594568739779572e-01,3.137653708382873718e-01,1.014546597744159055e-02,4.709191899680968685e-02
3.524850426519340552e+00,3.210962820429860698e-01,3.152294632258554885e-01,1.003769928062699969e-02,4.689107212684833631e-02
3.540149573480659395e+00,3.184179670786642102e-01,3.171394172259749400e-01,9.898492547128963717e-03,4.662971426177516671e-02
3.551875567010866153e+00,3.163752859745452839e-01,3.186030953369171637e-01,9.792861270935581189e-03,4.642996010625567715e-02
3.558124432989134167e+00,3.152902296276556271e-01,3.193830331057826988e-01,9.736943854873772106e-03,4.632371830728478773e-02
3.569850426519340925e+00,3.132606619835633932e-01,3.208464663627005886e-01,9.632712879144609414e-03,4.612474872275870719e-02
3.585149573480659324e+00,3.106254877382848556e-01,3.227556169929856056e-01,9.498080265171711736e-03,4.586590914188396623e-02
3.596875567010866082e+00,3.086157734545528220e-01,3.242187278303461095e-01,9.395924945981319262e-03,4.566807218312015498e-02
3.603124432989134096e+00,3.075483904614205177e-01,3.249983804183773084e-01,9.341849312725586038e-03,4.556282654597786780e-02
3.614850426519340854e+00,3.055523228404037339e-01,3.264613126719578817e-01,9.241054507287597627e-03,4.536565663148822702e-02
3.630149573480659253e+00,3.029617317292468415e-01,3.283698870934851910e-01,9.110865410297670081e-03,4.510899128230461130e-02
3.641875567010866011e+00,3.009867137237643431e-01,3.298326193877746393e-01,9.012085122080232616e-03,4.491270566689145594e-02
3.648124432989134025e+00,2.999379386271401327e-01,3.306120945722089144e-01,8.959797113928401682e-03,4.480825510906707998e-02
3.659850426519340783e+00,2.979767911587880014e-01,3.320747445075097337e-01,8.862335971437988041e-03,4.461254819699378427e-02
3.675149573480659182e+00,2.954312087597023018e-01,3.339830557169596315e-01,8.736455706722148426e-03,4.435781722283207301e-02
3.686875567010865939e+00,2.934899313069981863e-01,3.354456714114273375e-01,8.640946829717796249e-03,4.416308316559829777e-02
3.693124432989133954e+00,2.924587788495133234e-01,3.362251171493853552e-01,8.590391195347737291e-03,4.405949735450400556e-02
3.704850426519340711e+00,2.905300373534139280e-01,3.376877741583675929e-01,8.496160470965604186e-03,4.386548400482849497e-02
3.720149573480659111e+00,2.880255686588064634e-01,3.395962172475112673e-01,8.374455465340572766e-03,4.361308357624096160e-02
3.731875567010865868e+00,2.861152370264038458e-01,3.410590312128051194e-01,8.282116789064316448e-03,4.342018031863858346e-02
3.738124432989133883e+00,2.851004900455830771e-01,3.418386165979956370e-01,8.233240091176438971e-03,4.331756895538870639e-02
3.749850426519340640e+00,2.832025705715991992e-01,3.433015972477596600e-01,8.142140560699154608e-03,4.312535305169833827e-02
3.765149573480659040e+00,2.807388288329584203e-01,3.452105825733567390e-01,8.024483221733198432e-03,4.287516936163372760e-02
3.776875567010865797e+00,2.788602516117962837e-01,3.466738985339256063e-01,7.935218512249911718e-03,4.268384504273090713e-02
3.783124432989133812e+00,2.778626458899707274e-01,3.474537798375549325e-01,7.887970063757829969e-03,4.258202846136437125e-02
3.794850426519340569e+00,2.759972074664093777e-01,3.489173652165585837e-01,7.799907631147231721e-03,4.239123125238430240e-02
3.810149573480659413e+00,2.735761634696378675e-01,3.508272288800397543e-01,7.686177711524391255e-03,4.214280374820056352e-02
3.821875567010866170e+00,2.717302132052334396e-01,3.522912744350485958e-01,7.599897021703435479e-03,4.195280825818596682e-02
3.828124432989134185e+00,2.707498495202484978e-01,3.530715620385986298e-01,7.554229771136852269e-03,4.185171174345506812e-02
3.839850426519340942e+00,2.689163629993454596e-01,3.545359377101099385e-01,7.469117945547717324e-03,4.166231014491611484e-02
3.855149573480659342e+00,2.665359531712672703e-01,3.564468724133317279e-01,7.359206570898861252e-03,4.141583799486560358e-02
3.866875567010866099e+00,2.647203426758931721e-01,3.579117610395917692e-01,7.275829558816544404e-03,4.122744866489884419e-02
3.873124432989134114e+00,2.637558790551456922e-01,3.586925029706639623e-01,7.231701796994538176e-03,4.112724514179953716e-02
3.884850426519340871e+00,2.619518624141207175e-01,3.601577374610782645e-01,7.149464388281443795e-03,4.093956990261149453e-02
3.900149573480659271e+00,2.596095467303060622e-01,3.620697952915077900e-01,7.043275713887398731e-03,4.069539700636046892e-02
3.911875567010866028e+00,2.578231912422460637e-01,3.635355439014688606e-01,6.962731192410216013e-03,4.050875616849469035e-02
3.918124432989134043e+00,2.568744403406268972e-01,3.643167417118595708e-01,6.920105630658993957e-03,4.040946398646724086e-02
3.929850426519340800e+00,2.551002367103165080e-01,3.657828258482264117e-01,6.840673564928631024e-03,4.022344502582729520e-02
3.945149573480659200e+00,2.527976551320783583e-01,3.676959799032787357e-01,6.738118511720427722e-03,3.998129556344174468e-02
3.956875567010865957e+00,2.510423574675585412e-01,3.691625564128680481e-01,6.660338586717885236e-03,3.979610445367917637e-02
3.963124432989133972e+00,2.501103468060743573e-01,3.699441905783840134e-01,6.619179060108639628e-03,3.969755236820062677e-02
3.974850426519340729e+00,2.483677827658163362e-01,3.714110834056579269e-01,6.542484355170683982e-03,3.951288054944427502e-02
3.990149573480659129e+00,2.461065977693912277e-01,3.733252728269920162e-01,6.443473989842852558e-03,3.927245783886237213e-02
4.001875567010865886e+00,2.443828290891457422e-01,3.747926251928908048e-01,6.368390403518380850e-03,3.908861207999595605e-02
4.008124432989133901e+00,2.434674614523057445e-01,3.755746670153223277e-01,6.328660548201382567e-03,3.899079887585597815e-02
4.019850426519340658e+00,2.417557468645498975e-01,3.770423139564301751e-01,6.254635141772454596e-03,3.880756852458680517e-02
4.035149573480659058e+00,2.395338968775664323e-01,3.789574649084888613e-01,6.159081372590464835e-03,3.856916361030879314e-02
4.046875567010865815e+00,2.378396020328123195e-01,3.804255387659662424e-01,6.086627331070048816e-03,3.838696717691911925e-02
4.053124432989133830e+00,2.369397211581712459e-01,3.812079597967876210e-01,6.048291854886654433e-03,3.829006693341042294e-02
4.064850426519340587e+00,2.352567633943815906e-01,3.826763096508209450e-01,5.976870125769543664e-03,3.810859700396789645e-02
4.080149573480658987e+00,2.330721110420043152e-01,3.845923602358923277e-01,5.884688366220012547e-03,3.787253871716641379e-02
4.091875567010865744e+00,2.314063369645286694e-01,3.860611130533605495e-01,5.814799634138175834e-03,3.769213741343761109e-02
4.098124432989133759e+00,2.305217389969137498e-01,3.868438918127486414e-01,5.777824441624996969e-03,3.759617943257631545e-02
4.109850426519340516e+00,2.288677049471437852e-01,3.883129057814651008e-01,5.708942511989492305e-03,3.741643570883855519e-02
4.125149573480658916e+00,2.267214613024456094e-01,3.902298094977735277e-01,5.620049192657975735e-03,3.718251347075288149e-02
4.136875567010865673e+00,2.250856630843679484e-01,3.916992053809039143e-01,5.552661329048236109e-03,3.700365398417415630e-02
4.143124432989133687e+00,2.242172285225793593e-01,3.924823229453365259e-01,5.517011883702463253e-03,3.690848326010917613e-02
4.154850426519340445e+00,2.225938019817958746e-01,3.939519646903161254e-01,5.450604548248655194e-03,3.673016386611529377e-02
4.170149573480658844e+00,2.204878374038529709e-01,3.958696744214180718e-01,5.364913938628272129e-03,3.649802638865095455e-02
4.181875567010865602e+00,2.188829507254299311e-01,3.973396767596792944e-01,5.299960927160891726e-03,3.632051452337127506e-02
4.188124432989133616e+00,2.180309311869585154e-01,3.981231143081354618e-01,5.265602011514785956e-03,3.622606652309991182e-02
4.199850426519340374e+00,2.164380972078207011e-01,3.995933501013378963e-01,5.201603250912297839e-03,3.604912895199170741e-02
4.215149573480659662e+00,2.143714052920055735e-01,4.015118236955930731e-01,5.119029730326221141e-03,3.581888444977079228e-02
4.226875567010866419e+00,2.127960311145480621e-01,4.029824034195322868e-01,5.056446569379908704e-03,3.564291032282945054e-02
4.233124432989134434e+00,2.119595072027027349e-01,4.037661462440330085e-01,5.023343830403650782e-03,3.554931715518441782e-02
4.244850426519341191e+00,2.103953475428800568e-01,4.052369509765549327e-01,4.961689777979885405e-03,3.537404583270543218e-02
4.260149573480659591e+00,2.083653615556538274e-01,4.071561569983314643e-01,4.882151200478963664e-03,3.514608544358478054e-02
4.271875567010866348e+00,2.068177363190681628e-01,4.086272913804105955e-01,4.821875730479035539e-03,3.497192128899489355e-02
4.278124432989134363e+00,2.059959168200400925e-01,4.094113266631521642e-01,4.789996284074431003e-03,3.487930507083070869e-02
4.289850426519341120e+00,2.044592958598361598e-01,4.108826749820295721e-01,4.730625589907755044e-03,3.470587314223237685e-02
4.305149573480659519e+00,2.024653724700592461e-01,4.128025779785030047e-01,4.654042345066010215e-03,3.448028387487040575e-02
4.316875567010866277e+00,2.009456496259157121e-01,4.142742382147250879e-01,4.596013713439693095e-03,3.430788664991543668e-02
4.323124432989134291e+00,2.001388393755238748e-01,4.150585503451195701e-01,4.565325135695489853e-03,3.421618574840558369e-02
4.334850426519341049e+00,1.986306708376091579e-01,4.165304122004915843e-01,4.508176906551438975e-03,3.404441686327314143e-02
4.350149573480659448e+00,1.966744856039497058e-01,4.184509752341506461e-01,4.434469312317469540e-03,3.382087894141475731e-02
4.361875567010866206e+00,1.951841069983725474e-01,4.199231338193579188e-01,4.378626241090214678e-03,3.364997008537218975e-02
4.368124432989134220e+00,1.943930619626476342e-01,4.207077094281607144e-01,4.349095801759989867e-03,3.355903568149717908e-02
4.379850426519340978e+00,1.929146388093674891e-01,4.221800612497749183e-01,4.294108504969087851e-03,3.338866763666699378e-02
4.395149573480659377e+00,1.909973976011697105e-01,4.241012581699670214e-01,4.223196189597489859e-03,3.316691412531286992e-02
4.406875567010866135e+00,1.895367953100591529e-01,4.255738970963641732e-01,4.169477116313487046e-03,3.299736953048663934e-02
4.413124432989134149e+00,1.887615379076079958e-01,4.263587273223585217e-01,4.141072057914010375e-03,3.290717036810419244e-02
4.424850426519340907e+00,1.873125185511939073e-01,4.278315531246238423e-01,4.088184371246665269e-03,3.273820994080542390e-02
4.440149573480659306e+00,1.854330456947761163e-01,4.297533606151825447e-01,4.019987765164560224e-03,3.251837678205547061e-02
4.451875567010866064e+00,1.840008647446319534e-01,4.312264607381004478e-01,3.968332162450760071e-03,3.235038189596223940e-02
4.458124432989134078e+00,1.832405490500733924e-01,4.320115343920024609e-01,3.941020431754113304e-03,3.226103980956610690e-02
4.469850426519340836e+00,1.818192028555543904e-01,4.334848131169721785e-01,3.890172644073771214e-03,3.209374408459186173e-02
4.485149573480659235e+00,1.799751630446104755e-01,4.354072025678455415e-01,3.824614791600997477e-03,3.187618830482450566e-02
4.496875567010865993e+00,1.785697235657734416e-01,4.368807435367926817e-01,3.774964416403034026e-03,3.171000386590661080e-02
4.503124432989134007e+00,1.778235449918724731e-01,4.376660500592047254e-01,3.748715234998883754e-03,3.162164410092786759e-02
4.514850426519340765e+00,1.764285887793627661e-01,4.391397635311748981e-01,3.699850037134659250e-03,3.145621179707105280e-02
4.530149573480659164e+00,1.746188837460391774e-01,4.410627155722431358e-01,3.636856933998423684e-03,3.124109651812715521e-02
4.541875567010865922e+00,1.732398291992591211e-01,4.425366866755965356e-01,3.589155530829999871e-03,3.107676405090812125e-02
4.548124432989133936e+00,1.725077794934244679e-01,4.433222218678963822e-01,3.563939040250587928e-03,3.098937668825337000e-02
4.559850426519340694e+00,1.711395103843125765e-01,4.447963642578739440e-01,3.517000549544085745e-03,3.082573283322717975e-02
4.575149573480659093e+00,1.693650722156056221e-01,4.467198751541591184e-01,3.456499334066200513e-03,3.061285856211837936e-02
4.586875567010865851e+00,1.680134193914676888e-01,4.481942733610037033e-01,3.410690942784192371e-03,3.045016542551301844e-02
4.593124432989133865e+00,1.672961093163126134e-01,4.489800354789114656e-01,3.386477236785014489e-03,3.036362217828464036e-02
4.604850426519340623e+00,1.659557272260974159e-01,4.504546015692129646e-01,3.341409149217084915e-03,3.020151101502597038e-02
4.620149573480659022e+00,1.642180529533582845e-01,4.523786625792750593e-01,3.283326005203653520e-03,2.999054561439898695e-02
4.631875567010865780e+00,1.628947669947117538e-01,4.538534793483743890e-01,3.239353857904342989e-03,2.982926263686701274e-02
4.638124432989133794e+00,1.621926077086687235e-01,4.546394639719888997e-01,3.216112646271222005e-03,2.974345771708678324e-02
4.649850426519340552e+00,1.608806557261540371e-01,4.561144456805401592e-01,3.172858122663121169e-03,2.958271870855492397e-02
4.665149573480658951e+00,1.591799296261968977e-01,4.580390474401278555e-01,3.117119057132152534e-03,2.937354349055279479e-02
4.676875567010865709e+00,1.578847400811838331e-01,4.595142774841912137e-01,3.074926717811936154e-03,2.921365341796950885e-02
4.683124432989133723e+00,1.571974414202061410e-01,4.603004827874414007e-01,3.052628071754757023e-03,2.912860455147050706e-02
4.694850426519340481e+00,1.559131303482322040e-01,4.617758793913831483e-01,3.011131290429190470e-03,2.896931724451774076e-02
4.710149573480658880e+00,1.542479077558922551e-01,4.637010262769618585e-01,2.957664298881561901e-03,2.876211750854603191e-02
4.721875567010865637e+00,1.529794715527885429e-01,4.651766773248753317e-01,2.917197265693232452e-03,2.860381104813723360e-02
4.728124432989133652e+00,1.523062605088584820e-01,4.659631082239034661e-01,2.895812394713396295e-03,2.851963259788295804e-02
4.739850426519340409e+00,1.510480812474835621e-01,4.674389303644159721e-01,2.856019783797782759e-03,2.836202645088578556e-02
4.755149573480658809e+00,1.494163877032402554e-01,4.693646341491345964e-01,2.804755791068462394e-03,2.815711014884518526e-02
4.766875567010865566e+00,1.481732784072119780e-01,4.708407132544575879e-01,2.765961697675044847e-03,2.800061246610459700e-02
4.773124432989133581e+00,1.475134535468737851e-01,4.716273720960624805e-01,2.745462883849687612e-03,2.791741516963356859e-02
4.784850426519340338e+00,1.462802339306647215e-01,4.731036226853167492e-01,2.707322768388654207e-03,2.776167390125889797e-02
4.800149573480659626e+00,1.446809038048603169e-01,4.750298849135647372e-01,2.658194968032201282e-03,2.755921719583807883e-02
4.811875567010866384e+00,1.434625444567244057e-01,4.765063927622291695e-01,2.621023022708523099e-03,2.740460619146995944e-02
4.818124432989134398e+00,1.428159204006730632e-01,4.772932798836244106e-01,2.601383323637493188e-03,2.732240897589628681e-02
4.829850426519341156e+00,1.416075345796436735e-01,4.787699595348841597e-01,2.564845340456465162e-03,2.716852618121739713e-02
4.845149573480659555e+00,1.400408225561693421e-01,4.806967830623643523e-01,2.517788316766802863e-03,2.696843967504835432e-02
4.856875567010866313e+00,1.388476812078305034e-01,4.821737242117457023e-01,2.482188564655474043e-03,2.681559255865506586e-02
4.863124432989134327e+00,1.382145875069530350e-01,4.829608436303934882e-01,2.463381411360124947e-03,2.673431353151708642e-02
4.874850426519341084e+00,1.370317649018784611e-01,4.844379625952565105e-01,2.428395790811014188e-03,2.658211173755806525e-02
4.890149573480659484e+00,1.354987490739086309e-01,4.863653676421443861e-01,2.383344732007531327e-03,2.638413359861559518e-02
4.901875567010866241e+00,1.343316696792285769e-01,4.878427600038584555e-01,2.349267535720259755e-03,2.623284078873682271e-02
4.908124432989134256e+00,1.337125382294287734e-01,4.886301218056114948e-01,2.331266471226665134e-03,2.615236950210227118e-02
4.919850426519341013e+00,1.325560250265207518e-01,4.901076977044104832e-01,2.297783536696333499e-03,2.600164952407796326e-02
4.935149573480659413e+00,1.310574875149295715e-01,4.920357028439842351e-01,2.254673555894343585e-03,2.580554837400075158e-02
4.946875567010866170e+00,1.299168886175306736e-01,4.935135567127987288e-01,2.222069176854096599e-03,2.565566186774722104e-02
4.953124432989134185e+00,1.293118691085146377e-01,4.943011652228458397e-01,2.204847712059611158e-03,2.557593197662353171e-02
4.964850426519340942e+00,1.281818057153801260e-01,4.957792046431540034e-01,2.172817843800171726e-03,2.542659426203724288e-02
4.980149573480659342e+00,1.267176461064946635e-01,4.977078166486850197e-01,2.131584469883187217e-03,2.523229244755442746e-02
4.991875567010866099e+00,1.256032364075481689e-01,4.991861363330519219e-01,2.100403772576247153e-03,2.508379361055248710e-02
4.998124432989134114e+00,1.250120988193889338e-01,4.999739936602163870e-01,2.083935844059027400e-03,2.500480989927771416e-02
5.009850426519340871e+00,1.239079206431941693e-01,5.014525004962064880e-01,2.053310389108272977e-03,2.485689024296914781e-02
5.025149573480659271e+00,1.224771547479760053e-01,5.033817258107506909e-01,2.013890748924731210e-03,2.466448644731451117e-02
5.036875567010866028e+00,1.213880113162876390e-01,5.048605196289225328e-01,1.984086094564061365e-03,2.451748825583370886e-02
5.043124432989134043e+00,1.208102108314227652e-01,5.056486318656473467e-01,1.968346536286732194e-03,2.443932333294254050e-02
5.054850426519340800e+00,1.197308137257212940e-01,5.071276218394962232e-01,1.939078707484193304e-03,2.429297831291230003e-02
5.070149573480659200e+00,1.183318784684035258e-01,5.090574872814304097e-01,1.901412624876900985e-03,2.410270988875505560e-02
5.081875567010865957e+00,1.172667533319981109e-01,5.105367783498523382e-01,1.872938507093736349e-03,2.395741061140141751e-02
5.088124432989133972e+00,1.167016213412322007e-01,5.113251574140007527e-01,1.857903269083395698e-03,2.388017297100276937e-02
5.099850426519340729e+00,1.156457700774925074e-01,5.128046510838659700e-01,1.829948272262120696e-03,2.373560577748627665e-02
5.115149573480659129e+00,1.142771555792415489e-01,5.147351765255860911e-01,1.793977905828176341e-03,2.354772347196116764e-02
5.126875567010865886e+00,1.132350205452984926e-01,5.162149758101729491e-01,1.766790432830311810e-03,2.340429344634850292e-02
5.133124432989133901e+00,1.126820703724842748e-01,5.170036259576560322e-01,1.752436274880760309e-03,2.332806278436137803e-02
5.144850426519340658e+00,1.116489825397779800e-01,5.184836298723379810e-01,1.725750779440825104e-03,2.318539865098160485e-02
5.160149573480659058e+00,1.103099596711008129e-01,5.204148216768255120e-01,1.691420092236752210e-03,2.300000966295167107e-02
5.171875567010865815e+00,1.092904856669029839e-01,5.218951323270853981e-01,1.665476637213338020e-03,2.285848526132549380e-02
5.178124432989133830e+00,1.087496240096331029e-01,5.226840545920993231e-01,1.651780938563627253e-03,2.278326412996119210e-02
5.189850426519340587e+00,1.077392660563037119e-01,5.241645691023320008e-01,1.626322646826325932e-03,2.264247808189664979e-02
5.205149573480658987e+00,1.064300406727175380e-01,5.260964276619347624e-01,1.593576722610335695e-03,2.245949610473327307e-02
5.216875567010865744e+00,1.054335397855875184e-01,5.275772522785563412e-01,1.568835411979938640e-03,2.231977720520003997e-02
5.223124432989133759e+00,1.049049756388838461e-01,5.283664500625329108e-01,1.555775938241840900e-03,2.224550259080151915e-02
5.234850426519340516e+00,1.039177979559189613e-01,5.298474858033737078e-01,1.531503283936329557e-03,2.210646271468309776e-02
5.250149573480658916e+00,1.026390209690692251e-01,5.317800341365510608e-01,1.500288169939080398e-03,2.192569876116413213e-02
5.261875567010865673e+00,1.016660022039852229e-01,5.332613935481874679e-01,1.476707803598412052e-03,2.178763458164964875e-02
5.268124432989133687e+00,1.011499990571437385e-01,5.340508781133702643e-01,1.464262632054030453e-03,2.171422608556045075e-02
5.279850426519340445e+00,1.001864699243947693e-01,5.355324536390683177e-01,1.441134505855028386e-03,2.157678337617704306e-02
5.295149573480658844e+00,9.893867813235174280e-02,5.374657073443656063e-01,1.411396583181692916e-03,2.139805094161930862e-02
5.306875567010865602e+00,9.798948936950459265e-02,5.389476068730217895e-01,1.388936102395838890e-03,2.126150638195014805e-02
5.313124432989133616e+00,9.748620883645789381e-02,5.397373789760815388e-01,1.377083376538039330e-03,2.118889522386017965e-02
5.324850426519340374e+00,9.654658937125908114e-02,5.412194931170809520e-01,1.355058845906790708e-03,2.105292669681054982e-02
5.340149573480659662e+00,9.533004624741832356e-02,5.431534475095447512e-01,1.326744919690026970e-03,2.087607693349813678e-02
5.351875567010866419e+00,9.440483240095709494e-02,5.446358806830768895e-01,1.305363727900030104e-03,2.074094664491130460e-02
5.358124432989134434e+00,9.391433198792938086e-02,5.454259355937317588e-01,1.294081877241269520e-03,2.066907973227550405e-02
5.369850426519341191e+00,9.299869067718724569e-02,5.469085760710331590e-01,1.273120582567744460e-03,2.053449204441396350e-02
5.385149573480659591e+00,9.181340277507354930e-02,5.488432084313266124e-01,1.246178241480623171e-03,2.035941709730882884e-02
5.396875567010866348e+00,9.091209608468484027e-02,5.503261553613847390e-01,1.225836420705623013e-03,2.022563234429915549e-02
5.403124432989134363e+00,9.043431073890609295e-02,5.511164828776914382e-01,1.215104285154245756e-03,2.015447912234970274e-02
5.414850426519341120e+00,8.954246439971022542e-02,5.525996332546663226e-01,1.195166773752280890e-03,2.002122872814546609e-02
5.430149573480659519e+00,8.838805516829538467e-02,5.545349327614653712e-01,1.169545131541458198e-03,1.984790471938630355e-02
5.441875567010866277e+00,8.751024560910551642e-02,5.560183917080284699e-01,1.150204137925767752e-03,1.971547668367110498e-02
5.448124432989134291e+00,8.704490864005214046e-02,5.568089924954269243e-01,1.140001336641124127e-03,1.964505485361448672e-02
5.459850426519341049e+00,8.617626219317736647e-02,5.582926538075190237e-01,1.121049635115723081e-03,1.951319783287973342e-02
5.475149573480659448e+00,8.505175797379947722e-02,5.602286124312982896e-01,1.096699611673874553e-03,1.934174503503590520e-02
5.486875567010866206e+00,8.419655410957392616e-02,5.617125668989492171e-01,1.078322181400937938e-03,1.921080131137437724e-02
5.493124432989134220e+00,8.374314169457917900e-02,5.625034277416155470e-01,1.068628986625917319e-03,1.914119111729762832e-02
5.504850426519340978e+00,8.289663511124507889e-02,5.639875685120641080e-01,1.050626351777610764e-03,1.901089863963171742e-02
5.520149573480659377e+00,8.180053535906282869e-02,5.659241356378783561e-01,1.027500650537854689e-03,1.884157565768332029e-02
5.531875567010866135e+00,8.096673668384268829e-02,5.674085419743186698e-01,1.010051066695151012e-03,1.871233375699415252e-02
5.538124432989134149e+00,8.052460376614910265e-02,5.681996376691936801e-01,1.000848641309159568e-03,1.864365537672901113e-02
5.549850426519340907e+00,7.969903993214506877e-02,5.696842070200787145e-01,9.837600816229054562e-04,1.851515556135559931e-02
5.565149573480659306e+00,7.862986041016251093e-02,5.716213013565382139e-01,9.618136733671965848e-04,1.834825221010223661e-02
5.576875567010866064e+00,7.781643327143998590e-02,5.731060845482919275e-01,9.452578641998035354e-04,1.822091731387661534e-02
5.583124432989134078e+00,7.738507966470019317e-02,5.738973699274783069e-01,9.365281993072248606e-04,1.815327069568998739e-02
5.594850426519340836e+00,7.657963225775328564e-02,5.753822754086729274e-01,9.203202017581068282e-04,1.802672932654875160e-02
5.610149573480659235e+00,7.553655885140549142e-02,5.773197695709645361e-01,8.995099731787688496e-04,1.786240967664954465e-02
5.621875567010865993e+00,7.474310156129847227e-02,5.788048329067229103e-01,8.838153864155879301e-04,1.773706271121391551e-02
5.628124432989134007e+00,7.432239719249458809e-02,5.795962581471872932e-01,8.755413109769149800e-04,1.767047372091486504e-02
5.639850426519340765e+00,7.353697429777802941e-02,5.810814088824934887e-01,8.601819601304351278e-04,1.754590738219479612e-02
5.655149573480659164e+00,7.252017117006923086e-02,5.830191833016800107e-01,8.404667389497525159e-04,1.738413034723984563e-02
5.666875567010865922e+00,7.174699361975250822e-02,5.845044237364896977e-01,8.256020480345017650e-04,1.726069636610962424e-02
5.673124432989133936e+00,7.133715760407036144e-02,5.852959271005166997e-01,8.177669100917195864e-04,1.719511130434483309e-02
5.684850426519340694e+00,7.057224458277613910e-02,5.867811886777559716e-01,8.032249988074760235e-04,1.707239872182365892e-02
5.700149573480659093e+00,6.958243249095451277e-02,5.887190293084106907e-01,7.845641186494436417e-04,1.691297840338006758e-02
5.711875567010865851e+00,6.883009935834831505e-02,5.902042533045002148e-01,7.704982521546030732e-04,1.679130771284765428e-02
5.718124432989133865e+00,6.843141992056840650e-02,5.909957226089392890e-01,7.630855500153599065e-04,1.672664875800712603e-02
5.729850426519340623e+00,6.768750756966851467e-02,5.924808675748746145e-01,7.493302760117685453e-04,1.660565522907991864e-02
5.745149573480659022e+00,6.672516583281630498e-02,5.944184464515142041e-01,7.316839587663341278e-04,1.644845575804809029e-02
5.756875567010865780e+00,6.599387439878554029e-02,5.959033695571291922e-01,7.183867804429571163e-04,1.632848776468056456e-02
5.763124432989133794e+00,6.560638223626755194e-02,5.966946388289799952e-01,7.113805872992624542e-04,1.626474200491748873e-02
5.774850426519340552e+00,6.488337681874754848e-02,5.981793207595700324e-01,6.983823300560505201e-04,1.614548358064784792e-02
5.790149573480658951e+00,6.394805745320349122e-02,6.001161005541636451e-01,6.817124975771125502e-04,1.599061468151669052e-02
5.801875567010865709e+00,6.323721847594288015e-02,6.016002374620769144e-01,6.691553972862513680e-04,1.587250546624253966e-02
5.808124432989133723e+00,6.286051495479585971e-02,6.023910200588642461e-01,6.625407211621459330e-04,1.580978269837411340e-02
5.819850426519340481e+00,6.215753131833049588e-02,6.038746466676030433e-01,6.502719440648249130e-04,1.569251376959988203e-02
5.835149573480658880e+00,6.124785845582870342e-02,6.058097449741414176e-01,6.345441323245595280e-04,1.554039965614926327e-02
5.846875567010865637e+00,6.055630946218103910e-02,6.072923218841344006e-01,6.227020177508175687e-04,1.542453684714003431e-02
5.853124432989133652e+00,6.018975616389698330e-02,6.080821643636356022e-01,6.164660100211860052e-04,1.536306298556550272e-02
5.864850426519340409e+00,5.950560217986847894e-02,6.095637889355349781e-01,6.049036583038886741e-04,1.524823637131098551e-02
5.880149573480658809e+00,5.862011793692087358e-02,6.114957247055026190e-01,5.900899312299355244e-04,1.509950726809125218e-02
5.891875567010865566e+00,5.794690494548507959e-02,6.129753569496735333e-01,5.789431835479947859e-04,1.498638755838596973e-02
5.898124432989133581e+00,5.759007873556572232e-02,6.137634120722972320e-01,5.730760710565992438e-04,1.492642700719263964e-02
5.909850426519340338e+00,5.692417427333176794e-02,6.152411929104338872e-01,5.622033080013717462e-04,1.481453130883858549e-02
5.925149573480659626e+00,5.606265713038866699e-02,6.171669774916908047e-01,5.482850835843584283e-04,1.466979389620728415e-02
5.936875567010866384e+00,5.540813479427715571e-02,6.186408071795045371e-01,5.378227732286400536e-04,1.455985051361598573e-02
5.943124432989134398e+00,5.506144534735776114e-02,6.194253094238553192e-01,5.323201386117163694e-04,1.450162092332164289e-02
5.954850426519341156e+00,5.441504425276391665e-02,6.208953573076824162e-01,5.221320175430542703e-04,1.439304216452603861e-02
5.970149573480659555e+00,5.358023263242268908e-02,6.228084830638458413e-01,5.091109645448816919e-04,1.425276467267910623e-02
5.981875567010866313e+00,5.294754073267329830e-02,6.242699372425584148e-01,4.993431371868168852e-04,1.414635496598271903e-02
5.988124432989134327e+00,5.261306250214730501e-02,6.250467203069283162e-01,4.942138334650126837e-04,1.409005130935427411e-02
5.999850426519341084e+00,5.199108751108053039e-02,6.264992484508825621e-01,4.847376553981954089e-04,1.398521396464979562e-02
6.015149573480659484e+00,5.119134426435065222e-02,6.283830505726006876e-01,4.726689283083019546e-04,1.385006396396194252e-02
6.026875567010866241e+00,5.058846721280904624e-02,6.298159359981126970e-01,4.636541149070824144e-04,1.374782061363834067e-02
6.033124432989134256e+00,5.027120459089039900e-02,6.305745734318476403e-01,4.589382939708964429e-04,1.369387200005727119e-02
6.044850426519341013e+00,4.968465195903016413e-02,6.319862749646301125e-01,4.502672821230513920e-04,1.359375373589234021e-02
6.060149573480659413e+00,4.894342855707597972e-02,6.337869348711822060e-01,4.394019048677376676e-04,1.346662619953127062e-02
6.071875567010866170e+00,4.840671171120609906e-02,6.351031408291739622e-01,4.315968642478255055e-04,1.337408126860777612e-02
6.078124432989134185e+00,4.813288237686267484e-02,6.357783797266129966e-01,4.276372086417015977e-04,1.332676917081737286e-02
6.089850426519340942e+00,4.766598484228376509e-02,6.369364602387866947e-01,4.209171620215499668e-04,1.324583442724215285e-02
6.105149573480659342e+00,4.710495417427430775e-02,6.383413897614595989e-01,4.128830171242030538e-04,1.314775773679745241e-02
6.116875567010866099e+00,4.669301362912074704e-02,6.393823457651450770e-01,4.070122425091372278e-04,1.307515442487840532e-02
6.123124432989134114e+00,4.649777462496698655e-02,6.398803779085689980e-01,4.042281516959204393e-04,1.304024187037770670e-02
6.134850426519340871e+00,4.611264514057712011e-02,6.408574816834983201e-01,3.988137947620272179e-04,1.297302920531514907e-02
6.150149573480659271e+00,4.624130206475378368e-02,6.405351510378526347e-01,4.006296647281344095e-04,1.299583857415329349e-02
6.161875567010866028e+00,4.708745136829704109e-02,6.383376297768279528e-01,4.130143640542263943e-04,1.315682900813038882e-02
6.168124432989134043e+00,4.783780056761501032e-02,6.364279576971952901e-01,4.240142462665099071e-04,1.329537231756292882e-02
6.179850426519340800e+00,4.954993883916460062e-02,6.321134890352353430e-01,4.497293458116634877e-04,1.361442686957045275e-02
6.195149573480659200e+00,5.104878912146494641e-02,6.284738541981851334e-01,4.723961669657259486e-04,1.388072592206971226e-02
6.206875567010865957e+00,5.152111427753079675e-02,6.273569729854210353e-01,4.795517313886735731e-04,1.396180201398945428e-02
6.213124432989133972e+00,5.155245174256860990e-02,6.272974778653799266e-01,4.799524744170380591e-04,1.396497522989944250e-02
6.224850426519340729e+00,5.171645690511118137e-02,6.269427728580696524e-01,4.822709815725211555e-04,1.398793567173560112e-02
6.240149573480659129e+00,5.213000919268352684e-02,6.260129890775433248e-01,4.883458348418184521e-04,1.405176717992094419e-02
6.251875567010865886e+00,5.244323977069750842e-02,6.253235600432893726e-01,4.928940473033587271e-04,1.409792900262699621e-02
6.258124432989133901e+00,5.255968001595353462e-02,6.250796473899536965e-01,4.945191681508543649e-04,1.411307587871783037e-02
6.269850426519340658e+00,5.268485368802750674e-02,6.248484314992512889e-01,4.960853122643061599e-04,1.412413466691585760e-02
6.285149573480659058e+00,5.285977857243091133e-02,6.245234234551286789e-01,4.982906986680270527e-04,1.413997690092229712e-02
6.296875567010865815e+00,5.301553153260148837e-02,6.242232979429953588e-01,5.003267177968359061e-04,1.415604172965323655e-02
6.303124432989133830e+00,5.310369349574942804e-02,6.240504062212383074e-01,5.015012349796147675e-04,1.416571622329121719e-02
6.314850426519340587e+00,5.322737728686973563e-02,6.238203147657053194e-01,5.030815406886665316e-04,1.417733409944193883e-02
6.330149573480658987e+00,5.334924206916233369e-02,6.235992048292730017e-01,5.046207585157452260e-04,1.418822664420099633e-02
6.341875567010865744e+00,5.342945325857582917e-02,6.234441212262982202e-01,5.057071712335851335e-04,1.419742689821784469e-02
6.348124432989133759e+00,5.347150231795832348e-02,6.233554610615582581e-01,5.063274386986339444e-04,1.420366223360956109e-02
6.359850426519340516e+00,5.353564120230554918e-02,6.232058341187250994e-01,5.073803187296532227e-04,1.421614574893152912e-02
6.375149573480658916e+00,5.358314740750509675e-02,6.230525666668043083e-01,5.084729414031875479e-04,1.423412862078259761e-02
6.386875567010865673e+00,5.359424293936557865e-02,6.229541089911909690e-01,5.091820468672293406e-04,1.425102825251112725e-02
6.393124432989133687e+00,5.359212187282596379e-02,6.229038974439305987e-01,5.095443504827292230e-04,1.426173286323344051e-02
6.404850426519340445e+00,5.357217821003346092e-02,6.228120973079818157e-01,5.102069050069343295e-04,1.428559343825723700e-02
6.420149573480658844e+00,5.350577813234116964e-02,6.227098079266294439e-01,5.109508021595872678e-04,1.432417637855303363e-02
6.431875567010865602e+00,5.342181748238730016e-02,6.226424330459655598e-01,5.114442025225333617e-04,1.436054293803702524e-02
6.438124432989133616e+00,5.336487322089324831e-02,6.226093286450075093e-01,5.116873064250199426e-04,1.438269995434053594e-02
6.449850426519340374e+00,5.323573226302554667e-02,6.225476657389400481e-01,5.121384234207579638e-04,1.443030089894507470e-02
6.465149573480659662e+00,5.301673931465371997e-02,6.224768109250498060e-01,5.126578096848953244e-04,1.450460221560243013e-02
6.476875567010866419e+00,5.280737575893774266e-02,6.224313705056860879e-01,5.129919354174411732e-04,1.457159898721012425e-02
6.483124432989134434e+00,5.268035760437184828e-02,6.224104582725122903e-01,5.131460666680740792e-04,1.461112139334136417e-02
6.494850426519341191e+00,5.241417091405498746e-02,6.223732788214785261e-01,5.134176968285634459e-04,1.469309791250239354e-02
6.510149573480659591e+00,5.201015793627224854e-02,6.223282093904459744e-01,5.137408289006366573e-04,1.481655264910328521e-02
6.521875567010866348e+00,5.165501433134844778e-02,6.222983233617691567e-01,5.139505604600977081e-04,1.492451121482481387e-02
6.528124432989134363e+00,5.144922990424290188e-02,6.222846278257647690e-01,5.140450126621573220e-04,1.498695938556016474e-02
6.539850426519341120e+00,5.103141196480309727e-02,6.222637311886841660e-01,5.141858798947686023e-04,1.511380520637194656e-02
6.555149573480659519e+00,5.043049939454155584e-02,6.222396663210606471e-01,5.143401959062100489e-04,1.529848609714185882e-02
6.566875567010866277e+00,4.992886440356594097e-02,6.222212346883554401e-01,5.144523938951154046e-04,1.545556062732240596e-02
6.573124432989134291e+00,4.964678290982469516e-02,6.222108728706935432e-01,5.145136034419654216e-04,1.554522488526081068e-02
6.584850426519341049e+00,4.908913363306741801e-02,6.221918951717377855e-01,5.146215687782697539e-04,1.572511666100001246e-02
6.600149573480659448e+00,4.829125799980741457e-02,6.221706843540451004e-01,5.147314823844886247e-04,1.598834355443405283e-02
6.611875567010866206e+00,4.763012166197518743e-02,6.221562140424096166e-01,5.147979395561745044e-04,1.621236483111345231e-02
6.618124432989134220e+00,4.726405429122987334e-02,6.221489302472328342e-01,5.148282342876236420e-04,1.633889354207875358e-02
6.629850426519340978e+00,4.655521039090721597e-02,6.221332711076505984e-01,5.148934858983795744e-04,1.658976991753465316e-02
6.645149573480659377e+00,4.562420398304477959e-02,6.221176589660785128e-01,5.149393235844730837e-04,1.692980738170814237e-02
6.656875567010866135e+00,4.485705538780145746e-02,6.221101619119489001e-01,5.149406206395059065e-04,1.721938554106050914e-02
6.663124432989134149e+00,4.440530467227143258e-02,6.221080655254203062e-01,5.149278429960683348e-04,1.739413275496377170e-02
6.674850426519340907e+00,4.343766668609783110e-02,6.220975060003219870e-01,5.149413871295405436e-04,1.778208038374032296e-02
6.690149573480659306e+00,4.178857938690887924e-02,6.220799470694854394e-01,5.149777785986426031e-04,1.848511433580713251e-02
6.701875567010866064e+00,4.038746166840435220e-02,6.220715206493541150e-01,5.149715067466708023e-04,1.912616510693737615e-02
6.708124432989134078e+00,3.967237420860136171e-02,6.220717155269416265e-01,5.149398263535315658e-04,1.946971299143551368e-02
6.719850426519340836e+00,3.850828601875645046e-02,6.220678178306000561e-01,5.149057431747533628e-04,2.005694603976746274e-02
6.735149573480659235e+00,3.771910384725140480e-02,6.220585320990171807e-01,5.148817736719703666e-04,2.047563652719799898e-02
6.746875567010865993e+00,3.693493498847656015e-02,6.220505841034449368e-01,5.148652315430693157e-04,2.090968476201610429e-02
6.753124432989134007e+00,3.613160290643248340e-02,6.220462726160789213e-01,5.148574836120474018e-04,2.137425863496859868e-02
6.764850426519340765e+00,3.326365665790328302e-02,6.220234566932647535e-01,5.149124554678069900e-04,2.321959642456204037e-02
6.780149573480659164e+00,2.530029806278552562e-02,6.219975408522144811e-01,5.149683422616466296e-04,3.053136020277477658e-02
6.791875567010865922e+00,1.750162362129042276e-02,6.219896442080103949e-01,5.149439009915919010e-04,4.413395398057567282e-02
6.798124432989133936e+00,1.324632868045977005e-02,6.219961048701805328e-01,5.149046564116060076e-04,5.830724899320563481e-02
6.809850426519340694e+00,7.752194774259134682e-03,6.220778376195464920e-01,5.146412835242438312e-04,9.957978969383425583e-02
6.825149573480659093e+00,6.228460130368504953e-03,6.220010450303741223e-01,5.148043817190481883e-04,1.239803348525062715e-01
6.836875567010865851e+00,6.902461471138839240e-03,6.218604002723793212e-01,5.151219877870253554e-04,1.119431068049196454e-01
6.843124432989133865e+00,7.134627288691863974e-03,6.217908367966793470e-01,5.153019182791513048e-04,1.083382279329195286e-01
6.854850426519340623e+00,6.384709248969616321e-03,6.219732707933416371e-01,5.148532015508756107e-04,1.209577088339529594e-01
6.870149573480659022e+00,4.593092412053717544e-03,6.222144799527303816e-01,5.142948810496799283e-04,1.679570651681234761e-01
6.881875567010865780e+00,3.559104900392752110e-03,6.221436737802455985e-01,5.144507886304540813e-04,2.168174876948767149e-01
6.888124432989133794e+00,3.374587292124023395e-03,6.220073521718029186e-01,5.146675655801079318e-04,2.287691150179881061e-01
6.899850426519340552e+00,3.515779184531477898e-03,6.217481514139144849e-01,5.151162196107220018e-04,2.197732817850593934e-01
6.915149573480658951e+00,3.729067974035347576e-03,6.217134323841384536e-01,5.151955878371742041e-04,2.072349946787094555e-01
6.926875567010865709e+00,3.735370116676482288e-03,6.218757540147447083e-01,5.148788517174303879e-04,2.067581667819599900e-01
6.933124432989133723e+00,3.664115761929346779e-03,6.220036093062174531e-01,5.146261644573688543e-04,2.106754526444293008e-01
6.944850426519340481e+00,3.563952701652880767e-03,6.221074619106889969e-01,5.143920369836510768e-04,2.164978382338327290e-01
6.960149573480658880e+00,3.516288179690402541e-03,6.219898694699589337e-01,5.145832462624452125e-04,2.195141097512743333e-01
6.971875567010865637e+00,3.531623643405804557e-03,6.218386279007591666e-01,5.148648259552811345e-04,2.186805041853606135e-01
6.978124432989133652e+00,3.550937464285318194e-03,6.217758848785800430e-01,5.149901276957478567e-04,2.175440145913964674e-01
6.989850426519340409e+00,3.578226882359532551e-03,6.217746104962141862e-01,5.149978983020883161e-04,2.158881683164084742e-01
7.005149573480658809e+00,3.595245122129432820e-03,6.218802785417346657e-01,5.147780704253849485e-04,2.147745367583530351e-01
7.016875567010865566e+00,3.599068157917682375e-03,6.219427473116621030e-01,5.146278845197438303e-04,2.144838032815246931e-01
7.023124432989133581e+00,3.599842506696641041e-03,6.219442566311988996e-01,5.146050985085874737e-04,2.144281718788898505e-01
7.034850426519340338e+00,3.604987851742517263e-03,6.218879729248837362e-01,5.146712925948578130e-04,2.141496644764356583e-01
7.050149573480659626e+00,3.618461696666054606e-03,6.218233060184642502e-01,5.147696442168652820e-04,2.133930192039170670e-01
7.061875567010866384e+00,3.632208109999111867e-03,6.218093712134419304e-01,5.147990655441650682e-04,2.125975646027716826e-01
7.068124432989134398e+00,3.640134790422411282e-03,6.218183535041088561e-01,5.147889548078706445e-04,2.121304502908804290e-01
7.079850426519341156e+00,3.654593322552500152e-03,6.218286499936953593e-01,5.147710411792044910e-04,2.112838539390490822e-01
7.095149573480659555e+00,3.671147173886976905e-03,6.218113227674920696e-01,5.147615582426246254e-04,2.103272630572311230e-01
7.106875567010866313e+00,3.682201984360365318e-03,6.217920624993105161e-01,5.147557861058438180e-04,2.096934612599457570e-01
7.113124432989134327e+00,3.687625514215848652e-03,6.217853732922734578e-01,5.147503731279308046e-04,2.093828553673199866e-01
7.124850426519341084e+00,3.697736347656021237e-03,6.217969545149015786e-01,5.147302890417008656e-04,2.088021862488868563e-01
7.140149573480659484e+00,3.711707383560954553e-03,6.218097102024490175e-01,5.147365927170574141e-04,2.080187927785515367e-01
7.151875567010866241e+00,3.722726442121098399e-03,6.218016693793504412e-01,5.147581719018585588e-04,2.074117638933595520e-01
7.158124432989134256e+00,3.728584298776319722e-03,6.217887623410024434e-01,5.147702725245953447e-04,2.070907741150725123e-01
7.169850426519341013e+00,3.739063180179210463e-03,6.217596340192633741e-01,5.147705820511130426e-04,2.065105177066466624e-01
7.185149573480659413e+00,3.752067740098053578e-03,6.217390785321230684e-01,5.147381342364148885e-04,2.057817861610474475e-01
7.196875567010866170e+00,3.761602411543247138e-03,6.217377231698211215e-01,5.147104246737703621e-04,2.052491338907626028e-01
7.203124432989134185e+00,3.766532296439313587e-03,6.217416531216215514e-01,5.147007940819929659e-04,2.049766550131129628e-01
7.214850426519340942e+00,3.775329250897496366e-03,6.217389009362610519e-01,5.147128319823136237e-04,2.045038185185911739e-01
7.230149573480659342e+00,3.785438209210322588e-03,6.217355374521097433e-01,5.147329147910594763e-04,2.039656519311290328e-01
7.241875567010866099e+00,3.792513584606223634e-03,6.217370164769455698e-01,5.147410629039463580e-04,2.035883529830751215e-01
7.248124432989134114e+00,3.796184512246573040e-03,6.217387385694890245e-01,5.147428379964396001e-04,2.033921835210596440e-01
7.259850426519340871e+00,3.803377581966649497e-03,6.217376697098248028e-01,5.147554352472500120e-04,2.030124898805394096e-01
7.275149573480659271e+00,3.812776243878555731e-03,6.217329595074330140e-01,5.147604315149237938e-04,2.025140207249412627e-01
7.286875567010866028e+00,3.819542743165107133e-03,6.217248846907810211e-01,5.147568722262512971e-04,2.021538598359912953e-01
7.293124432989134043e+00,3.822903502075892038e-03,6.217173699572815515e-01,5.147555603147536745e-04,2.019756292704879275e-01
7.304850426519340800e+00,3.828625166718553890e-03,6.217124941121976445e-01,5.147372282472856839e-04,2.016666058309088683e-01
7.320149573480659200e+00,3.836245315201200056e-03,6.217075551454542826e-01,5.147219565542366379e-04,2.012600528365484087e-01
7.331875567010865957e+00,3.842520054858166063e-03,6.216993976084647100e-01,5.147211094129297733e-04,2.009310694795823082e-01
7.338124432989133972e+00,3.846032752894041912e-03,6.216940710782431490e-01,5.147219216498580968e-04,2.007478698390736116e-01
7.349850426519340729e+00,3.852493629518971043e-03,6.216886692070351383e-01,5.147060276281492002e-04,2.004050144370061459e-01
7.365149573480659129e+00,3.859865661456379771e-03,6.216769636471495275e-01,5.147028238974043135e-04,2.000210120149103210e-01
7.376875567010865886e+00,3.864735483407534273e-03,6.216755564974707493e-01,5.147100953451624666e-04,1.997717945594078004e-01
7.383124432989133901e+00,3.867091649603594892e-03,6.216833662838820995e-01,5.147098818179442073e-04,1.996499935050824182e-01
7.394850426519340658e+00,3.871763077429589504e-03,6.216898806876017813e-01,5.147439234861019485e-04,1.994222967128840840e-01
7.410149573480659058e+00,3.878428133192546572e-03,6.216975137270461804e-01,5.147771318731827377e-04,1.990924341749145954e-01
7.421875567010865815e+00,3.883486494933275582e-03,6.217034651695823033e-01,5.147722578218296785e-04,1.988312274911133160e-01
7.428124432989133830e+00,3.886022433547643359e-03,6.217036019703368055e-01,5.147608702243392691e-04,1.986970787071865585e-01
7.439850426519340587e+00,3.890237974156517554e-03,6.216805826405593649e-01,5.147658633030833533e-04,1.984836917649086541e-01
7.455149573480658987e+00,3.894370154985495654e-03,6.216728035547730569e-01,5.147447549610416296e-04,1.982649572879232325e-01
7.466875567010865744e+00,3.897170483499991494e-03,6.216716224910613375e-01,5.147427307487098059e-04,1.981217140466588478e-01
7.473124432989133759e+00,3.898812865114302442e-03,6.216605716636632861e-01,5.147707725952635959e-04,1.980490435439911101e-01
7.484850426519340516e+00,3.902041634472075329e-03,6.216685843947156176e-01,5.147789225220234226e-04,1.978882995407877377e-01
7.500149573480658916e+00,3.906743336731176644e-03,6.216817285040714403e-01,5.147796897313274304e-04,1.976504387521590689e-01
7.511875567010865673e+00,3.910575602689144586e-03,6.216724163516249568e-01,5.148092797719620774e-04,1.974680962891812441e-01
7.518124432989133687e+00,3.912594773540042058e-03,6.216619192932403282e-01,5.148331143474266236e-04,1.973753266613968438e-01
7.529850426519340445e+00,3.915799507471039338e-03,6.216861272500058266e-01,5.148003299427382148e-04,1.972012339857566743e-01
7.545149573480658844e+00,3.920133869180371031e-03,6.216757895358854258e-01,5.148474428529754539e-04,1.970012224202259132e-01
7.556875567010865602e+00,3.923300169471522110e-03,6.216717371552511473e-01,5.148812249939558857e-04,1.968551485049810090e-01
7.563124432989133616e+00,3.924676751334153953e-03,6.217017839752199126e-01,5.148396473598003224e-04,1.967702106363737047e-01
7.574850426519340374e+00,3.927527562245826387e-03,6.216993224352774794e-01,5.148614873144559618e-04,1.966357253340506317e-01
7.590149573480659662e+00,3.931020994137816686e-03,6.216756833385451708e-01,5.149114644858957673e-04,1.964800487915596416e-01
7.601875567010866419e+00,3.933255131774583517e-03,6.217045789779376275e-01,5.148615481047900998e-04,1.963494094034898274e-01
7.608124432989134434e+00,3.934302940132534086e-03,6.217410907372318274e-01,5.147989623474841583e-04,1.962732548234359387e-01
7.619850426519341191e+00,3.937495603240894794e-03,6.216992483558113625e-01,5.148962020623293638e-04,1.961511531486634929e-01
7.635149573480659591e+00,3.940526727717819783e-03,6.217243320722808386e-01,5.148972985704729785e-04,1.960006875281412320e-01
7.646875567010866348e+00,3.942064300663909032e-03,6.217415675593274127e-01,5.149090791793854054e-04,1.959287215682907757e-01
7.653124432989134363e+00,3.943116978315116400e-03,6.216846399555424618e-01,5.150368065740780011e-04,1.959250040284697958e-01
7.664850426519341120e+00,3.943587866484294172e-03,6.217055341427080162e-01,5.150370529102337933e-04,1.959017030991332675e-01
7.680149573480659519e+00,3.945368751386387450e-03,6.217804715933911153e-01,5.149403623711274348e-04,1.957765147516994375e-01
7.691875567010866277e+00,3.949172988965052138e-03,6.217406754880584474e-01,5.150415862460724567e-04,1.956263707687243281e-01
7.698124432989134291e+00,3.952092325172453999e-03,6.216784040470987316e-01,5.151712769939450652e-04,1.955310888282948412e-01
7.709850426519341049e+00,3.955532431381936567e-03,6.218137146204280041e-01,5.149530015679998135e-04,1.952782629776435297e-01
7.725149573480659448e+00,3.959797497192526876e-03,6.217228738032237745e-01,5.151685613221519385e-04,1.951495859399640931e-01
7.736875567010866206e+00,3.960974491449297842e-03,6.216641182253834774e-01,5.153187887719950545e-04,1.951484880366306518e-01
7.743124432989134220e+00,3.959422845817235463e-03,6.218190628284844257e-01,5.150564514328016862e-04,1.951255794680698818e-01
7.754850426519340978e+00,3.958699137743901773e-03,6.218633025406152814e-01,5.150201259607230112e-04,1.951474871064226013e-01
7.770149573480659377e+00,3.960688354877259058e-03,6.217561156444391113e-01,5.152749021388701445e-04,1.951459655381690694e-01
7.781875567010866135e+00,3.961548388054770241e-03,6.218663976251659342e-01,5.151154230709960053e-04,1.950432151570658246e-01
7.788124432989134149e+00,3.961417440104877084e-03,6.220209582063924714e-01,5.148549138675797285e-04,1.949510200522880377e-01
7.799850426519340907e+00,3.966551479964293588e-03,6.216543433601631197e-01,5.155818561319978508e-04,1.949735905620865462e-01
7.815149573480659306e+00,3.967132486159794663e-03,6.218740048508645257e-01,5.152656426679852290e-04,1.948254732349883056e-01
7.826875567010866064e+00,3.967083063729213467e-03,6.221087704639973737e-01,5.149145245840568543e-04,1.946951385862905060e-01
7.833124432989134078e+00,3.970681800415030473e-03,6.218172364939327235e-01,5.154989916008834118e-04,1.947394745457825815e-01
7.844850426519340836e+00,3.972318383476826538e-03,6.218751780928418738e-01,5.154736965678148380e-04,1.946496907367628593e-01
7.860149573480659235e+00,3.972570226529089678e-03,6.221125130263892578e-01,5.151118385144595356e-04,1.945007170953862996e-01
7.871875567010865993e+00,3.977202075316256698e-03,6.217288441212430739e-01,5.158658612053325333e-04,1.945585809206006045e-01
7.878124432989134007e+00,3.981397592912975028e-03,6.213104558564531699e-01,5.166637565340175030e-04,1.946541677175233631e-01
7.889850426519340765e+00,3.974338796526730860e-03,6.222747238890271593e-01,5.149409315314356196e-04,1.943496608724404606e-01
7.905149573480659164e+00,3.978319550951786923e-03,6.220361948620586334e-01,5.155061710280528248e-04,1.943683122078722625e-01
7.916875567010865922e+00,3.982638974084332442e-03,6.217362808855551037e-01,5.161787715093375936e-04,1.944108321899857550e-01
7.923124432989133936e+00,3.976119418088245629e-03,6.226139543093691664e-01,5.146213513258834698e-04,1.941420631073442482e-01
7.934850426519340694e+00,3.980922602315130517e-03,6.222659678759110413e-01,5.153761804291204359e-04,1.941922383002623875e-01
7.950149573480659093e+00,3.990923559232886081e-03,6.213436693378305842e-01,5.172062439970159320e-04,1.943934416385177943e-01
7.961875567010865851e+00,3.983543017759856066e-03,6.223559437736984057e-01,5.154183342441642649e-04,1.940803696406457335e-01
7.968124432989133865e+00,3.973566185765611651e-03,6.235921747714912033e-01,5.131831997287881510e-04,1.937239153963821181e-01
7.979850426519340623e+00,3.992937725382002950e-03,6.214695672201995258e-01,5.172108275465018548e-04,1.942971052085543104e-01
7.995149573480659022e+00,3.983935326029952248e-03,6.226930028898417513e-01,5.150948533730545249e-04,1.939394635779719267e-01
8.006875567010865780e+00,3.977911185086640232e-03,6.235280019817973640e-01,5.136710527266991413e-04,1.936962750648407727e-01
8.013124432989133794e+00,4.000968696248967914e-03,6.209076731326442777e-01,5.185834338772597274e-04,1.944217038101726525e-01
8.024850426519339663e+00,3.998769703602115914e-03,6.212777883902789178e-01,5.180241820019097039e-04,1.943188356916142057e-01
8.040149573480659839e+00,3.978136716113724915e-03,6.238131322425037872e-01,5.135000661537933398e-04,1.936208215546582900e-01
8.051875567010865709e+00,3.996322283543311295e-03,6.217007820215804115e-01,5.175182709338869936e-04,1.942479488197206561e-01
8.058124432989133723e+00,4.019644900965197581e-03,6.187832941023042599e-01,5.227725693196834259e-04,1.950816237004499298e-01
8.069850426519339592e+00,3.969939180694685363e-03,6.250075044257057399e-01,5.120303453601699481e-04,1.934653109486320355e-01
8.085149573480659768e+00,4.000828271235224928e-03,6.217402246805286969e-01,5.184223478400508617e-04,1.943681330566052468e-01
8.096875567010865637e+00,4.020921713846107443e-03,6.188117980880620816e-01,5.220334764391585053e-04,1.947439593171614858e-01
8.103124432989133652e+00,3.944804247735946012e-03,6.207689338815041147e-01,5.040942381781847101e-04,1.916803242394731210e-01
8.114850426519339521e+00,3.993723207648697954e-03,6.277686380588591852e-01,5.174292483754418725e-04,1.943409275526925828e-01
8.130149573480659697e+00,3.922546335518853865e-03,5.996675024396905807e-01,4.911815758045635742e-04,1.878301237732578344e-01
8.141875567010865566e+00,3.217541864030977819e-03,5.122180143861133628e-01,3.305867489054552916e-04,1.541176911796068860e-01
8.148124432989133581e+00,2.269592659299829538e-03,3.742589152311339151e-01,1.710483306784960935e-04,1.130478171783023261e-01
8.159850426519339450e+00,1.699860475646098332e-03,1.744060904947983548e-01,4.788775684705575493e-05,4.225737129588898189e-02
8.175149573480659626e+00,1.290761907996846843e-03,7.260537673181582941e-02,2.268945196240342507e-05,2.636751033071877554e-02
8.186875567010865495e+00,1.086648463794895022e-03,9.952542332249744716e-02,2.001484815077730748e-05,2.762832068185085491e-02
8.193124432989133510e+00,1.233417826198740823e-03,5.020804201929031374e-02,7.690537201981728180e-06,9.352715323180211052e-03
8.204850426519339379e+00,1.079018681260742862e-03,1.037584241370430316e-02,9.029095054416825056e-07,1.255181473392158985e-03
8.220149573480659555e+00,1.107496312512017914e-03,2.140644177140752988e-02,3.102156517372327994e-06,4.201580378632635560e-03
8.231875567010865424e+00,1.108307075950859099e-03,1.842586797910763727e-02,2.039793170927223185e-06,2.760687739691465147e-03
8.238124432989133439e+00,1.013356680916644229e-03,7.249555280134441660e-05,2.208417371238055936e-10,3.268963553741617250e-07
8.249850426519339308e+00,9.967540425716387917e-04,-1.809285637909350934e-05,2.814280287984796263e-11,4.235167605727359215e-08
8.265149573480659484e+00,1.002182825005112953e-03,1.211113529719363470e-05,9.240364563516604232e-11,1.383035759488713073e-07
8.276875567010865353e+00,9.995206268742942799e-04,-3.101899713936674464e-06,5.997948455936112283e-11,9.001237635324631561e-08
8.283124432989133368e+00,9.999027813750586188e-04,-2.573596389998491193e-08,6.665738015356123927e-11,9.999579168370925916e-08
8.294850426519339237e+00,1.000027626387024185e-03,7.311755312388306984e-09,6.666930538500795296e-11,1.000011954057847546e-07
8.310149573480659413e+00,9.999863947988667928e-04,-3.600805759295496714e-09,6.666536719824035612e-11,9.999941130946458871e-08
8.321875567010865282e+00,1.000007242581902505e-03,1.916280854543778157e-09,6.666735830112018775e-11,1.000003131912217039e-07
8.328124432989133297e+00,1.000000008983444651e-03,2.994515418612312827e-12,6.666666766483907227e-11,1.000000005989141226e-07
8.339850426519339166e+00,9.999999974470844596e-04,-8.509807567213359416e-13,6.666666638300596433e-11,9.999999982980049054e-08
8.355149573480659342e+00,1.000000001257268616e-03,4.190951120411987068e-13,6.666666680636493760e-11,1.000000000838205363e-07
8.366875567010865211e+00,9.999999993305906144e-04,-2.231384591167731006e-13,6.666666659228688568e-11,9.999999995537124562e-08
8.373124432989133226e+00,9.999999999992991925e-04,-2.327358125269300112e-16,6.666666666658893997e-11,9.999999999995347484e-08
8.384850426519339095e+00,1.000000000000198213e-03,6.616718447938132309e-17,6.666666666668860231e-11,1.000000000000130583e-07
8.400149573480659271e+00,9.999999999999011416e-04,-3.259156307950885569e-17,6.666666666665567018e-11,9.999999999999337803e-08
8.411875567010865140e+00,1.000000000000051629e-03,1.734534555438748952e-17,6.666666666667234304e-11,1.000000000000033307e-07
8.418124432989133155e+00,1.000000000000000021e-03,-1.286066995073836827e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.429850426519340800e+00,1.000000000000000021e-03,1.678568570657847215e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.445149573480659200e+00,1.000000000000000021e-03,-9.147882933842206266e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.456875567010866845e+00,1.000000000000000021e-03,-1.611846712803239997e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.463124432989134860e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.474850426519340729e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.490149573480660905e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.501875567010866774e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.508124432989134789e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.519850426519340658e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.535149573480660834e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.546875567010866703e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.553124432989134718e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.564850426519340587e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.580149573480660763e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.591875567010866632e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.598124432989134647e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.609850426519340516e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.625149573480660692e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.636875567010866561e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.643124432989134576e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.654850426519340445e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.670149573480660621e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.681875567010866490e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.688124432989134505e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.699850426519340374e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.715149573480660550e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.726875567010866419e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.733124432989134434e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.744850426519340303e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.760149573480660479e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.771875567010866348e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.778124432989134363e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.789850426519340232e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.805149573480660408e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.816875567010866277e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.823124432989134291e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.834850426519340161e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.850149573480660337e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.861875567010866206e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.868124432989134220e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.879850426519340090e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.895149573480660266e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.906875567010866135e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.913124432989134149e+00,1.000000000000000021e-03,-1.440536524613147962e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.924850426519340019e+00,1.000000000000000021e-03,1.722476817393793911e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.940149573480660194e+00,1.000000000000000021e-03,-9.364156703739325598e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.951875567010866064e+00,1.000000000000000021e-03,-1.600321383634954773e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.958124432989134078e+00,1.000000000000000021e-03,-1.440605501011865369e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.969850426519339948e+00,1.000000000000000021e-03,1.722606252185338159e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.985149573480660123e+00,1.000000000000000021e-03,-9.366784509583047234e-21,6.666666666666668202e-11,9.999999999999999547e-08
8.996875567010865993e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,9.999999999999999547e-08


==> figs/data/leblanc_p3_n400.csv <==
x,r,u,p,e
1.562216494566908429e-03,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
7.425213259670366758e-03,1.000000000000001332e+00,-3.218132996590533746e-16,6.666666666666674901e-02,9.999999999999996392e-02
1.507478674032963241e-02,1.000000000000001332e+00,-6.103838318978305918e-16,6.666666666666674901e-02,9.999999999999996392e-02
2.093778350543308922e-02,1.000000000000001332e+00,-6.830772803635355485e-16,6.666666666666673513e-02,9.999999999999995004e-02
2.406221649456690911e-02,1.000000000000001332e+00,-7.643735119432548021e-16,6.666666666666669350e-02,9.999999999999988065e-02
2.992521325967036766e-02,1.000000000000001332e+00,-1.077666240303637200e-15,6.666666666666672125e-02,9.999999999999992228e-02
3.757478674032962984e-02,1.000000000000001332e+00,-1.734613517987254291e-15,6.666666666666672125e-02,9.999999999999992228e-02
4.343778350543309186e-02,1.000000000000001332e+00,-2.357482705942695198e-15,6.666666666666669350e-02,9.999999999999988065e-02
4.656221649456690481e-02,1.000000000000001332e+00,-2.664872595226713278e-15,6.666666666666669350e-02,9.999999999999988065e-02
5.242521325967036683e-02,1.000000000000000000e+00,-3.326328361576074329e-15,6.666666666666669350e-02,1.000000000000000194e-01
6.007478674032963595e-02,1.000000000000000000e+00,-4.099988716079127821e-15,6.666666666666669350e-02,1.000000000000000194e-01
6.593778350543309796e-02,1.000000000000000000e+00,-4.471449042789495671e-15,6.666666666666667962e-02,1.000000000000000056e-01
6.906221649456691092e-02,1.000000000000001554e+00,-4.852776839126549261e-15,6.666666666666665186e-02,9.999999999999981126e-02
7.492521325967037293e-02,1.000000000000000000e+00,-5.432550325898720271e-15,6.666666666666667962e-02,1.000000000000000056e-01
8.257478674032962818e-02,1.000000000000000000e+00,-5.556468704272598832e-15,6.666666666666667962e-02,1.000000000000000056e-01
8.843778350543309019e-02,1.000000000000000000e+00,-5.610913666642066459e-15,6.666666666666667962e-02,1.000000000000000056e-01
9.156221649456690315e-02,1.000000000000000000e+00,-5.654167730837513651e-15,6.666666666666663799e-02,9.999999999999993616e-02
9.742521325967036516e-02,1.000000000000000000e+00,-5.544750283010278985e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.050747867403296343e-01,1.000000000000000000e+00,-5.559296719856650592e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.109377835054330963e-01,1.000000000000000000e+00,-5.569883164737985293e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.140622164945669093e-01,1.000000000000000000e+00,-5.542274155289814154e-15,6.666666666666663799e-02,9.999999999999993616e-02
1.199252132596703713e-01,1.000000000000000000e+00,-5.570716282017641736e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.275747867403296265e-01,1.000000000000000000e+00,-5.558750164153423488e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.334377835054330885e-01,1.000000000000000000e+00,-5.555689474680485550e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.365622164945669292e-01,1.000000000000000000e+00,-5.535630386816302844e-15,6.666666666666663799e-02,9.999999999999993616e-02
1.424252132596703635e-01,1.000000000000000000e+00,-5.572001459998076317e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.500747867403296465e-01,1.000000000000000000e+00,-5.559333445378571710e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.559377835054330808e-01,1.000000000000000000e+00,-5.553086230834358027e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.590622164945669215e-01,1.000000000000000000e+00,-5.536869432160288966e-15,6.666666666666663799e-02,9.999999999999993616e-02
1.649252132596703557e-01,1.000000000000000000e+00,-5.571113227043612146e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.725747867403296387e-01,1.000000000000000000e+00,-5.560742329077736489e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.784377835054330730e-01,1.000000000000000000e+00,-5.548506920714863059e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.815622164945669137e-01,1.000000000000000000e+00,-5.535798048364587312e-15,6.666666666666663799e-02,9.999999999999993616e-02
1.874252132596703757e-01,1.000000000000000000e+00,-5.570609290122193904e-15,6.666666666666667962e-02,1.000000000000000056e-01
1.950747867403296310e-01,1.000000000000000000e+00,-5.558643172257965401e-15,6.666666666666667962e-02,1.000000000000000056e-01
2.009377835054330930e-01,1.000000000000000000e+00,-5.481332554015136941e-15,6.666666666666666574e-02,9.999999999999997780e-02
2.040622164945669337e-01,1.000000000000000000e+00,-5.624179729782315274e-15,6.666666666666663799e-02,9.999999999999993616e-02
2.099252132596703679e-01,1.000000000000000000e+00,-5.545780210440808297e-15,6.666666666666667962e-02,1.000000000000000056e-01
2.175747867403296509e-01,9.999999999999991118e-01,-5.003127025586426822e-15,6.666666666666644370e-02,9.999999999999972800e-02
2.234377835054330852e-01,9.999999999999985567e-01,-4.522899297637149701e-15,6.666666666666629104e-02,9.999999999999956146e-02
2.265622164945669259e-01,9.999999999999988898e-01,-4.243999427191540438e-15,6.666666666666620777e-02,9.999999999999940881e-02
2.324252132596703602e-01,1.000000000000000000e+00,-3.887199166582603172e-15,6.666666666666608287e-02,9.999999999999910349e-02
2.400747867403296432e-01,9.999999999999986677e-01,-3.352571147935915223e-15,6.666666666666574981e-02,9.999999999999874267e-02
2.459377835054330774e-01,9.999999999999934497e-01,-2.874073607602381051e-15,6.666666666666554164e-02,9.999999999999895084e-02
2.490622164945669181e-01,9.999999999999922284e-01,-2.593840578368906083e-15,6.666666666666547225e-02,9.999999999999896472e-02
2.549252132596703802e-01,9.999999999999957812e-01,-2.252344387275570878e-15,6.666666666666529184e-02,9.999999999999834022e-02
2.625747867403296354e-01,9.999999999999936717e-01,-1.192713741031203635e-15,6.666666666666488938e-02,9.999999999999795164e-02
2.684377835054331252e-01,9.999999999999830136e-01,5.006753001469450067e-16,6.666666666666430652e-02,9.999999999999813205e-02
2.715622164945669104e-01,9.999999999999782396e-01,1.776498767878511436e-15,6.666666666666383467e-02,9.999999999999791001e-02
2.774252132596704001e-01,9.999999999999773515e-01,2.723643902697399727e-15,6.666666666666352936e-02,9.999999999999753530e-02
2.850747867403295999e-01,9.999999999999802380e-01,2.239224319936554421e-15,6.666666666666352936e-02,9.999999999999724387e-02
2.909377835054330896e-01,9.999999999999713562e-01,3.383088555552953806e-15,6.666666666666311303e-02,9.999999999999750755e-02
2.940622164945668748e-01,9.999999999999585887e-01,7.244432260677861519e-15,6.666666666666186403e-02,9.999999999999691080e-02
2.999252132596703646e-01,9.999999999999530376e-01,1.124710922770857916e-14,6.666666666666047625e-02,9.999999999999538425e-02
3.075747867403296198e-01,9.999999999999541478e-01,9.430094671403946117e-15,6.666666666666107299e-02,9.999999999999617528e-02
3.134377835054331096e-01,9.999999999999640288e-01,4.799724767192586576e-15,6.666666666666259955e-02,9.999999999999747979e-02
3.165622164945668948e-01,9.999999999999501510e-01,9.413332793138646162e-15,6.666666666666101748e-02,9.999999999999649447e-02
3.224252132596703846e-01,9.999999999999263922e-01,1.914166829495050490e-14,6.666666666665764518e-02,9.999999999999380218e-02
3.300747867403296398e-01,9.999999999999252820e-01,1.856153905942934674e-14,6.666666666665788110e-02,9.999999999999427402e-02
3.359377835054331296e-01,9.999999999999746869e-01,1.303271017993425878e-16,6.666666666666401508e-02,9.999999999999853451e-02
3.390622164945669148e-01,9.999999999999763522e-01,3.085517302846073463e-16,6.666666666666384855e-02,9.999999999999811817e-02
3.449252132596704046e-01,9.999999999999025224e-01,2.518217002325945052e-14,6.666666666665548024e-02,9.999999999999294176e-02
3.525747867403296043e-01,9.999999999998430145e-01,4.412582723060659527e-14,6.666666666664920748e-02,9.999999999998948619e-02
3.584377835054330941e-01,9.999999999999783507e-01,-3.012817372011900593e-16,6.666666666666398733e-02,9.999999999999813205e-02
3.615622164945668793e-01,1.000000000000067057e+00,-3.115570756443698880e-14,6.666666666667420138e-02,1.000000000000045852e-01
3.674252132596703690e-01,9.999999999999575895e-01,5.721578919935707416e-15,6.666666666666185015e-02,9.999999999999700795e-02
3.750747867403296243e-01,9.999999999996793676e-01,9.781630648904919614e-14,6.666666666663118024e-02,9.999999999997881417e-02
3.809377835054331141e-01,9.999999999998128164e-01,5.466642687875769720e-14,6.666666666664561314e-02,9.999999999998712696e-02
3.840622164945668993e-01,1.000000000000176748e+00,-6.820211275225640932e-14,6.666666666668659424e-02,1.000000000000121902e-01
3.899252132596703890e-01,1.000000000000247136e+00,-9.009574353225513590e-14,6.666666666669381069e-02,1.000000000000159789e-01
3.975747867403296443e-01,9.999999999995295985e-01,1.493665855965036750e-13,6.666666666661390239e-02,9.999999999996787847e-02
4.034377835054331340e-01,9.999999999991048272e-01,2.879945086362393057e-13,6.666666666656766160e-02,9.999999999994098332e-02
4.065622164945669192e-01,9.999999999999058531e-01,2.133241344809087618e-14,6.666666666665652108e-02,9.999999999999417688e-02
4.124252132596704090e-01,1.000000000000921485e+00,-3.160303804548258703e-13,6.666666666676897279e-02,1.000000000000612899e-01
4.200747867403296087e-01,1.000000000000032419e+00,-2.021292672384998187e-14,6.666666666667032948e-02,1.000000000000022260e-01
4.259377835054330985e-01,9.999999999975318632e-01,8.133440978124158466e-13,6.666666666639241290e-02,9.999999999983541499e-02
4.290622164945668837e-01,9.999999999980240251e-01,6.494536232615735127e-13,6.666666666644703587e-02,9.999999999986812493e-02
4.349252132596703735e-01,1.000000000001340927e+00,-4.573076407879821954e-13,6.666666666681599074e-02,1.000000000000898781e-01
4.425747867403296287e-01,1.000000000002978728e+00,-1.001377732582042124e-12,6.666666666699723465e-02,1.000000000001979583e-01
4.484377835054331185e-01,9.999999999966607822e-01,1.101761988063389039e-12,6.666666666629611493e-02,9.999999999977808585e-02
4.515622164945669037e-01,9.999999999930931915e-01,2.290340148616645235e-12,6.666666666589991797e-02,9.999999999954053975e-02
4.574252132596703935e-01,9.999999999980748733e-01,6.314787798153267722e-13,6.666666666645285066e-02,9.999999999987177479e-02
4.650747867403296487e-01,1.000000000009801271e+00,-3.278283663044882747e-12,6.666666666775596106e-02,1.000000000006537881e-01
4.709377835054330830e-01,1.000000000004531708e+00,-1.520974096892200725e-12,6.666666666717015188e-02,1.000000000003020417e-01
4.740622164945668682e-01,9.999999999892149605e-01,3.583186385318870670e-12,6.666666666546881836e-02,9.999999999928170513e-02
4.799252132596703579e-01,9.999999999839247478e-01,5.348020836621211622e-12,6.666666666488067772e-02,9.999999999892851543e-02
4.875747867403296132e-01,1.000000000012282841e+00,-4.103849368485010556e-12,6.666666666803124086e-02,1.000000000008185591e-01
4.934377835054331030e-01,1.000000000036298742e+00,-1.211302302155922122e-11,6.666666667070085539e-02,1.000000000024213881e-01
4.965622164945668882e-01,1.000000000010281109e+00,-3.439643572724256616e-12,6.666666666780969586e-02,1.000000000006864148e-01
5.024252132596703779e-01,9.999999999609024970e-01,1.302054992159861459e-11,6.666666666232291816e-02,9.999999999739410395e-02
5.100747867403295777e-01,9.999999999734849876e-01,8.824138901453330257e-12,6.666666666372168815e-02,9.999999999823401542e-02
5.159377835054330674e-01,1.000000000081590068e+00,-2.720851854944362576e-11,6.666666667573251104e-02,1.000000000054397514e-01
5.190622164945668526e-01,1.000000000100414788e+00,-3.348582196733300014e-11,6.666666667782489286e-02,1.000000000066958439e-01
5.249252132596703424e-01,9.999999999874591428e-01,4.166708218345141241e-12,6.666666666527407137e-02,9.999999999916517335e-02
5.325747867403296532e-01,9.999999998423091396e-01,5.254965894171674973e-11,6.666666664914637497e-02,9.999999998948862212e-02
5.384377835054331429e-01,1.000000000001291633e+00,-4.448631780113927727e-13,6.666666666681111963e-02,1.000000000000875050e-01
5.415622164945669281e-01,1.000000000215345075e+00,-7.179809033328839705e-11,6.666666669059541361e-02,1.000000000143585893e-01
5.474252132596704179e-01,1.000000000215364393e+00,-7.180329777749687208e-11,6.666666669059720385e-02,1.000000000143593526e-01
5.550747867403296176e-01,9.999999997406292529e-01,8.644234429394449534e-11,6.666666663784863445e-02,9.999999998271000279e-02
5.609377835054331074e-01,9.999999994914703372e-01,1.694944598544536328e-10,6.666666661016451556e-02,9.999999996609972019e-02
5.640622164945668926e-01,9.999999999259072681e-01,2.468183096869439917e-11,6.666666665843529183e-02,9.999999999506219150e-02
5.699252132596703824e-01,1.000000000626650287e+00,-2.088972507786625659e-10,6.666666673629501050e-02,1.000000000417774759e-01
5.775747867403295821e-01,1.000000000341335848e+00,-1.137924530167639036e-10,6.666666670459341082e-02,1.000000000227565106e-01
5.834377835054330719e-01,9.999999987664803802e-01,4.111569019636577554e-10,6.666666652961021622e-02,9.999999991776727104e-02
5.865622164945668571e-01,9.999999985016527759e-01,4.994302709554679134e-10,6.666666650018567009e-02,9.999999990011321227e-02
5.924252132596703468e-01,1.000000000112560183e+00,-3.753559829577019492e-11,6.666666667917432731e-02,1.000000000075054463e-01
6.000747867403296576e-01,1.000000002353886863e+00,-7.846449342989840277e-10,6.666666692821078544e-02,1.000000001569274766e-01
6.059377835054331474e-01,1.000000000398178601e+00,-1.327436898883121570e-10,6.666666671091030227e-02,1.000000000265475752e-01
6.090622164945669326e-01,9.999999973052701163e-01,8.982256098725235015e-10,6.666666636725375461e-02,9.999999982035359669e-02
6.149252132596704223e-01,9.999999964288970311e-01,1.190349699696799880e-09,6.666666626987903521e-02,9.999999976192883167e-02
6.225747867403296221e-01,1.000000002616933781e+00,-8.723279975365129395e-10,6.666666695743837801e-02,1.000000001744641709e-01
6.284377835054331118e-01,1.000000008051796785e+00,-2.683950693240029230e-09,6.666666756131262028e-02,1.000000005367892297e-01
6.315622164945668970e-01,1.000000003902118850e+00,-1.300724805390043611e-09,6.666666710023717857e-02,1.000000002601438565e-01
6.374252132596703868e-01,9.999999929369282059e-01,2.354337805351012855e-09,6.666666588188287224e-02,9.999999952913146695e-02
6.450747867403295865e-01,9.999999906318446374e-01,3.122701493839160910e-09,6.666666562576153976e-02,9.999999937545782369e-02
6.509377835054330763e-01,1.000000010877157175e+00,-3.625740270852618584e-09,6.666666787524204441e-02,1.000000007251473227e-01
6.540622164945668615e-01,1.000000021663918659e+00,-7.221325541913082958e-09,6.666666907377044593e-02,1.000000014442637558e-01
6.599252132596703513e-01,1.000000010090100977e+00,-3.363386144579393130e-09,6.666666778779065106e-02,1.000000006726758650e-01
6.675747867403296620e-01,9.999999714971585796e-01,9.500927047302895803e-09,6.666666349968636274e-02,9.999999809981362231e-02
6.734377835054331518e-01,9.999999691918947109e-01,1.026934791173844817e-08,6.666666324354604545e-02,9.999999794612951520e-02
6.765622164945669370e-01,1.000000005568130401e+00,-1.856062660122639203e-09,6.666666728534939579e-02,1.000000003712110397e-01
6.824252132596704268e-01,1.000000052439629306e+00,-1.747989331058439707e-08,6.666667249329315259e-02,1.000000034959765971e-01
6.900747867403296265e-01,1.000000020233636988e+00,-6.744564723840318403e-09,6.666666891485016622e-02,1.000000013489115019e-01
6.959377835054331163e-01,9.999999075139829330e-01,3.082865263249476077e-08,6.666665639044501435e-02,9.999999383426863564e-02
6.990622164945669015e-01,9.999998861329414401e-01,3.795566544183433696e-08,6.666665401477436803e-02,9.999999240886653373e-02
7.049252132596703913e-01,9.999999918843092139e-01,2.705212735374673001e-09,6.666666576492415175e-02,9.999999945895528264e-02
7.125747867403295910e-01,1.000000172927504982e+00,-5.764252234103599376e-08,6.666668588083789204e-02,1.000000115285043234e-01
7.184377835054330808e-01,1.000000096920662829e+00,-3.230691085648599093e-08,6.666667743563256532e-02,1.000000064613819212e-01
7.215622164945668660e-01,9.999998956085601742e-01,3.479712841987909407e-08,6.666665506761966509e-02,9.999999304057273497e-02
7.274252132596703557e-01,9.999997122671241412e-01,9.591095760077300101e-08,6.666663469634874495e-02,9.999998081780515913e-02
7.350747867403296665e-01,9.999999787335619450e-01,7.088770316436069061e-09,6.666666430373831276e-02,9.999999858225122606e-02
7.409377835054331563e-01,1.000000522527421776e+00,-1.741757845351074211e-07,6.666672472527659932e-02,1.000000348351545026e-01
7.440622164945669414e-01,1.000000558789390981e+00,-1.862631182708456765e-07,6.666672875439058621e-02,1.000000372526259479e-01
7.499252132596704312e-01,9.999999703219916158e-01,9.892686498499246844e-09,6.666666336909930768e-02,9.999999802144972361e-02
7.575747867403296310e-01,9.999991026862705690e-01,2.991045794970002466e-07,6.666656696519464298e-02,9.999994017911120747e-02
7.634377835054331207e-01,9.999995462540219870e-01,1.512486678109082259e-07,6.666661625045405826e-02,9.999996975026514967e-02
7.665622164945669059e-01,1.000000512160521327e+00,-1.707201595318249128e-07,6.666672357340056032e-02,1.000000341440312052e-01
7.724252132596703957e-01,1.000001462223737647e+00,-4.874074834696126650e-07,6.666682913598084848e-02,1.000000974814549554e-01
7.800747867403295954e-01,1.000000284485847768e+00,-9.482910957281928532e-08,6.666669827637049239e-02,1.000000189659655397e-01
7.859377835054330852e-01,9.999975838929031635e-01,8.053699765444110347e-07,6.666639821043481018e-02,9.999983892597270885e-02
7.890622164945668704e-01,9.999970889692906262e-01,9.703443177186911324e-07,6.666634321918300798e-02,9.999980593128049433e-02
7.949252132596703602e-01,9.999994558099336572e-01,1.813978531473352835e-07,6.666660620073203147e-02,9.999996372008491952e-02
8.025747867403296709e-01,1.000004153474131519e+00,-1.384491331067086746e-06,6.666712816504934136e-02,1.000002768990107399e-01
8.084377835054331607e-01,1.000003727181644653e+00,-1.242391705913099652e-06,6.666708079825876820e-02,1.000002484782975404e-01
8.115622164945669459e-01,9.999998321329911510e-01,5.595664205181078962e-08,6.666664801444918687e-02,9.999998880837276949e-02
8.174252132596704357e-01,9.999936130925011213e-01,2.128976067149949366e-06,6.666595701099371774e-02,9.999957420452092183e-02
8.250747867403296354e-01,9.999947249940266403e-01,1.758331766502697957e-06,6.666608055813329214e-02,9.999964833594222891e-02
8.309377835054331252e-01,1.000006889095136575e+00,-2.296355584318796492e-06,6.666743212203778135e-02,1.000004592703790385e-01
8.340622164945669104e-01,1.000013111710910341e+00,-4.370557978228610757e-06,6.666812353205471553e-02,1.000008741155298669e-01
8.399252132596704001e-01,1.000010407550451008e+00,-3.469142803551632223e-06,6.666782305561873290e-02,1.000006938211620011e-01
8.475747867403295999e-01,9.999890192570478620e-01,3.660212318819623935e-06,6.666544660481925344e-02,9.999926797348587804e-02
8.534377835054330896e-01,9.999743804679589454e-01,8.539947292932820649e-06,6.666382006618308542e-02,9.999829200872077661e-02
8.565622164945668748e-01,9.999805543956152842e-01,6.481912161743088560e-06,6.666450605728296841e-02,9.999870362115403921e-02
8.624252132596703646e-01,1.000009722500857068e+00,-3.240769953451365345e-06,6.666774693031451982e-02,1.000006481390845331e-01
8.700747867403295643e-01,1.000040838781643071e+00,-1.361283956116491241e-05,6.667120440338772380e-02,1.000027226157289562e-01
8.759377835054330541e-01,1.000020051549483036e+00,-6.683765285419482509e-06,6.666889461820321716e-02,1.000013367455526853e-01
8.790622164945668393e-01,9.999868556950548548e-01,4.381492937285075292e-06,6.666520618181633051e-02,9.999912369170052551e-02
8.849252132596703291e-01,9.999401385473375425e-01,1.995438616311451865e-05,6.666001547004384020e-02,9.999600911143159687e-02
8.925747867403296398e-01,9.999545074024882574e-01,1.516399555825626154e-05,6.666161215477489632e-02,9.999696735395055547e-02
8.984377835054331296e-01,1.000047712458710159e+00,-1.590357917810145775e-05,6.667196802832882352e-02,1.000031806448658106e-01
9.015622164945669148e-01,1.000098793207738312e+00,-3.293021338539387286e-05,6.667764412739311808e-02,1.000065862196420630e-01
9.074252132596704046e-01,1.000111332565898348e+00,-3.710827678262769203e-05,6.667903701036967390e-02,1.000074214327175137e-01
9.150747867403296043e-01,9.999812877129048427e-01,6.235214335546602267e-06,6.666458828779957269e-02,9.999875363708655984e-02
9.209377835054330941e-01,9.998238200430289435e-01,5.873181578316542302e-05,6.664709169424917756e-02,9.998825346756727572e-02
9.240622164945668793e-01,9.997910029940759724e-01,6.966940719548405042e-05,6.664344676677869117e-02,9.998606693879234786e-02
9.299252132596703690e-01,9.998842155256798536e-01,3.860036801469133558e-05,6.665380087037665879e-02,9.999227885900872914e-02
9.375747867403295688e-01,1.000183441675775997e+00,-6.115027190100181783e-05,6.668705258343327058e-02,1.000122324636286697e-01
9.434377835054330586e-01,1.000383296748710960e+00,-1.277443150946485089e-04,6.670925898532374665e-02,1.000255490102619355e-01
9.465622164945668437e-01,1.000381540798286117e+00,-1.271665024506283127e-04,6.670906628234361813e-02,1.000254356389528032e-01
9.524252132596703335e-01,1.000169994351975955e+00,-5.665267471810584831e-05,6.668555303190772110e-02,1.000113281869361714e-01
9.600747867403296443e-01,9.996407518580856522e-01,1.197483131727146687e-04,6.662676012207142950e-02,9.997605639560316892e-02
9.659377835054331340e-01,9.992278523193625084e-01,2.574611630969331558e-04,6.658089045943382800e-02,9.994851069987080450e-02
9.690622164945669192e-01,9.990805013757012576e-01,3.066000716390008553e-04,6.656452929224460080e-02,9.993868742396744276e-02
9.749252132596704090e-01,9.988941103332058535e-01,3.687639562656254205e-04,6.654383597241601833e-02,9.992626137852388124e-02
9.825747867403296087e-01,9.986135111837896039e-01,4.623709353480459031e-04,6.651268547863022074e-02,9.990754891717396058e-02
9.884377835054330985e-01,9.981422399351930208e-01,6.196416554229090736e-04,6.646037525955814096e-02,9.987610873557446756e-02
9.915622164945668837e-01,9.977274281611241413e-01,7.580905151129361391e-04,6.641435267992464031e-02,9.984844177682458688e-02
9.974252132596703735e-01,9.966436968900865834e-01,1.120044178983832690e-03,6.629415398407384474e-02,9.977610984387481896e-02
1.005074786740329573e+00,9.947104315483539239e-01,1.766271211615876328e-03,6.607998576797843859e-02,9.964706864255833130e-02
1.010937783505432952e+00,9.929353623055909850e-01,2.360474895309046077e-03,6.588354749608819894e-02,9.952845370987732643e-02
1.014062216494566959e+00,9.919330353225743746e-01,2.696253971989966830e-03,6.577274882108855025e-02,9.946147544077819924e-02
1.019925213259670338e+00,9.899769904825691524e-01,3.352239279799195445e-03,6.555672015797335550e-02,9.933067251292991562e-02
1.027574786740329538e+00,9.873397787408746407e-01,4.237983989640710381e-03,6.526592836949716980e-02,9.915420675047986743e-02
1.033437783505432916e+00,9.852911302041990060e-01,4.927210348174533919e-03,6.504036860634938855e-02,9.901698078750073573e-02
1.036562216494566924e+00,9.841895737723560522e-01,5.298173048305310044e-03,6.491922385714801735e-02,9.894316946731425422e-02
1.042425213259670302e+00,9.821149294449724731e-01,5.997595358699575781e-03,6.469130559356377208e-02,9.880407626547803301e-02
1.050074786740329724e+00,9.793931426076757374e-01,6.916663251510479955e-03,6.439278591095236315e-02,9.862145717015716184e-02
1.055937783505433103e+00,9.772991706924001321e-01,7.624942308265660398e-03,6.416348465712341798e-02,9.848082334654696679e-02
1.059062216494567110e+00,9.761809546135294946e-01,8.003581702081952534e-03,6.404117055022857941e-02,9.840568531002916175e-02
1.064925213259670489e+00,9.740796735723465938e-01,8.715860578653304713e-03,6.381158446275049523e-02,9.826442260425284625e-02
1.072574786740329689e+00,9.713336765307888365e-01,9.648211547977509142e-03,6.351205892896982785e-02,9.807967199666527136e-02
1.078437783505433067e+00,9.692270922532563171e-01,1.036469252090689748e-02,6.328264861328876389e-02,9.793780392503695365e-02
1.081562216494567075e+00,9.681040097032013181e-01,1.074709862460815867e-02,6.316047745886198272e-02,9.786212559675101785e-02
1.087425213259670453e+00,9.659960355295025280e-01,1.146562081853755126e-02,6.293143427497994991e-02,9.772001948302708185e-02
1.095074786740329653e+00,9.632455059373113970e-01,1.240472178084274513e-02,6.263307950157939730e-02,9.753444856298491838e-02
1.100937783505433032e+00,9.611379146548774122e-01,1.312554934760250258e-02,6.240483928601578412e-02,9.739211980065928809e-02
1.104062216494567039e+00,9.600150905571154247e-01,1.351001619604930669e-02,6.228337546787921647e-02,9.731624442236885830e-02
1.109925213259670418e+00,9.579087639966269441e-01,1.423201209939151980e-02,6.205578791273378553e-02,9.717384929305067365e-02
1.117574786740329618e+00,9.551624022230853495e-01,1.517496508697674037e-02,6.175955263876545254e-02,9.698803967004508697e-02
1.123437783505432996e+00,9.530592846530654416e-01,1.589831076714673039e-02,6.153307624321670277e-02,9.684561690034229620e-02
1.126562216494567004e+00,9.519392676939011366e-01,1.628398281626750391e-02,6.141259583561715224e-02,9.676971722848061452e-02
1.132425213259670382e+00,9.498388853380527186e-01,1.700801863686524085e-02,6.118692342826107661e-02,9.662731917921688063e-02
1.140074786740329582e+00,9.471013963656214063e-01,1.795324518606404920e-02,6.089330767750245760e-02,9.644158678971323506e-02
1.145937783505432961e+00,9.450058104589492691e-01,1.867807911441183438e-02,6.066891700405481480e-02,9.629927615141935238e-02
1.149062216494566968e+00,9.438900485794963213e-01,1.906446365765468789e-02,6.054957247192302439e-02,9.622345192066628083e-02
1.154925213259670347e+00,9.417980881408873906e-01,1.978970328370886420e-02,6.032607120832372827e-02,9.608121735637771554e-02
1.162574786740329547e+00,9.390722365122069482e-01,2.073626668633632084e-02,6.003535667596228420e-02,9.589574849790889755e-02
1.168437783505432925e+00,9.369859926659800387e-01,2.146197090075427361e-02,5.981323377169320277e-02,9.575367333108407430e-02
1.171562216494566933e+00,9.358753447098420164e-01,2.184877037600543165e-02,5.969511141407693455e-02,9.567798492317063086e-02
1.177425213259670311e+00,9.337932774801831481e-01,2.257470770748820632e-02,5.947392560650723026e-02,9.553601483456178323e-02
1.185074786740329511e+00,9.310807183739262527e-01,2.352204004891315231e-02,5.918626951523527080e-02,9.535092126910385546e-02
1.190937783505432890e+00,9.290048928936953665e-01,2.424824088092118399e-02,5.896651425209398223e-02,9.520915557574155530e-02
1.194062216494566897e+00,9.278998635446780163e-01,2.463527591557020460e-02,5.884966071154008188e-02,9.513363945339101124e-02
1.199925213259670276e+00,9.258285412777694789e-01,2.536160754396796571e-02,5.863086688114568790e-02,9.499199517044554231e-02
1.207574786740329698e+00,9.231302381305401816e-01,2.630937195960843591e-02,5.834634963712485856e-02,9.480734228024617627e-02
1.213437783505433076e+00,9.210654494740981857e-01,2.703585089296909813e-02,5.812901064720371602e-02,9.466592848596214194e-02
1.216562216494567084e+00,9.199663219855466201e-01,2.742301774486560761e-02,5.801344770315061683e-02,9.459060562881460577e-02
1.222425213259670462e+00,9.179062002709872381e-01,2.814957036898732903e-02,5.779707978176058109e-02,9.444932352243214091e-02
1.230074786740329662e+00,9.152226715375533228e-01,2.909757847020258067e-02,5.751573345320461217e-02,9.426514755678988555e-02
1.235937783505433041e+00,9.131692502468037320e-01,2.982421630039285704e-02,5.730082721021317882e-02,9.412410765264990486e-02
1.239062216494567048e+00,9.120761725832089439e-01,3.021145943499921674e-02,5.718656108843585273e-02,9.404898868227812292e-02
1.244925213259670427e+00,9.100274579105124273e-01,3.093814218149250686e-02,5.697262653396515525e-02,9.390808931981844965e-02
1.252574786740329627e+00,9.073589375744964824e-01,3.188629872277693594e-02,5.669445354650504143e-02,9.372440915949584173e-02
1.258437783505433005e+00,9.053170378797333884e-01,3.261303773649713855e-02,5.648197715926629031e-02,9.358375264572721397e-02
1.261562216494567013e+00,9.042300818822758268e-01,3.300033116415794499e-02,5.636900484729394367e-02,9.350884135034688571e-02
1.267425213259670391e+00,9.021928390704943013e-01,3.372710302578096203e-02,5.615749562362916392e-02,9.336833522446280620e-02
1.275074786740329591e+00,8.995393864433535169e-01,3.467536771692484449e-02,5.588248143554300218e-02,9.318516055727271707e-02
1.280937783505432970e+00,8.975090569187773593e-01,3.540218539326125957e-02,5.567242120726163118e-02,9.304489037423695208e-02
1.284062216494566977e+00,8.964282546777646576e-01,3.578951965167621874e-02,5.556073463229160847e-02,9.297018641876217404e-02
1.289925213259670356e+00,8.944024846162222930e-01,3.651636688093933686e-02,5.535163439801158575e-02,9.283007709067744861e-02
1.297574786740329555e+00,8.917640610764737685e-01,3.746472849165491392e-02,5.507975574566835453e-02,9.264741339628557171e-02
1.303437783505432934e+00,8.897452864682533491e-01,3.819162027239560164e-02,5.487209271064431848e-02,9.250753032104236384e-02
1.306562216494566941e+00,8.886706477096211199e-01,3.857899412155032376e-02,5.476168143225013107e-02,9.243303169749315928e-02
1.312425213259670320e+00,8.866563397109131772e-01,3.930591613683592778e-02,5.455497011913649358e-02,9.229331761772043008e-02
1.320074786740329520e+00,8.840328664517703716e-01,4.025437661504732700e-02,5.428620006318030100e-02,9.211116824378036416e-02
1.325937783505432899e+00,8.820255913123147273e-01,4.098134543788577860e-02,5.408091318862940505e-02,9.197167359084028326e-02
1.329062216494566906e+00,8.809571054524462097e-01,4.136876083345313038e-02,5.397176589008634978e-02,9.189737881000561992e-02
1.334925213259670285e+00,8.789542589993794008e-01,4.209576180450861488e-02,5.376742213991896058e-02,9.175805496601545375e-02
1.342574786740329706e+00,8.763456605918233944e-01,4.304432734199907518e-02,5.350173267085032991e-02,9.157642082928603433e-02
1.348437783505433085e+00,8.743498080885075963e-01,4.377137827603828218e-02,5.329880048281226967e-02,9.143731717514770596e-02
1.351562216494567092e+00,8.732874412358561100e-01,4.415883799418426209e-02,5.319090572926307714e-02,9.136322684428256624e-02
1.357425213259670471e+00,8.712960592834151363e-01,4.488592316526288095e-02,5.298890811868328665e-02,9.122428746366058327e-02
1.365074786740329671e+00,8.687022924874816532e-01,4.583460051885737685e-02,5.272627135667932313e-02,9.104316601784342988e-02
1.370937783505433050e+00,8.667177869599372864e-01,4.656173857839319974e-02,5.252567256450965671e-02,9.090445590498345829e-02
1.374062216494567057e+00,8.656614848927791650e-01,4.694924522038101261e-02,5.241901904368964638e-02,9.083057284831540235e-02
1.379925213259670436e+00,8.636815460735020045e-01,4.767641934153787897e-02,5.221934639791310506e-02,9.069201484386422984e-02
1.387574786740329635e+00,8.611026021460551627e-01,4.862521449273063401e-02,5.195973483959184097e-02,9.051140022704064203e-02
1.393437783505433014e+00,8.591293936678551235e-01,4.935244414917131645e-02,5.176144845306620418e-02,9.037308378907152329e-02
1.396562216494567021e+00,8.580790993538949252e-01,4.974000006492683423e-02,5.165602502359626508e-02,9.029941131736840543e-02
1.402425213259670400e+00,8.561105356047524761e-01,5.046726750730634592e-02,5.145865649500982325e-02,9.016123681738069662e-02
1.410074786740329600e+00,8.535464133499160999e-01,5.141618602696076262e-02,5.120204304541643020e-02,8.998112272148789392e-02
1.415937783505432979e+00,8.515844901651549170e-01,5.214351145897047624e-02,5.100604833436658131e-02,8.984319628309789252e-02
1.419062216494566986e+00,8.505401698071671790e-01,5.253111883451305059e-02,5.090184397010923817e-02,8.976973535826578143e-02
1.424925213259670365e+00,8.485828751651179891e-01,5.325848364964575615e-02,5.070675889841572831e-02,8.963195060096368350e-02
1.432574786740329564e+00,8.460335363412351262e-01,5.420753078560935911e-02,5.045311668042152392e-02,8.945233465320694133e-02
1.438437783505432943e+00,8.440829082957198581e-01,5.493495604404474014e-02,5.025939308555302937e-02,8.931479228805493109e-02
1.441562216494566950e+00,8.430445663365477849e-01,5.532261705636412619e-02,5.015639684735354736e-02,8.924153986065343214e-02
1.447425213259670329e+00,8.410984465028630286e-01,5.605008336464838148e-02,4.996357475104203083e-02,8.910414998169649547e-02
1.455074786740329529e+00,8.385637937426578814e-01,5.699926454005679877e-02,4.971287711733894665e-02,8.892503615400854100e-02
1.460937783505432908e+00,8.366244504981702468e-01,5.772679376289845815e-02,4.952140426201766948e-02,8.878787411579354416e-02
1.464062216494566915e+00,8.355921129485610610e-01,5.811451060275533292e-02,4.941960529213792336e-02,8.871482484034678984e-02
1.469925213259670294e+00,8.336571394476214314e-01,5.884208245794747549e-02,4.922902582368608032e-02,8.857782803186643739e-02
1.477574786740329715e+00,8.311370473106287626e-01,5.979140291404838603e-02,4.898124627881925847e-02,8.839922327607367680e-02
1.483437783505433094e+00,8.292089238606327184e-01,6.051904008394052431e-02,4.879200393929515600e-02,8.826244364109571416e-02
1.486562216494567101e+00,8.281825947472889471e-01,6.090681487785804676e-02,4.869139147710904031e-02,8.818959451562735641e-02
1.492425213259670480e+00,8.262588060433201376e-01,6.163449626399934711e-02,4.850303449286524210e-02,8.805298195573285636e-02
1.500074786740329680e+00,8.237531949596190728e-01,6.258396115483988442e-02,4.825814683387649046e-02,8.787488861195032197e-02
1.505937783505433059e+00,8.218361889215530791e-01,6.331171011998285025e-02,4.807111501493581407e-02,8.773849764029620357e-02
1.509062216494567066e+00,8.208158197606829631e-01,6.369954487047201075e-02,4.797167843076476090e-02,8.766585135643105431e-02
1.514925213259670445e+00,8.189032460066086871e-01,6.442733943663654650e-02,4.778552401550144324e-02,8.752961521741690898e-02
1.522574786740329644e+00,8.164121233249792553e-01,6.537695327969279824e-02,4.754350233018356936e-02,8.735202657798817050e-02
1.528437783505433023e+00,8.145061616286964901e-01,6.610481735716661200e-02,4.735866124064196103e-02,8.721602758524808763e-02
1.531562216494567030e+00,8.134916757024446277e-01,6.649271378343013517e-02,4.726039003211402606e-02,8.714358999058900712e-02
1.537425213259670409e+00,8.115902553892913041e-01,6.722062469793395334e-02,4.707641853851339542e-02,8.700773245964951719e-02
1.545074786740329609e+00,8.091136613707289316e-01,6.817039145487363561e-02,4.683723732819820851e-02,8.683063869330304163e-02
1.550937783505432987e+00,8.072187499357822427e-01,6.889837353489731975e-02,4.665456748297196199e-02,8.669502688091089426e-02
1.554062216494566995e+00,8.062101089593525227e-01,6.928633310035384185e-02,4.655745130255929676e-02,8.662279991004173674e-02
1.559925213259670373e+00,8.043197063874393260e-01,7.001436295234353402e-02,4.637564336820767380e-02,8.648733146767252633e-02
1.567574786740329573e+00,8.018576038628421054e-01,7.096428567941454046e-02,4.613927748716716015e-02,8.631073135347973324e-02
1.573437783505432952e+00,7.999737841612954981e-01,7.169238789060965178e-02,4.595875967664594247e-02,8.617549834741733417e-02
1.576562216494566959e+00,7.989710185429792499e-01,7.208041166205281236e-02,4.586278830982822019e-02,8.610347668204144933e-02
1.582425213259670338e+00,7.970915498484910655e-01,7.280856233704310898e-02,4.568312483986366329e-02,8.596840259167277953e-02
1.590074786740329538e+00,7.946438010271844599e-01,7.375864334185378013e-02,4.544954951314569142e-02,8.579230616484267991e-02
1.595937783505432916e+00,7.927710490799333432e-01,7.448686728527334489e-02,4.527116486446847859e-02,8.565745100746713359e-02
1.599062216494566924e+00,7.917741983750055113e-01,7.487495605703330115e-02,4.517632826956612807e-02,8.558562850800817412e-02
1.604925213259670302e+00,7.899057112160535743e-01,7.560322889093352983e-02,4.499879046907281216e-02,8.545094021373296489e-02
1.612574786740329724e+00,7.874722025511261547e-01,7.655346961029932396e-02,4.476798123991811151e-02,8.527535529803968728e-02
1.618437783505433103e+00,7.856104062524966736e-01,7.728181614579295033e-02,4.459171110941492072e-02,8.514088679551501393e-02
1.621562216494567110e+00,7.846194354881399491e-01,7.766997030986615147e-02,4.449799937692879709e-02,8.506926548902971064e-02
1.627425213259670489e+00,7.827620030908132298e-01,7.839836594445928619e-02,4.432256869317026393e-02,8.493495184645820373e-02
1.635074786740329689e+00,7.803427617723647236e-01,7.934876704798989044e-02,4.409450144688589063e-02,8.475987144431688936e-02
1.640937783505433067e+00,7.784918373969986760e-01,8.007723657859111555e-02,4.392032742841218279e-02,8.462579564469079052e-02
1.644062216494567075e+00,7.775066586968153448e-01,8.046545630256177195e-02,4.382773079260447735e-02,8.455438349440849710e-02
1.649925213259670453e+00,7.756602157503525996e-01,8.119397496187416574e-02,4.365438894125554803e-02,8.442044864778608382e-02
1.657574786740329653e+00,7.732553183407127051e-01,8.214453645779128121e-02,4.342903990323150609e-02,8.424586072635793788e-02
1.663437783505433032e+00,7.714153037877505836e-01,8.287312880822514383e-02,4.325694378479525565e-02,8.411217065385785674e-02
1.666562216494567039e+00,7.704358906459587431e-01,8.326141392549822606e-02,4.316545256448312690e-02,8.404096905770794268e-02
1.672425213259670418e+00,7.686002794917629055e-01,8.399005518849243790e-02,4.299418142727285536e-02,8.390742738677396673e-02
1.680074786740329618e+00,7.662096602140254786e-01,8.494077641364809750e-02,4.277152707572777490e-02,8.373333559338130838e-02
1.685937783505432996e+00,7.643806138296878050e-01,8.566949100423355834e-02,4.260149089129568883e-02,8.360002226741668208e-02
1.689062216494567004e+00,7.634070270993476015e-01,8.605784118208094358e-02,4.251109552249670437e-02,8.352902320801749991e-02
1.694925213259670382e+00,7.615822206524510696e-01,8.678660434822313419e-02,4.234187720051273834e-02,8.339587516415152002e-02
1.702574786740329582e+00,7.592057100129838698e-01,8.773748423625789272e-02,4.212189424333558085e-02,8.322229473738128325e-02
1.708437783505432961e+00,7.573875559497076360e-01,8.846632006773823276e-02,4.195390022380666994e-02,8.308936401364476476e-02
1.711562216494566968e+00,7.564198137741430239e-01,8.885473471875904306e-02,4.186459124016839867e-02,8.301856418452162323e-02
1.717425213259670347e+00,7.546059282340976671e-01,8.958361859156016571e-02,4.169740798597828396e-02,8.288579460982455072e-02
1.725074786740329547e+00,7.522434985384027772e-01,9.053465545041686213e-02,4.148007330245338103e-02,8.271272543341717798e-02
1.730937783505432925e+00,7.504361079433353732e-01,9.126361116383104044e-02,4.131410380221311324e-02,8.258018910251987976e-02
1.734062216494566933e+00,7.494741212255467966e-01,9.165208955548617697e-02,4.122587183567749669e-02,8.250959706573572638e-02
1.739925213259670311e+00,7.476711513889259253e-01,9.238109275607812865e-02,4.106070610131277304e-02,8.237720425290358250e-02
1.747574786740329511e+00,7.453229199471143041e-01,9.333228465433085486e-02,4.084599685545244052e-02,8.220463056137614077e-02
1.753437783505432890e+00,7.435263131314248097e-01,9.406135867396718531e-02,4.068203436405217616e-02,8.207248414528120484e-02
1.756562216494566897e+00,7.425700283771662358e-01,9.444989990984903327e-02,4.059487010469026852e-02,8.200210462319786064e-02
1.762425213259670276e+00,7.407777962508365066e-01,9.517902065012952273e-02,4.043170444928570473e-02,8.187010596277717600e-02
1.770074786740329698e+00,7.384437276623659896e-01,9.613036511905648229e-02,4.021959796420428168e-02,8.169802882243512587e-02
1.775937783505433076e+00,7.366579935397129519e-01,9.685955550010903747e-02,4.005762512532361902e-02,8.156626034730753150e-02
1.779062216494567084e+00,7.357074792873439240e-01,9.724815853260575238e-02,3.997151932791929985e-02,8.149608462585920809e-02
1.784925213259670462e+00,7.339259465657415049e-01,9.797739482456319093e-02,3.981033644677194755e-02,8.136448227451907600e-02
1.792574786740329662e+00,7.316058470225120791e-01,9.892888926923847082e-02,3.960081021084738834e-02,8.119292042022628608e-02
1.798437783505433041e+00,7.298309033491082731e-01,9.965819392767626128e-02,3.944080985818631396e-02,8.106153701603426021e-02
1.801562216494567048e+00,7.288861820107390699e-01,1.000468576114518782e-01,3.935575337495941101e-02,8.099156153514422418e-02
1.807425213259670427e+00,7.271154918888066421e-01,1.007762072267729542e-01,3.919653610405519906e-02,8.086033761067756842e-02
1.815074786740329627e+00,7.248093599153712097e-01,1.017278485529211629e-01,3.898956771938260485e-02,8.068928854051020394e-02
1.820937783505433005e+00,7.230450706210077572e-01,1.024572650193994461e-01,3.883152273350546496e-02,8.055830330221441793e-02
1.824062216494567013e+00,7.221060367756403364e-01,1.028459880238151852e-01,3.874750647313331131e-02,8.048853873210083665e-02
1.829925213259670391e+00,7.203461444809279302e-01,1.035754484701247174e-01,3.859023778158240936e-02,8.035769624905127195e-02
1.837574786740329591e+00,7.180541189504778821e-01,1.045272333863832698e-01,3.838580510113866889e-02,8.018714207205743238e-02
1.843437783505432970e+00,7.163005540058008380e-01,1.052567591281846487e-01,3.822969849695403294e-02,8.005654529336947434e-02
1.846562216494566977e+00,7.153671838851182185e-01,1.056455400727327326e-01,3.814671342691209471e-02,7.998699329428170246e-02
1.852425213259670356e+00,7.136178955258445367e-01,1.063751086633345777e-01,3.799137640051784143e-02,7.985655202604556580e-02
1.860074786740329555e+00,7.113398593223346777e-01,1.073270335027247391e-01,3.778945742064682145e-02,7.968650341760828704e-02
1.865937783505432934e+00,7.095970847695968198e-01,1.080566655812431193e-01,3.763527236279352872e-02,7.955628589218388669e-02
1.869062216494566941e+00,7.086694684103430619e-01,1.084455028607306110e-01,3.755330950328986811e-02,7.948693539922320472e-02
1.874925213259670320e+00,7.069308513591173737e-01,1.091751765386700934e-01,3.739988731547761597e-02,7.935688598872307764e-02
1.882574786740329520e+00,7.046666307753353120e-01,1.101272373174276703e-01,3.720046012773773475e-02,7.918736002896835380e-02
1.888437783505432899e+00,7.029344869928734196e-01,1.108569726324164367e-01,3.704817993072786336e-02,7.905753797032752384e-02
1.891562216494566906e+00,7.020125800448371312e-01,1.112458645887533376e-01,3.696723040885763895e-02,7.898839307088319217e-02
1.897425213259670285e+00,7.002847510880018111e-01,1.119756402184781813e-01,3.681570641805792521e-02,7.885872074365242457e-02
1.905074786740329706e+00,6.980344834333461757e-01,1.129278326341135036e-01,3.661874931481153006e-02,7.868969982979681643e-02
1.910937783505433085e+00,6.963129248435825369e-01,1.136576677568337662e-01,3.646835733231930388e-02,7.856027663247404369e-02
1.914062216494567092e+00,6.953966258969630498e-01,1.140466125132885006e-01,3.638841230363713819e-02,7.849134784778666329e-02
1.919925213259670471e+00,6.936793913895694663e-01,1.147764864858839273e-01,3.623876994686153763e-02,7.836207273132729523e-02
1.927574786740329671e+00,6.914431063072994377e-01,1.157288057555884569e-01,3.604426140948606416e-02,7.819355145931594642e-02
1.933437783505433050e+00,6.897322721201158968e-01,1.164587370158446100e-01,3.589574115514548164e-02,7.806450982380801207e-02
1.936562216494567057e+00,6.888216582091224449e-01,1.168477326040606029e-01,3.581679183811679185e-02,7.799578761338034349e-02
1.942425213259670436e+00,6.871149609816066262e-01,1.175777011855183435e-01,3.566901467586982427e-02,7.786691463881101338e-02
1.950074786740329635e+00,6.848924174087906991e-01,1.185301423703837287e-01,3.547693330744757650e-02,7.769891826588694317e-02
1.955937783505433014e+00,6.831922035646432745e-01,1.192601658267266052e-01,3.533026846683549188e-02,7.757026854777160363e-02
1.959062216494567021e+00,6.822872968444105846e-01,1.196492100936273062e-01,3.525230616508574083e-02,7.750174961807482221e-02
1.964925213259670400e+00,6.805913219693808802e-01,1.203792691734690556e-01,3.510637787013969058e-02,7.737325632191741076e-02
1.972574786740329600e+00,6.783825896635445885e-01,1.213318267467644457e-01,3.491670236161949908e-02,7.720577494243409389e-02
1.978437783505432979e+00,6.766928687632041139e-01,1.220619381123434211e-01,3.477187663912605781e-02,7.707753009724817306e-02
1.981562216494566986e+00,6.757935414928314399e-01,1.224510287797980768e-01,3.469489270506654482e-02,7.700922820694321158e-02
1.987425213259670365e+00,6.741081436249951597e-01,1.231811740835613150e-01,3.455079709008981870e-02,7.688112971969304765e-02
1.995074786740329564e+00,6.719133426232773987e-01,1.241338424233630472e-01,3.436350639956210762e-02,7.671414798536468904e-02
2.000937783505432943e+00,6.702342706516074555e-01,1.248640373560958999e-01,3.422050363490516250e-02,7.658628885457249846e-02
2.004062216494566950e+00,6.693405750196659287e-01,1.252531720637747870e-01,3.414448945520853762e-02,7.651819730382847240e-02
2.009925213259670329e+00,6.676656276375594334e-01,1.259833990484328647e-01,3.400221038080224883e-02,7.639050665476279645e-02
2.017574786740329529e+00,6.654844994339894626e-01,1.269361721249312180e-01,3.381728349054656524e-02,7.622405221904260397e-02
2.023437783505432908e+00,6.638160088360743893e-01,1.276664459106774674e-01,3.367608765042486019e-02,7.609658520319213804e-02
2.026562216494566915e+00,6.629279974007978860e-01,1.280556221373252423e-01,3.360103467749087081e-02,7.602869725498130615e-02
2.032425213259670294e+00,6.612637094496596202e-01,1.287859261246047937e-01,3.346055610228346883e-02,7.590138916771463351e-02
2.040074786740329493e+00,6.590962974060272650e-01,1.297387978771034900e-01,3.327797208194396839e-02,7.573545522766801652e-02
2.045937783505432872e+00,6.574382299183094691e-01,1.304691458932618897e-01,3.313856716329400404e-02,7.560839708259357861e-02
2.049062216494566879e+00,6.565557652391633692e-01,1.308583611905188848e-01,3.306446689684261475e-02,7.554072779666680393e-02
2.054925213259670258e+00,6.549019955057331366e-01,1.315887375564755990e-01,3.292577288631325094e-02,7.541381713355538308e-02
2.062574786740329458e+00,6.527484429642455011e-01,1.325417018396692903e-01,3.274551097046107112e-02,7.524838547700996028e-02
2.068437783505432837e+00,6.511009711423442203e-01,1.332721193672315729e-01,3.260788099086221054e-02,7.512171484013985268e-02
2.071562216494566844e+00,6.502241095243929125e-01,1.336613712054640357e-01,3.253472490622141833e-02,7.505425690079141343e-02
2.077425213259670222e+00,6.485807305634875286e-01,1.343918152011059075e-01,3.239779948606611587e-02,7.492775677574987914e-02
2.085074786740329422e+00,6.464407506237611623e-01,1.353448660183786123e-01,3.221983888135584312e-02,7.476285842963889539e-02
2.090937783505432801e+00,6.448037818397451826e-01,1.360753485665608664e-01,3.208396798537489769e-02,7.463658454475878556e-02
2.094062216494566808e+00,6.439325664390388448e-01,1.364646345981388453e-01,3.201174762779199906e-02,7.456933216971224632e-02
2.099925213259670187e+00,6.422998024121892024e-01,1.371951419395550653e-01,3.187657490870304811e-02,7.444321512085702586e-02
2.107574786740329831e+00,6.401734919517941824e-01,1.381482737472379818e-01,3.170089482384980811e-02,7.427883664910538142e-02
2.113437783505433210e+00,6.385468877172333357e-01,1.388788171095660384e-01,3.156676705772838015e-02,7.415297372424208000e-02
2.116562216494567217e+00,6.376811735257132963e-01,1.392681351260511291e-01,3.149547393976110526e-02,7.408594274225763221e-02
2.122425213259670596e+00,6.360588148553575349e-01,1.399987016948922025e-01,3.136203800324641883e-02,7.396023120215292068e-02
2.130074786740329795e+00,6.339462575442210701e-01,1.409519093017257974e-01,3.118861769605033030e-02,7.379636047589117898e-02
2.135937783505433174e+00,6.323302117052801430e-01,1.416825097451513971e-01,3.105621710134958552e-02,7.367088396171184161e-02
2.139062216494567181e+00,6.314700951854110844e-01,1.420718578314152103e-01,3.098584270416076397e-02,7.360406203019659310e-02
2.144925213259670560e+00,6.298581028407577165e-01,1.428024801963616308e-01,3.085412757018743402e-02,7.347875838469933307e-02
2.152574786740329760e+00,6.277589907639367084e-01,1.437557594874299127e-01,3.068294618532198259e-02,7.331542830151205337e-02
2.158437783505433138e+00,6.261533152902096777e-01,1.444864140144652420e-01,3.055225683592265387e-02,7.319035791201301822e-02
2.161562216494567146e+00,6.252987758860527601e-01,1.448757906325203737e-01,3.048279266072938254e-02,7.312374620644758461e-02
2.167425213259670524e+00,6.236973334097741795e-01,1.456064660584191206e-01,3.035278233031193235e-02,7.299882660481868402e-02
2.175074786740329724e+00,6.216118851903545961e-01,1.465598136432269272e-01,3.018381890505081669e-02,7.283600818493286833e-02
2.180937783505433103e+00,6.200165504304081532e-01,1.472905199191910097e-01,3.005482466347323203e-02,7.271134450187545506e-02
2.184062216494567110e+00,6.191674723097665423e-01,1.476799239502284145e-01,2.998626212065007637e-02,7.264495502837418905e-02
2.189925213259670489e+00,6.175762778416076237e-01,1.484106505177102686e-01,2.985794050177889569e-02,7.252045190141681585e-02
2.197574786740329689e+00,6.155043832975132245e-01,1.493640644056064837e-01,2.969117408389639751e-02,7.235815427867893501e-02
2.203437783505433067e+00,6.139195293897826700e-01,1.500948212643473390e-01,2.956385885749718279e-02,7.223387783464736700e-02
2.206562216494567075e+00,6.130760459066948442e-01,1.504842521684758572e-01,2.949618934033396839e-02,7.216769323464085339e-02
2.212425213259670453e+00,6.114952488368864403e-01,1.512150290684657616e-01,2.936954023892686394e-02,7.204358568964380760e-02
2.220074786740329653e+00,6.094367146898364007e-01,1.521685085198719312e-01,2.920494961210496135e-02,7.188182687754963995e-02
2.225937783505433032e+00,6.078620643463903406e-01,1.528993156004236076e-01,2.907929717133279218e-02,7.175796667604332491e-02
2.229062216494567039e+00,6.070240418494540213e-01,1.532887733042498646e-01,2.901251203553470437e-02,7.169200073313569677e-02
2.234925213259670418e+00,6.054536188962479359e-01,1.540196006300331988e-01,2.888751921151851490e-02,7.156828775137459575e-02
2.242574786740329618e+00,6.034087044787912468e-01,1.549731462118788261e-01,2.872508316571949216e-02,7.140703213056430465e-02
2.248437783505432996e+00,6.018444226653453244e-01,1.557040043873571533e-01,2.860107715887640761e-02,7.128356452705716939e-02
2.251562216494567004e+00,6.010118690932596541e-01,1.560934894899863867e-01,2.853516768481772353e-02,7.121781403718806247e-02
2.257425213259670382e+00,5.994515906551807216e-01,1.568243685410827537e-01,2.841181479454391035e-02,7.109451848352942027e-02
2.265074786740329582e+00,5.974199351921540835e-01,1.577779823698542416e-01,2.825151201978130105e-02,7.093380306440849603e-02
2.270937783505432961e+00,5.958659236477960031e-01,1.585088934621902701e-01,2.812913615157894981e-02,7.081073535647969264e-02
2.274062216494566968e+00,5.950388946732916295e-01,1.588984069848182745e-01,2.806409363482714747e-02,7.074519132964200707e-02
2.279925213259670347e+00,5.934890204879506026e-01,1.596293398868589009e-01,2.794236428914816106e-02,7.062227772851138730e-02
2.287574786740329547e+00,5.914707706031804291e-01,1.605830250136769111e-01,2.778417332759013092e-02,7.046207870742934865e-02
2.293437783505432925e+00,5.899268907530190731e-01,1.613139916481317049e-01,2.766341113916927913e-02,7.033942232364927272e-02
2.296562216494566933e+00,5.891052198524046046e-01,1.617035351370476326e-01,2.759922683306331725e-02,7.027410189977115196e-02
2.302425213259670311e+00,5.875654261608959095e-01,1.624345249330312324e-01,2.747910466827285791e-02,7.015160383368468366e-02
2.310074786740329511e+00,5.855605268608248259e-01,1.633882856790438154e-01,2.732300424441433742e-02,6.999192139254740985e-02
2.315937783505432890e+00,5.840269666148181216e-01,1.641193113797317360e-01,2.720383939853332489e-02,6.986964888679961239e-02
2.319062216494566897e+00,5.832107977074501015e-01,1.645088867135043043e-01,2.714050457575530040e-02,6.980453212399927165e-02
2.324925213259670276e+00,5.816812226455512214e-01,1.652399370045587457e-01,2.702197319200587422e-02,6.968242778004828109e-02
2.332574786740329476e+00,5.796894341754784685e-01,1.661937781548614712e-01,2.686794188247071738e-02,6.952328341300460790e-02
2.338437783505432854e+00,5.781658725742780947e-01,1.669248666116021351e-01,2.675035805442676357e-02,6.940142783416386463e-02
2.341562216494566862e+00,5.773550519592910435e-01,1.673144758209727800e-01,2.668786404309255594e-02,6.933653031836889413e-02
2.347425213259670240e+00,5.758356361603442775e-01,1.680455905139297823e-01,2.657090719465069611e-02,6.921482153785606106e-02
2.355074786740329440e+00,5.738572304269535795e-01,1.689995172933542178e-01,2.641892386339507806e-02,6.905617581154956108e-02
2.360937783505432819e+00,5.723438834161738153e-01,1.697306726548784006e-01,2.630290480531670763e-02,6.893470577947320710e-02
2.364062216494566826e+00,5.715384542880976859e-01,1.701203179557080059e-01,2.624124295343734439e-02,6.887001939210675439e-02
2.369925213259670205e+00,5.700290166507414602e-01,1.708515011352233770e-01,2.612584445279486980e-02,6.874872249389959999e-02
2.377574786740329404e+00,5.680635633037045551e-01,1.718055188041938963e-01,2.597588805695292061e-02,6.859062013910244282e-02
2.383437783505432783e+00,5.665602211196133497e-01,1.725367449260049868e-01,2.586141776380828164e-02,6.846955575005422845e-02
2.386562216494566790e+00,5.657601788441111168e-01,1.729264283059721574e-01,2.580057955552709364e-02,6.840507830077278972e-02
2.392425213259670169e+00,5.642609454533723534e-01,1.736576837071421575e-01,2.568672341479842289e-02,6.828416078174517900e-02
2.400074786740329813e+00,5.623087434044895527e-01,1.746117969803294978e-01,2.553877311639038764e-02,6.812655880584288226e-02
2.405937783505433192e+00,5.608154178325730488e-01,1.753430974447119650e-01,2.542583562467998909e-02,6.800589324811680270e-02
2.409062216494567199e+00,5.600206502284484911e-01,1.757328208349088206e-01,2.536581258893478782e-02,6.794163548769319161e-02
2.414925213259670578e+00,5.585312471896022313e-01,1.764641519290378047e-01,2.525348301122635683e-02,6.782113750563446841e-02
2.422574786740329778e+00,5.565919876918015152e-01,1.774183651996801281e-01,2.510751835471127305e-02,6.766406697345572763e-02
2.428437783505433156e+00,5.551087149568555423e-01,1.781497431642459217e-01,2.499609806952367980e-02,6.754379114224437486e-02
2.431562216494567163e+00,5.543193501871801487e-01,1.785395080987400018e-01,2.493688189745440001e-02,6.747973498228183875e-02
2.437425213259670542e+00,5.528400891981101184e-01,1.792709176751662581e-01,2.482606327223498693e-02,6.735961381231862777e-02
2.445074786740329742e+00,5.509138564384453707e-01,1.802252342083523473e-01,2.468206389309402643e-02,6.720305798621294124e-02
2.450937783505433121e+00,5.494404175164111503e-01,1.809566919351061065e-01,2.457214528472540654e-02,6.708319364945006247e-02
2.454062216494567128e+00,5.486562555389790097e-01,1.813464996234301352e-01,2.451372774769070353e-02,6.701936093923512028e-02
2.459925213259670507e+00,5.471867858216068470e-01,1.820779897806646119e-01,2.440440473550934547e-02,6.689965483778780031e-02
2.467574786740329706e+00,5.452735397746527601e-01,1.830324121599980203e-01,2.426235078786896301e-02,6.674361311726940971e-02
2.473437783505433085e+00,5.438101645991881838e-01,1.837639515094518783e-01,2.415391867314859234e-02,6.662412799221327508e-02
2.476562216494567092e+00,5.430313780266615709e-01,1.841538028067502275e-01,2.409629168074597233e-02,6.656049536670484434e-02
2.482425213259670471e+00,5.415719151657741870e-01,1.848853750305757271e-01,2.398844910003464573e-02,6.644117363256868414e-02
2.490074786740329671e+00,5.396714768357240288e-01,1.858399048091327332e-01,2.384832079346920972e-02,6.628566215867093270e-02
2.495937783505433050e+00,5.382178162571534807e-01,1.865715266179859000e-01,2.374136012673414356e-02,6.616659485141651587e-02
2.499062216494567057e+00,5.374442050260805903e-01,1.869614219290448021e-01,2.368451570187992197e-02,6.610318470378867550e-02
2.504925213259670436e+00,5.359945490371482713e-01,1.876930768181319653e-01,2.357813864760728226e-02,6.598426800224738153e-02
2.512574786740329635e+00,5.341071211545476149e-01,1.886477145752464279e-01,2.343991665269556587e-02,6.582925706558701018e-02
2.518437783505433014e+00,5.326634831726480002e-01,1.893794192629223716e-01,2.333441259763829531e-02,6.571056586793025400e-02
2.521562216494567021e+00,5.318951921071823907e-01,1.897693587465908716e-01,2.327834283758899517e-02,6.564735830390293347e-02
2.527425213259670400e+00,5.304553926641886186e-01,1.905010965186697547e-01,2.317341651162879018e-02,6.552883663386284419e-02
2.535074786740329600e+00,5.285806042739479294e-01,1.914558423682242994e-01,2.303708157670874071e-02,6.537436690952423690e-02
2.540937783505432979e+00,5.271466156311629403e-01,1.921876297359672581e-01,2.293301952026494464e-02,6.525609433954192296e-02
2.544062216494566986e+00,5.263834942167112674e-01,1.925776132171316268e-01,2.287771666831161371e-02,6.519310612794279591e-02
2.549925213259670365e+00,5.249535210139507635e-01,1.933094334313262275e-01,2.277422653265292682e-02,6.507497984392325574e-02
2.557574786740329564e+00,5.230917252462071732e-01,1.942642864946997616e-01,2.263975973222814506e-02,6.492100325685365436e-02
2.563437783505432943e+00,5.216676868636911379e-01,1.949961558177091270e-01,2.253712511054970988e-02,6.480310841000547217e-02
2.566562216494566950e+00,5.209098240761402820e-01,1.953861828843313220e-01,2.248258140960937221e-02,6.474032655119345281e-02
2.572425213259670329e+00,5.194895763972693370e-01,1.961180846437590719e-01,2.238051296960186926e-02,6.462260453274276673e-02
2.580074786740329529e+00,5.176403000019045297e-01,1.970730436481147596e-01,2.224789551139368798e-02,6.446917534621579571e-02
2.585937783505432908e+00,5.162258710189863153e-01,1.978049936409657095e-01,2.214667410190811550e-02,6.435169761501621788e-02
2.589062216494566915e+00,5.154731745244464092e-01,1.981950634584091209e-01,2.209288201301182891e-02,6.428913211650764958e-02
2.594925213259670294e+00,5.140627539274125191e-01,1.989270450042589788e-01,2.199222113749971577e-02,6.417179897633205898e-02
2.602574786740329493e+00,5.122264247898518086e-01,1.998821069790200911e-01,2.186143461962032283e-02,6.401886029773636022e-02
2.608437783505432872e+00,5.108218709329885865e-01,2.006141350132605861e-01,2.176161226452580019e-02,6.390176351918738784e-02
2.611562216494566879e+00,5.100743806932933611e-01,2.010042461211775655e-01,2.170856424516289657e-02,6.383940774183738398e-02
2.617425213259670258e+00,5.086735870408898297e-01,2.017363044791883053e-01,2.160929684906790285e-02,6.372248549834030884e-02
2.625074786740329458e+00,5.068496897170153836e-01,2.026914655737168947e-01,2.148032300911421194e-02,6.357009813236873252e-02
2.630937783505432837e+00,5.054547097236605779e-01,2.034235687018619287e-01,2.138188586218738724e-02,6.345341763818118652e-02
2.634062216494566844e+00,5.047123756863667321e-01,2.038137194874896085e-01,2.132957456363578780e-02,6.339127666910092385e-02
2.639925213259670222e+00,5.033213890120371570e-01,2.045458517770957219e-01,2.123168683847863683e-02,6.327474046002901087e-02
2.647574786740329422e+00,5.015103845938425620e-01,2.055011080433401804e-01,2.110450763763065465e-02,6.312284337259295441e-02
2.653437783505432801e+00,5.001252177578403568e-01,2.062332831027242075e-01,2.100744178887529318e-02,6.300654628971454063e-02
2.656562216494566808e+00,4.993880515111073781e-01,2.066234718861266473e-01,2.095585978822760501e-02,6.294461709130870497e-02
2.662425213259670187e+00,4.980066211519474928e-01,2.073556746827978359e-01,2.085933786190991707e-02,6.282849557399405871e-02
2.670074786740329831e+00,4.962079712676119025e-01,2.083110215866887105e-01,2.073393529218958350e-02,6.267715300670012590e-02
2.675937783505433210e+00,4.948323294035804065e-01,2.090432650805917336e-01,2.063822707294961714e-02,6.256127332411200170e-02
2.679062216494567217e+00,4.941002962278019384e-01,2.094334899249080395e-01,2.058736711706200470e-02,6.249955912059498159e-02
2.684925213259670596e+00,4.927286292705287396e-01,2.101657597992237503e-01,2.049219735997414096e-02,6.238382390215160139e-02
2.692574786740329795e+00,4.909428156504108687e-01,2.111211928545792815e-01,2.036855362944178446e-02,6.223297188631973093e-02
2.698437783505433174e+00,4.895769435505047951e-01,2.118535013003086664e-01,2.027418933597212661e-02,6.211747592402899754e-02
2.701562216494567181e+00,4.888500545362916005e-01,2.122437604185769267e-01,2.022404411180509301e-02,6.205597378215189225e-02
2.707425213259670560e+00,4.874878981997014527e-01,2.129760937752399053e-01,2.013021285788683598e-02,6.194065411334705867e-02
2.715074786740329760e+00,4.857143643406761635e-01,2.139316081905267286e-01,2.000831020772558116e-02,6.179035975666115343e-02
2.720937783505433138e+00,4.843579495162444459e-01,2.146639778934711917e-01,1.991527633442912240e-02,6.167528484146784368e-02
2.724062216494567146e+00,4.836361555043116045e-01,2.150542692247784382e-01,1.986583866700930914e-02,6.161399982480900844e-02
2.729925213259670524e+00,4.822836935122312152e-01,2.157866624226843499e-01,1.977333241550193257e-02,6.149906999188369666e-02
2.737574786740329724e+00,4.805229351038537433e-01,2.167422536676304190e-01,1.965315319004378239e-02,6.134926687462757128e-02
2.743437783505433103e+00,4.791762642438290309e-01,2.174746813739920348e-01,1.956143611676890506e-02,6.123457350596686610e-02
2.746562216494567110e+00,4.784596053180126818e-01,2.178650033847090717e-01,1.951269872935537317e-02,6.117349880473003931e-02
2.752425213259670489e+00,4.771166341350612239e-01,2.185974535992201706e-01,1.942150386392042100e-02,6.105898162341983487e-02
2.760074786740329689e+00,4.753680856558791801e-01,2.195531183835159050e-01,1.930303033550342592e-02,6.090973789985439091e-02
2.765937783505433067e+00,4.740307844935671144e-01,2.202856018946842132e-01,1.921261655062625820e-02,6.079547102985771029e-02
2.769062216494567075e+00,4.733191648170829158e-01,2.206759534322695615e-01,1.916457225259421762e-02,6.073461739078475641e-02
2.774925213259670453e+00,4.719857822611050469e-01,2.214084588577134305e-01,1.907467521967772667e-02,6.062049727948853189e-02
2.782574786740329653e+00,4.702499224082024587e-01,2.223641953721244846e-01,1.895788959535723781e-02,6.047174712418375286e-02
2.788437783505433032e+00,4.689223422442826972e-01,2.230967338303918024e-01,1.886876531053018405e-02,6.035785761526135662e-02
2.791562216494567039e+00,4.682158582088581933e-01,2.234871147532440649e-01,1.882140671256419748e-02,6.029721030134935211e-02
2.797425213259670418e+00,4.668919719403654134e-01,2.242196755258508145e-01,1.873279363857350069e-02,6.018349456959449367e-02
2.805074786740329618e+00,4.651682677713660508e-01,2.251754850374288464e-01,1.861767779971066836e-02,6.003530041583168830e-02
2.810937783505432996e+00,4.638499558919776944e-01,2.259080802714089620e-01,1.852982918437392351e-02,5.992184201702021457e-02
2.814062216494567004e+00,4.631484367917581557e-01,2.262984917754675140e-01,1.848314892512297608e-02,5.986142062733575131e-02
2.819925213259670382e+00,4.618339827066806902e-01,2.270311107308904675e-01,1.839580594472614919e-02,5.974811285079143636e-02
2.827574786740329582e+00,4.601228159266832485e-01,2.279869978465547398e-01,1.828234168006418608e-02,5.960041878137593840e-02
2.833437783505432961e+00,4.588141741426091658e-01,2.287196540653930465e-01,1.819575459540643744e-02,5.948733372091990351e-02
2.836562216494566968e+00,4.581177886500493179e-01,2.291100986905326986e-01,1.814974508165842146e-02,5.942711306345754146e-02
2.842425213259670347e+00,4.568128538974916553e-01,2.298427810320358977e-01,1.806365789555212931e-02,5.931419532561662405e-02
2.850074786740329547e+00,4.551138253975271497e-01,2.307987535669402679e-01,1.795182649310955031e-02,5.916704401617291220e-02
2.855937783505432925e+00,4.538143620750013096e-01,2.315314775518084456e-01,1.786648666749092104e-02,5.905438928529815890e-02
2.859062216494566933e+00,4.531228600097019776e-01,2.319219591279522152e-01,1.782114032707427312e-02,5.899439831845836035e-02
2.864925213259670311e+00,4.518271574291937154e-01,2.326547124710077186e-01,1.773629475426187138e-02,5.888190139514137139e-02
2.872574786740329511e+00,4.501404218914326627e-01,2.336107808502778937e-01,1.762607775192126872e-02,5.873526424662797729e-02
2.878437783505432890e+00,4.488505129187409515e-01,2.343435806805913568e-01,1.754197097973738198e-02,5.862298407213743096e-02
2.881562216494566897e+00,4.481641209167046558e-01,2.347341034722918440e-01,1.749728021860221666e-02,5.856318947223658478e-02
2.887425213259670276e+00,4.468779578284426401e-01,2.354669355662142582e-01,1.741366199972975079e-02,5.845106598348341620e-02
2.895074786740329476e+00,4.452034079584782367e-01,2.364231091021354314e-01,1.730504084767836223e-02,5.830494737349014439e-02
2.900937783505432854e+00,4.439226541311508401e-01,2.371559910945303384e-01,1.722215308730742564e-02,5.819308699512564659e-02
2.904062216494566862e+00,4.432410929588493365e-01,2.375465580889328521e-01,1.717811051666688626e-02,5.813352187856047487e-02
2.909925213259670240e+00,4.419639833076483004e-01,2.382794736864609353e-01,1.709570598109173833e-02,5.802182969689474723e-02
2.917574786740329440e+00,4.403014262974538906e-01,2.392357566337234287e-01,1.698866323655212965e-02,5.787624870788556780e-02
2.923437783505432819e+00,4.390300374491795665e-01,2.399687221783398383e-01,1.690698137463308992e-02,5.776477666379549458e-02
2.926562216494566826e+00,4.383535259618475122e-01,2.403593333587603909e-01,1.686358007757616032e-02,5.770541040102376146e-02
2.932425213259670205e+00,4.370859405998059333e-01,2.410923308713210367e-01,1.678237637332092094e-02,5.759408441606724688e-02
2.940074786740329404e+00,4.354356885927176402e-01,2.420487179563134417e-01,1.667689552234211461e-02,5.744899634745173622e-02
2.945937783505432783e+00,4.341735574276594511e-01,2.427817606453468724e-01,1.659640712618109387e-02,5.733792457736096304e-02
2.949062216494566790e+00,4.335019047286272631e-01,2.431724119353874947e-01,1.655364056614942389e-02,5.727878142719587673e-02
2.954925213259670169e+00,4.322433353179943594e-01,2.439054827427258321e-01,1.647362559154702186e-02,5.716788754913123410e-02
2.962574786740329813e+00,4.306048488279610176e-01,2.448619624859112998e-01,1.636969099866536145e-02,5.702336275318692360e-02
2.968437783505433192e+00,4.293518555863877206e-01,2.455950748158162167e-01,1.629038404209242133e-02,5.691270631581576284e-02
2.971562216494567199e+00,4.286851426897400619e-01,2.459857632900036561e-01,1.624824570044100872e-02,5.685377477217808811e-02
2.977425213259670578e+00,4.274359658719087407e-01,2.467189049458259342e-01,1.616940687480118016e-02,5.674326039159297702e-02
2.985074786740329778e+00,4.258098207437370775e-01,2.476754803689531215e-01,1.606700140746381705e-02,5.659921621605811665e-02
2.990937783505433156e+00,4.245662114884783400e-01,2.484086691291741422e-01,1.598886220725447699e-02,5.648893544024418539e-02
2.994062216494567163e+00,4.239044349233710984e-01,2.487993984413668647e-01,1.594734478933879443e-02,5.643021212630712491e-02
2.999925213259670542e+00,4.226643731145739435e-01,2.495326167997009292e-01,1.586966856824446534e-02,5.632010731577292290e-02
3.007574786740329742e+00,4.210499027498867952e-01,2.504892913620658801e-01,1.576877508603248199e-02,5.617662532295900762e-02
3.013437783505433121e+00,4.198152094181733518e-01,2.512225547427006656e-01,1.569179111232612764e-02,5.606677924106259064e-02
3.016562216494567128e+00,4.191582153844753966e-01,2.516133237163644121e-01,1.565088799016146545e-02,5.600828308639587555e-02
3.022425213259670507e+00,4.179272410256237302e-01,2.523466180310509066e-01,1.557436180608817895e-02,5.589858811739897154e-02
3.030074786740329706e+00,4.163248840019920793e-01,2.533033917399994950e-01,1.547496383810465642e-02,5.575560493531755979e-02
3.035937783505433085e+00,4.150995775496241769e-01,2.540367299324561290e-01,1.539912238330992840e-02,5.564612643385188212e-02
3.039062216494567092e+00,4.144475850185796451e-01,2.544275384262534301e-01,1.535882679647372281e-02,5.558782588557677207e-02
3.044925213259670471e+00,4.132259220384511544e-01,2.551609043607659943e-01,1.528343838008329111e-02,5.547850787538861905e-02
3.052574786740329671e+00,4.116354337976962374e-01,2.561177713882649698e-01,1.518551993914722849e-02,5.533605233779639171e-02
3.058437783505433050e+00,4.104190373655089430e-01,2.568511838259277535e-01,1.511080843365938606e-02,5.522700115468356236e-02
3.061562216494567057e+00,4.097717466323978486e-01,2.572420335978862216e-01,1.507111350914461245e-02,5.516893355753278716e-02
3.067425213259670436e+00,4.085588940125102209e-01,2.579754803938033580e-01,1.499684941748020625e-02,5.506005243281154177e-02
3.075074786740329635e+00,4.069800686489630781e-01,2.589324588973989094e-01,1.490039245123849984e-02,5.491814071154438315e-02
3.080937783505433014e+00,4.057727854162652692e-01,2.596659597883185788e-01,1.482679705651606880e-02,5.480948053714055496e-02
3.084062216494567021e+00,4.051304155847853528e-01,2.600568572688174984e-01,1.478769552779925396e-02,5.475161192151158790e-02
3.089925213259670400e+00,4.039268667488384867e-01,2.607903937323654553e-01,1.471454242806503367e-02,5.464309373563355776e-02
3.097574786740329600e+00,4.023601216409140036e-01,2.617474875375859766e-01,1.461953028374670879e-02,5.450166218308991756e-02
3.103437783505432979e+00,4.011619468385812515e-01,2.624810743031356086e-01,1.454703878768371858e-02,5.439338988527166879e-02
3.106562216494566986e+00,4.005243532524309091e-01,2.628720162799363380e-01,1.450852435507542400e-02,5.433573852848121860e-02
3.112425213259670365e+00,3.993296348985248545e-01,2.636056336652921051e-01,1.443647076455256001e-02,5.422764617089236017e-02
3.120074786740329564e+00,3.977742917816601276e-01,2.645628273352552129e-01,1.434288896485079630e-02,5.408678713476408606e-02
3.125937783505432943e+00,3.965849013617177565e-01,2.652964862154359449e-01,1.427149054914658016e-02,5.397894814002190955e-02
3.129062216494566950e+00,3.959520452372396471e-01,2.656874650496521828e-01,1.423355747759418727e-02,5.392152022752895457e-02
3.134925213259670329e+00,3.947663531391817915e-01,2.664211489202898964e-01,1.416259260870631094e-02,5.381382872204804740e-02
3.142574786740329529e+00,3.932230268499672943e-01,2.673784245577959240e-01,1.407042690937933965e-02,5.367345990173098824e-02
3.148437783505432908e+00,3.920429147003397508e-01,2.681121432303813501e-01,1.400011041066383417e-02,5.356598685643215035e-02
3.151562216494566915e+00,3.914149863999292212e-01,2.685031531202962118e-01,1.396275265948653151e-02,5.350875596733049161e-02
3.157425213259670294e+00,3.902384448290236452e-01,2.692368939405624939e-01,1.389286504769356341e-02,5.340144685301502492e-02
3.165074786740329493e+00,3.887067685115312421e-01,2.701942423031667984e-01,1.380210023052562060e-02,5.326161524036918810e-02
3.170937783505432872e+00,3.875354078519986922e-01,2.709280162080796583e-01,1.373285386255728054e-02,5.315457730175423418e-02
3.174062216494566879e+00,3.869121037027587473e-01,2.713190554676264687e-01,1.369606512148991047e-02,5.309758336745561136e-02
3.179925213259670258e+00,3.857442361730596958e-01,2.720528518345453062e-01,1.362724282408623450e-02,5.299071851059049959e-02
3.187574786740329458e+00,3.842240510391840003e-01,2.730102739539818080e-01,1.353786311089653395e-02,5.285144074511324147e-02
3.193437783505432837e+00,3.830616769677676614e-01,2.737441058836850849e-01,1.346967457657448526e-02,5.274480084981671146e-02
3.196562216494566844e+00,3.824432292588216820e-01,2.741351768456349869e-01,1.343344818938472379e-02,5.268800894482637831e-02
3.202425213259670222e+00,3.812845547077287067e-01,2.748690342255562524e-01,1.336567855841701985e-02,5.258151055448231220e-02
3.210074786740329422e+00,3.797763406735906178e-01,2.758265396460735097e-01,1.327766716334923165e-02,5.244271064832244783e-02
3.215937783505432801e+00,3.786230060437086875e-01,2.765604387115915275e-01,1.321052342693484691e-02,5.233645294685213001e-02
3.219062216494566808e+00,3.780092966021378897e-01,2.769515467322305469e-01,1.317485243227166022e-02,5.227987466458442617e-02
3.224925213259670187e+00,3.768593634781525759e-01,2.776854760942211731e-01,1.310812241656639406e-02,5.217379619649400307e-02
3.232574786740329831e+00,3.753623451652863263e-01,2.786430806643293012e-01,1.302146235652397628e-02,5.203556986033107401e-02
3.238437783505433210e+00,3.742175588365191929e-01,2.793770597984172044e-01,1.295535049432175803e-02,5.192975391614949171e-02
3.241562216494567217e+00,3.736084346724423688e-01,2.797682118586107269e-01,1.292022802719625281e-02,5.187340606425522999e-02
3.247425213259670596e+00,3.724672107984550173e-01,2.805022268157488230e-01,1.285452471492554323e-02,5.176774361172382932e-02
3.255074786740329795e+00,3.709818174857187345e-01,2.814599483997359264e-01,1.276919912402044339e-02,5.163002007980621588e-02
3.260937783505433174e+00,3.698460748253940555e-01,2.821940212793040970e-01,1.270410612987119166e-02,5.152456789977636481e-02
3.264062216494567181e+00,3.692417885280532830e-01,2.825852249007956840e-01,1.266952521811264519e-02,5.146841017894458747e-02
3.269925213259670560e+00,3.681096086157893410e-01,2.833193391197966760e-01,1.260483554871786281e-02,5.136310729343401132e-02
3.277574786740329760e+00,3.666357839123688955e-01,2.842771955107717408e-01,1.252082742457122540e-02,5.122588127225959770e-02
3.283437783505433138e+00,3.655086963640075681e-01,2.850113757714611840e-01,1.245674037887528444e-02,5.112083721724790253e-02
3.286562216494567146e+00,3.649089463683006795e-01,2.854026379021030735e-01,1.242269422233757518e-02,5.106490679101936131e-02
3.292425213259670524e+00,3.637851839704838164e-01,2.861368643663047551e-01,1.235900555882764144e-02,5.096004223125701754e-02
3.300074786740329724e+00,3.623223254934266890e-01,2.870948718399131128e-01,1.227629865401639285e-02,5.082338758989518590e-02
3.305937783505433103e+00,3.612037460549428203e-01,2.878291710132035996e-01,1.221320527884457892e-02,5.071876501380535168e-02
3.309062216494567110e+00,3.606085976617515731e-01,2.882204974700312006e-01,1.217968736309606344e-02,5.066304897638849308e-02
3.314925213259670489e+00,3.594936010967526574e-01,2.889548467379869368e-01,1.211698747240952043e-02,5.055856669816663485e-02
3.322574786740329689e+00,3.580423750474611699e-01,2.899130175430257306e-01,1.203556587360540484e-02,5.042238033421323623e-02
3.328437783505433067e+00,3.569327433553702300e-01,2.906474441313353085e-01,1.197345395665641750e-02,5.031810969805890210e-02
3.331562216494567075e+00,3.563423349572064636e-01,2.910388394434105241e-01,1.194045776669431722e-02,5.026258429886638901e-02
3.337425213259670453e+00,3.552361272305014084e-01,2.917733188668100164e-01,1.187873454550435713e-02,5.015847334326706264e-02
3.345074786740329653e+00,3.537960727057026800e-01,2.927316618272717830e-01,1.179858263013576145e-02,5.002281062606712264e-02
3.350937783505433032e+00,3.526948136282356261e-01,2.934662220841997016e-01,1.173744039907220933e-02,4.991896653509173692e-02
3.354062216494567039e+00,3.521088198313548356e-01,2.938576889581119289e-01,1.170495976896516153e-02,4.986367470674835101e-02
3.359925213259670418e+00,3.510108714914814687e-01,2.945923034039641952e-01,1.164420175758675534e-02,4.976000476043379583e-02
3.367574786740329618e+00,3.495817164589379855e-01,2.955508238285808886e-01,1.156530477288496804e-02,4.962489839300605887e-02
3.373437783505432996e+00,3.484889793735105323e-01,2.962855204690565403e-01,1.150512104069165327e-02,4.952145572024156672e-02
3.376562216494567004e+00,3.479076020966698768e-01,2.966770599996486624e-01,1.147315001544343439e-02,4.946636670038397771e-02
3.382425213259670382e+00,3.468184313450880518e-01,2.974118112741420128e-01,1.141334598955000453e-02,4.936305985217493558e-02
3.390074786740329582e+00,3.454008356649309053e-01,2.983705098176427373e-01,1.133568931839767056e-02,4.922841007278692255e-02
3.395937783505432961e+00,3.443169166781883117e-01,2.991053426102379120e-01,1.127645286799075844e-02,4.912532170992701952e-02
3.399062216494566968e+00,3.437401856797261401e-01,2.994969548112120794e-01,1.124498546289965338e-02,4.907042847200139557e-02
3.404925213259670347e+00,3.426596021174336815e-01,3.002318417428950226e-01,1.118612433901375498e-02,4.896750712612511075e-02
3.412574786740329547e+00,3.412529215614976685e-01,3.011907163093679451e-01,1.110969369905122871e-02,4.883340037741977502e-02
3.418437783505432925e+00,3.401772173573122671e-01,3.019256834432454406e-01,1.105139376064290767e-02,4.873074913641928935e-02
3.421562216494566933e+00,3.396048391658619825e-01,3.023173667965314282e-01,1.102042432602276002e-02,4.867609227723820875e-02
3.427425213259670311e+00,3.385324407933793522e-01,3.030523862279989600e-01,1.096249559034495266e-02,4.857361187300137523e-02
3.435074786740329511e+00,3.371366242937826607e-01,3.040114322823356807e-01,1.088727734951807323e-02,4.844005322318901269e-02
3.440937783505432890e+00,3.360694338485472055e-01,3.047465292186037344e-01,1.082990351767887903e-02,4.833779463513843827e-02
3.444062216494566897e+00,3.355016656793449736e-01,3.051382809757004488e-01,1.079942650224672077e-02,4.828333630048911584e-02
3.449925213259670276e+00,3.344380170064444879e-01,3.058734281272200151e-01,1.074241962824734782e-02,4.818121332797077605e-02
3.457574786740329476e+00,3.330536785300972635e-01,3.068326386031648423e-01,1.066840000437866039e-02,4.804811067451360274e-02
3.463437783505432854e+00,3.319952152145030366e-01,3.075678599138833569e-01,1.061194165961941611e-02,4.794621054747585237e-02
3.466562216494566862e+00,3.314320375330087054e-01,3.079596776739579878e-01,1.058195137541481125e-02,4.789195148806748431e-02
3.472425213259670240e+00,3.303768661674106322e-01,3.086949478540235714e-01,1.052585576293264477e-02,4.779022159620090887e-02
3.480074786740329440e+00,3.290033076765086495e-01,3.096543173738615651e-01,1.045302100747421380e-02,4.765767135273960009e-02
3.485937783505432819e+00,3.279529672001273988e-01,3.103896597402609481e-01,1.039746770415871449e-02,4.755621420165644792e-02
3.489062216494566826e+00,3.273940981640928172e-01,3.107815415541992365e-01,1.036795863855888809e-02,4.750219397676362643e-02
3.494925213259670205e+00,3.263470359398541465e-01,3.115169303685758617e-01,1.031276405241154763e-02,4.740090877206032394e-02
3.502574786740329404e+00,3.249842477721938128e-01,3.124764513918880660e-01,1.024110098279305478e-02,4.726891096874864806e-02
3.508437783505432783e+00,3.239423512680314476e-01,3.132119065270759228e-01,1.018644275647036419e-02,4.716784969577218767e-02
3.511562216494566790e+00,3.233880558166364327e-01,3.136038469545672225e-01,1.015740964377266284e-02,4.711402969780055516e-02
3.517425213259670169e+00,3.223496788039620364e-01,3.143393434387785068e-01,1.010310617859115287e-02,4.701310491177216472e-02
3.525074786740329813e+00,3.209983022435121680e-01,3.152990000576694207e-01,1.003260187556550762e-02,4.688156513031033895e-02
3.530937783505433192e+00,3.199650991315762250e-01,3.160345552162283078e-01,9.978828801851930691e-03,4.678086217341674569e-02
3.534062216494567199e+00,3.194153827503599663e-01,3.164265477505880386e-01,9.950266336686263216e-03,4.672724080009128117e-02
3.539925213259670578e+00,3.183854699602939320e-01,3.171621397149176902e-01,9.896844080935088619e-03,4.662670731567616217e-02
3.547574786740329778e+00,3.170448553362656408e-01,3.181219158824700188e-01,9.827485734645865362e-03,4.649571930865707692e-02
3.553437783505433156e+00,3.160197442046468463e-01,3.188575591350180094e-01,9.774588100397428939e-03,4.639546237054560651e-02
3.556562216494567163e+00,3.154743089403951872e-01,3.192495973172862489e-01,9.746491149189137962e-03,4.634208336294641517e-02
3.562425213259670542e+00,3.144524300959192220e-01,3.199852721274088485e-01,9.693940559325240486e-03,4.624200498165131901e-02
3.570074786740329742e+00,3.131224429764520312e-01,3.209451513537386891e-01,9.625715756882206181e-03,4.611158976046039054e-02
3.575937783505433121e+00,3.121056511810455514e-01,3.216808696213702690e-01,9.573684046680535145e-03,4.601174639318074411e-02
3.579062216494567128e+00,3.115647250321736950e-01,3.220729462324438130e-01,9.546047529083693736e-03,4.595857663972351126e-02
3.584925213259670507e+00,3.105514279527827326e-01,3.228086905009353025e-01,9.494358985865657824e-03,4.585887294958378158e-02
3.592574786740329706e+00,3.092327863009369793e-01,3.237686552601076184e-01,9.427255069297828596e-03,4.572892406753149147e-02
3.598437783505433085e+00,3.082246961557693066e-01,3.245044348904160270e-01,9.376079517185555504e-03,4.562943674270236033e-02
3.601562216494567092e+00,3.076883743073733912e-01,3.248965428391438759e-01,9.348898211039379999e-03,4.557646140555858538e-02
3.607425213259670471e+00,3.066836147086206554e-01,3.256323434671736239e-01,9.298061920917919873e-03,4.547713739003622635e-02
3.615074786740329671e+00,3.053758364534678860e-01,3.265923763847083938e-01,9.232066203142064512e-03,4.534772451396369697e-02
3.620937783505433050e+00,3.043758809589943160e-01,3.273282043801918340e-01,9.181737170367439485e-03,4.524867644623461332e-02
3.624062216494567057e+00,3.038438384419896998e-01,3.277203367451768101e-01,9.155005973122841770e-03,4.519594351526101672e-02
3.629925213259670436e+00,3.028470555660850438e-01,3.284561803896995924e-01,9.105012451869896536e-03,4.509708259265079316e-02
3.637574786740329635e+00,3.015497182997793346e-01,3.294162641389157820e-01,9.040112628834666084e-03,4.496826931130288446e-02
3.643437783505433014e+00,3.005578827827174448e-01,3.301521272193458367e-01,8.990620703585227788e-03,4.486966347552838463e-02
3.646562216494567021e+00,3.000302347829491012e-01,3.305442768053996616e-01,8.964334595888355170e-03,4.481715618947582080e-02
3.652425213259670400e+00,2.990418290208517460e-01,3.312801500962527235e-01,8.915174366059454986e-03,4.471869902908037070e-02
3.660074786740329600e+00,2.977556577396945903e-01,3.322402678458231118e-01,8.851357944606803169e-03,4.459037661181007584e-02
3.665937783505432979e+00,2.967724813283331153e-01,3.329761531768578586e-01,8.802693456138205655e-03,4.449213122829628192e-02
3.669062216494566986e+00,2.962494548016657014e-01,3.333683133663198350e-01,8.776847252752585302e-03,4.443981470933951877e-02
3.674925213259670365e+00,2.952696814846582085e-01,3.341042044015734014e-01,8.728510531922617152e-03,4.434172087039760929e-02
3.682574786740329564e+00,2.939945730693421244e-01,3.350643407594669498e-01,8.665764743959527075e-03,4.421390157046675012e-02
3.688437783505432943e+00,2.930196815535304755e-01,3.358002369543593435e-01,8.617917933405902162e-03,4.411607040036761435e-02
3.691562216494566950e+00,2.925009935862976085e-01,3.361924018073738640e-01,8.592506451841671472e-03,4.406398597056351146e-02
3.697425213259670329e+00,2.915292450901884047e-01,3.369282993979135221e-01,8.544983587780738063e-03,4.396634504955360817e-02
3.705074786740329529e+00,2.902644684097104300e-01,3.378884398278308998e-01,8.483295943756226018e-03,4.383913740924357677e-02
3.710937783505432908e+00,2.892974905151571297e-01,3.386243361142066699e-01,8.436257298028675480e-03,4.374177572197091024e-02
3.714062216494566915e+00,2.887830502700636237e-01,3.390164998788869344e-01,8.411275482236800147e-03,4.368993682820419833e-02
3.719925213259670294e+00,2.878193660110518470e-01,3.397523933041933786e-01,8.364556985446075857e-03,4.359274239276633711e-02
3.727574786740329493e+00,2.865653637841234502e-01,3.407125248038521681e-01,8.303915029516205706e-03,4.346607831383841880e-02
3.733437783505432872e+00,2.856068242904802323e-01,3.414484115514188622e-01,8.257674921598056120e-03,4.336910510863428714e-02
3.736562216494566879e+00,2.850969354917921028e-01,3.418405693231216236e-01,8.233117607408028255e-03,4.331746460132535059e-02
3.742425213259670258e+00,2.841418494356198199e-01,3.425764499514435957e-01,8.187193702943152199e-03,4.322063285928346571e-02
3.750074786740329458e+00,2.828990563154487603e-01,3.435365618747685534e-01,8.127584577539984784e-03,4.309444161848276916e-02
3.755937783505432837e+00,2.819490087262587763e-01,3.442724312504163997e-01,8.082133103254309642e-03,4.299784457356168460e-02
3.759062216494566844e+00,2.814435829870427508e-01,3.446645790377553253e-01,8.057995005452610673e-03,4.294641355790080467e-02
3.764925213259670222e+00,2.804967404252868279e-01,3.454004396078478312e-01,8.012855796914861509e-03,4.284999418228087331e-02
3.772574786740329422e+00,2.792644313237378495e-01,3.463605223627395091e-01,7.954266677061982635e-03,4.272438118609337560e-02
3.778437783505432801e+00,2.783222638532307225e-01,3.470963674442380520e-01,7.909594088434604084e-03,4.262825031815788146e-02
3.781562216494566808e+00,2.778210030096350258e-01,3.474885015893344198e-01,7.885870043647593905e-03,4.257707278186292216e-02
3.787425213259670187e+00,2.768819606344373185e-01,3.482243352689224358e-01,7.841505906083305957e-03,4.248113106456390814e-02
3.795074786740329831e+00,2.756599212592623638e-01,3.491843806914388115e-01,7.783924291601084650e-03,4.235612628801513346e-02
3.800937783505433210e+00,2.747257646984362367e-01,3.499201957173208033e-01,7.740021016989761735e-03,4.226043938117292342e-02
3.804062216494567217e+00,2.742288407804957528e-01,3.503123133078673845e-01,7.716705916225984757e-03,4.220948767239306176e-02
3.809925213259670596e+00,2.732980592825602351e-01,3.510481149586403005e-01,7.673107213819114515e-03,4.211395006222470871e-02
3.817574786740329795e+00,2.720870076447255981e-01,3.520081172062166641e-01,7.616520413708803214e-03,4.198943830306288427e-02
3.823437783505433174e+00,2.711613581474583423e-01,3.527438978012101822e-01,7.573376632641185685e-03,4.189411436265243899e-02
3.826562216494567181e+00,2.706689717745160428e-01,3.531359966430775987e-01,7.550465211284862130e-03,4.184335479118861389e-02
3.832425213259670560e+00,2.697466661912625296e-01,3.538717623852388749e-01,7.507622015850907646e-03,4.174818240679014497e-02
3.840074786740329760e+00,2.685464885779612065e-01,3.548317161762378213e-01,7.452017055870020432e-03,4.162417331537723170e-02
3.845937783505433138e+00,2.676289877640772308e-01,3.555674584033379215e-01,7.409622851133224920e-03,4.152926171995065946e-02
3.849062216494567146e+00,2.671408679941658648e-01,3.559595364279250496e-01,7.387109846891849393e-03,4.147873312510074600e-02
3.854925213259670524e+00,2.662264439664359106e-01,3.566952624798309657e-01,7.345012356270636845e-03,4.138401268581332754e-02
3.862574786740329724e+00,2.650363636722332106e-01,3.576551630451087482e-01,7.290376599841789408e-03,4.126062080027080581e-02
3.868437783505433103e+00,2.641265431636731775e-01,3.583908638136401037e-01,7.248722395404697677e-03,4.116619050425857074e-02
3.871562216494567110e+00,2.636425232760423731e-01,3.587829194668260002e-01,7.226602738583457787e-03,4.111591701208780480e-02
3.877425213259670489e+00,2.627358461972293946e-01,3.595186030547548039e-01,7.185241484101973983e-03,4.102166637004028144e-02
3.885074786740329689e+00,2.615560692577392765e-01,3.604784475544808298e-01,7.131562587927775185e-03,4.089885550065527203e-02
3.890937783505433067e+00,2.606543203152626442e-01,3.612141048190828374e-01,7.090638889376183612e-03,4.080484191169373581e-02
3.894062216494567075e+00,2.601746675886320026e-01,3.616061370688666288e-01,7.068907496095382798e-03,4.075477963484240573e-02
3.899925213259670453e+00,2.592762837849562074e-01,3.623417762639566941e-01,7.028272870721148299e-03,4.066090871167220983e-02
3.907574786740329653e+00,2.581074470287305633e-01,3.633015621646135118e-01,6.975538175875877975e-03,4.053857176251532413e-02
3.913437783505433032e+00,2.572140899823489035e-01,3.640371736673320147e-01,6.935335207704255642e-03,4.044491813131341484e-02
3.916562216494567039e+00,2.567388843137677346e-01,3.644291813125187240e-01,6.913986852370609427e-03,4.039505081700538180e-02
3.922425213259670418e+00,2.558487634057903248e-01,3.651647739380333713e-01,6.874069044657243194e-03,4.030155717669770682e-02
3.930074786740329618e+00,2.546904697970966414e-01,3.661244981546959432e-01,6.822265818082078742e-03,4.017974734302277862e-02
3.935937783505432996e+00,2.538049985105544915e-01,3.668600618137199398e-01,6.782773914104618142e-03,4.008652678577499795e-02
3.939062216494567004e+00,2.533339256840066445e-01,3.672520438007733645e-01,6.761803489710779130e-03,4.003690073163576613e-02
3.944925213259670382e+00,2.524514575771727998e-01,3.679875880588358017e-01,6.722593014089562648e-03,3.994387522223658699e-02
3.952574786740329582e+00,2.513030249762523982e-01,3.689472484701784571e-01,6.671709053650474314e-03,3.982269445989121415e-02
3.958437783505432961e+00,2.504250995106711564e-01,3.696827629498817269e-01,6.632918965680510183e-03,3.972995705287440255e-02
3.961562216494566968e+00,2.499580700021646062e-01,3.700747185271298090e-01,6.612321569138251282e-03,3.968058464214210823e-02
3.967425213259670347e+00,2.490832623043950922e-01,3.708102128180822410e-01,6.573809247807578179e-03,3.958802281809271906e-02
3.975074786740329547e+00,2.479450368943629801e-01,3.717698072969984335e-01,6.523832552155451811e-03,3.946741161188233732e-02
3.980937783505432925e+00,2.470751064785959017e-01,3.725052705155284527e-01,6.485735028610246401e-03,3.937508185899803170e-02
3.984062216494566933e+00,2.466123979122057941e-01,3.728971984854634880e-01,6.465505702433809766e-03,3.932591644116489871e-02
3.989925213259670311e+00,2.457457839976154024e-01,3.736326403379668371e-01,6.427682173388893187e-03,3.923372805523651918e-02
3.997574786740329511e+00,2.446183424234797954e-01,3.745921654795207889e-01,6.378600437140933589e-03,3.911358633584224864e-02
4.003437783505432890e+00,2.437566694338099416e-01,3.753275746061552343e-01,6.341186009577511919e-03,3.902161543501524166e-02
4.006562216494566897e+00,2.432983332651577346e-01,3.757194735195909518e-01,6.321319706963718192e-03,3.897264495483278302e-02
4.012425213259669832e+00,2.424398408072159505e-01,3.764548604021262235e-01,6.284175520433082397e-03,3.888083431033609316e-02
4.020074786740329920e+00,2.413227640878836955e-01,3.774143128413408599e-01,6.235976518006831719e-03,3.876122011267766482e-02
4.025937783505432854e+00,2.404688461054998172e-01,3.781496655137846497e-01,6.199235922772634334e-03,3.866968230919736599e-02
4.029062216494566862e+00,2.400145749796199213e-01,3.785415340757227187e-01,6.179727751736923888e-03,3.862095303334175944e-02
4.034925213259669796e+00,2.391636083489358799e-01,3.792768635311472569e-01,6.143253817708518513e-03,3.852961071367685952e-02
4.042574786740329884e+00,2.380562165798599528e-01,3.802362396154532198e-01,6.095925843488172839e-03,3.841062794579357814e-02
4.048437783505432819e+00,2.372096937779999692e-01,3.809715328111215049e-01,6.059850200296280735e-03,3.831957773593926836e-02
4.051562216494566826e+00,2.367593778725905207e-01,3.813633692058274183e-01,6.040695450837708751e-03,3.827110570096472347e-02
4.057425213259669761e+00,2.359158918485039502e-01,3.820986374233986127e-01,6.004882955295763082e-03,3.818023602550606882e-02
4.065074786740329849e+00,2.348184472277534129e-01,3.830579318977077041e-01,5.958414503786272666e-03,3.806183824651005604e-02
4.070937783505432783e+00,2.339797123333643425e-01,3.837931612163831274e-01,5.922994965666374990e-03,3.797120852871771479e-02
4.074062216494566790e+00,2.335336084832013992e-01,3.841849630874672461e-01,5.904188906455175127e-03,3.792295000794206061e-02
4.079925213259669725e+00,2.326981232228556851e-01,3.849201655475980033e-01,5.869028932512297507e-03,3.783246412493522504e-02
4.087574786740329813e+00,2.316112550675062942e-01,3.858793727319924094e-01,5.823408303651920852e-03,3.771454220966900805e-02
4.093437783505432748e+00,2.307806637614455703e-01,3.866145337238206525e-01,5.788635869208754760e-03,3.762426913196058320e-02
4.096562216494566755e+00,2.303388904973600326e-01,3.870062987617844397e-01,5.770173698078520305e-03,3.757620143271889201e-02
4.102425213259669690e+00,2.295114805423376092e-01,3.877414311828451532e-01,5.735657237573943065e-03,3.748608059183271279e-02
4.110074786740329778e+00,2.284349700295034147e-01,3.887005450486176183e-01,5.690872730061187316e-03,3.736866161073883197e-02
4.115937783505432712e+00,2.276121472481849040e-01,3.894356328241880827e-01,5.656738496780380418e-03,3.727880013327466990e-02
4.119062216494566719e+00,2.271744454631387522e-01,3.898273582260568526e-01,5.638615500803151152e-03,3.723096246129983800e-02
4.124925213259669654e+00,2.263545582322713801e-01,3.905624151050728909e-01,5.604733779912214435e-03,3.714129167764080447e-02
4.132574786740329742e+00,2.252876644655557314e-01,3.915214276078657352e-01,5.560774092543216245e-03,3.702449114824973159e-02
4.138437783505432677e+00,2.244721176608293067e-01,3.922564357288388370e-01,5.527269506642126275e-03,3.693511847422626532e-02
4.141562216494566684e+00,2.240382791088790515e-01,3.926481178875680378e-01,5.509481162876029604e-03,3.688754340189232678e-02
4.147425213259669619e+00,2.232256496931571688e-01,3.933830922473825487e-01,5.476225751928153786e-03,3.679836362525338439e-02
4.155074786740329706e+00,2.221683248352616380e-01,3.943419942970970982e-01,5.433079959772007909e-03,3.668218656147754358e-02
4.160937783505432641e+00,2.213602361701757504e-01,3.950769157568336243e-01,5.400196673939884270e-03,3.659327054874723928e-02
4.164062216494566648e+00,2.209304293598944313e-01,3.954685509698760981e-01,5.382738533360296659e-03,3.654592906660118073e-02
4.169925213259669583e+00,2.201254728183732745e-01,3.962034357373034332e-01,5.350101066439507877e-03,3.645716916315658307e-02
4.177574786740329671e+00,2.190783642823143362e-01,3.971622181678621244e-01,5.307758191680392139e-03,3.634150416268792233e-02
4.183437783505432606e+00,2.182782240134331364e-01,3.978970455056974886e-01,5.275487735357181109e-03,3.625295944568789758e-02
4.186562216494566613e+00,2.178526806636973401e-01,3.982886297107627316e-01,5.258355262777072818e-03,3.620581059703240068e-02
4.192425213259669547e+00,2.170557431597398557e-01,3.990234169335032943e-01,5.226327195012326829e-03,3.611740780684664920e-02
4.200074786740329635e+00,2.160190537476436579e-01,3.999820685324665392e-01,5.184776053571846059e-03,3.600221344105671017e-02
4.205937783505432570e+00,2.152268066768175669e-01,4.007167925248255047e-01,5.153109860061886628e-03,3.591404300162115426e-02
4.209062216494566577e+00,2.148054192634636927e-01,4.011083206046194283e-01,5.136298503331175429e-03,3.586710140467677665e-02
4.214925213259670400e+00,2.140161736669935200e-01,4.018430004836648917e-01,5.104871336428585919e-03,3.577910432394493245e-02
4.222574786740329600e+00,2.129892855816886421e-01,4.028015078285901995e-01,5.064100970526025196e-03,3.566447690100192636e-02
4.228437783505433423e+00,2.122043853068022734e-01,4.035361181472361114e-01,5.033030760675625756e-03,3.557676779439974263e-02
4.231562216494567430e+00,2.117868609398829427e-01,4.039275845105347873e-01,5.016536154816613781e-03,3.553008056699458184e-02
4.237425213259670365e+00,2.110047932714564090e-01,4.046621465616050961e-01,4.985701785278863138e-03,3.544257247415787820e-02
4.245074786740330453e+00,2.099871962139856496e-01,4.056204958325598797e-01,4.945701772418078547e-03,3.532859523047921640e-02
4.250937783505433387e+00,2.092094224450818662e-01,4.063549817883070903e-01,4.915219644020331173e-03,3.524138339402894948e-02
4.254062216494567394e+00,2.087957172645834025e-01,4.067463806065388376e-01,4.899037597904843874e-03,3.519495750741507417e-02
4.259925213259670329e+00,2.080208798379660495e-01,4.074808135115041696e-01,4.868788179585575339e-03,3.510792894957005111e-02
4.267574786740330417e+00,2.070128940483511037e-01,4.084389893410434458e-01,4.829548268820157454e-03,3.499454677223250848e-02
4.273437783505433352e+00,2.062426385517203142e-01,4.091733383646616873e-01,4.799646327496396615e-03,3.490776466884248919e-02
4.276562216494567359e+00,2.058329966909746012e-01,4.095646627218182956e-01,4.783772613373747130e-03,3.486155784261221052e-02
4.282425213259670294e+00,2.050658766347225048e-01,4.102989529328003870e-01,4.754100169929353394e-03,3.477492390212012785e-02
4.290074786740330381e+00,2.040681059843288403e-01,4.112569369615743931e-01,4.715609874561042456e-03,3.466203000083098451e-02
4.295937783505433316e+00,2.033057408573933078e-01,4.119911343720362717e-01,4.686280039958029206e-03,3.457561026212120636e-02
4.299062216494567323e+00,2.029003085929952932e-01,4.123823763716457647e-01,4.670710343677257452e-03,3.452959516966330744e-02
4.304925213259670258e+00,2.021410675854131977e-01,4.131165089432244919e-01,4.641606779129300517e-03,3.444332342685405002e-02
4.312574786740330346e+00,2.011534687639408292e-01,4.140742813776983056e-01,4.603855578844615916e-03,3.433091862994940707e-02
4.318437783505433281e+00,2.003987751689960961e-01,4.148083118624241727e-01,4.575089848170388156e-03,3.424489379472667877e-02
4.321562216494567288e+00,1.999973750668074812e-01,4.151994632467198021e-01,4.559819934873394522e-03,3.419909836329269176e-02
4.327425213259670222e+00,1.992455924297705516e-01,4.159334225865360946e-01,4.531277366894004115e-03,3.411325674738205360e-02
4.335074786740330310e+00,1.982675082925883236e-01,4.168909622768537937e-01,4.494255117519374391e-03,3.400144952813263094e-02
4.340937783505433245e+00,1.975199658691967897e-01,4.176248091198499490e-01,4.466045821475995818e-03,3.391590669193565027e-02
4.344062216494567252e+00,1.971223357323892422e-01,4.180158606426380707e-01,4.451071640068310006e-03,3.387037514189432386e-02
4.349925213259670187e+00,1.963775766048683480e-01,4.187496288819227974e-01,4.423082527905902207e-03,3.378503751071533501e-02
4.357574786740330275e+00,1.954086183130105681e-01,4.197069113650422345e-01,4.386779486496075568e-03,3.367389466519755958e-02
4.363437783505433210e+00,1.946680957399355982e-01,4.204405550929130042e-01,4.359119210442857426e-03,3.358885692496602765e-02
4.366562216494567217e+00,1.942742323202111265e-01,4.208314961234132512e-01,4.344436821458416177e-03,3.354359018362555039e-02
4.372425213259670151e+00,1.935366085983918349e-01,4.215650528570137889e-01,4.316993784659590647e-03,3.345873798184966635e-02
4.380074786740330239e+00,1.925771347253469323e-01,4.225220511640774834e-01,4.281400318880261048e-03,3.334819830754869041e-02
4.385937783505433174e+00,1.918440268364440537e-01,4.232554707344993727e-01,4.254281662519422517e-03,3.326359751205384963e-02
4.389062216494567181e+00,1.914541683947101336e-01,4.236462900410891130e-01,4.239887111512533925e-03,3.321855418763774298e-02
4.394925213259670116e+00,1.907241483549405037e-01,4.243796139484749541e-01,4.212982704906059403e-03,3.313410552290658312e-02
4.402574786740330204e+00,1.897747384684790040e-01,4.253363000127389215e-01,4.178089048150870725e-03,3.302406644215850895e-02
4.408437783505433138e+00,1.890494103443578766e-01,4.260694733626202435e-01,4.151504489446377830e-03,3.293983685443119952e-02
4.411562216494567146e+00,1.886637068915164861e-01,4.264601590270241105e-01,4.137393757074256211e-03,3.289498938542508022e-02
4.417425213259670080e+00,1.879414747576474420e-01,4.271932272972755462e-01,4.111020425395425434e-03,3.281090906647904371e-02
4.425074786740330168e+00,1.870021476960184448e-01,4.281495702041967499e-01,4.076816719061597191e-03,3.270136281286462054e-02
4.430937783505433103e+00,1.862844465855687526e-01,4.288824727785305879e-01,4.050758723955607925e-03,3.261752764282641742e-02
4.434062216494567110e+00,1.859027598537976167e-01,4.292730113841426443e-01,4.036927810745110853e-03,3.257289843830129400e-02
4.439925213259670045e+00,1.851879686440416894e-01,4.300057984233784381e-01,4.011078090018503454e-03,3.248924419378761141e-02
4.447574786740330133e+00,1.842581456614168778e-01,4.309617637825761127e-01,3.977554704390441273e-03,3.238028926845427230e-02
4.453437783505433067e+00,1.835475836661231708e-01,4.316943688967542769e-01,3.952015989099657775e-03,3.229693284566841766e-02
4.456562216494567075e+00,1.831696547145201526e-01,4.320847460708271970e-01,3.938461051268279424e-03,3.225256708656177446e-02
4.462425213259670009e+00,1.824618466756438295e-01,4.328172248663267885e-01,3.913127798383529178e-03,3.216941954999305575e-02
4.470074786740330097e+00,1.815410463074703107e-01,4.337727772936696979e-01,3.880275539939873498e-03,3.206114225017718533e-02
4.475937783505433032e+00,1.808373787139354039e-01,4.345050578386505102e-01,3.855249134730181701e-03,3.197830970135401990e-02
4.479062216494567039e+00,1.804631312251020747e-01,4.348952590765642334e-01,3.841966477900150487e-03,3.193422211909736214e-02
4.484925213259669974e+00,1.797622665210896475e-01,4.356274022380129951e-01,3.817142782498702917e-03,3.185159090701782797e-02
4.492574786740330062e+00,1.788506431538816888e-01,4.365825056800675674e-01,3.784952638815559760e-03,3.174396724611453641e-02
4.498437783505432996e+00,1.781541258163586994e-01,4.373144335314274045e-01,3.760431610849475012e-03,3.166161541545544494e-02
4.501562216494567004e+00,1.777837372694373030e-01,4.377044436913050118e-01,3.747417522993263129e-03,3.161777545474188378e-02
4.507425213259669938e+00,1.770902038519904798e-01,4.384362223482127785e-01,3.723096378538272733e-03,3.153559285794812345e-02
4.515074786740330026e+00,1.761883194593267810e-01,4.393908386287637136e-01,3.691559112991886320e-03,3.142852310800392512e-02
4.520937783505432961e+00,1.754993774639240223e-01,4.401223840893962458e-01,3.667536311154421125e-03,3.134657539091550288e-02
4.524062216494566968e+00,1.751330573251377587e-01,4.405121873450532077e-01,3.654786957313710220e-03,3.130294485633740298e-02
4.529925213259669903e+00,1.744471967124854028e-01,4.412435717929124035e-01,3.630961129719815876e-03,3.122114770096454453e-02
4.537574786740329991e+00,1.735553508029441805e-01,4.421976625775572156e-01,3.600067252591636173e-03,3.111457442195926168e-02
4.543437783505432925e+00,1.728740807801261159e-01,4.429287967414461957e-01,3.576535384328230309e-03,3.103300999364788301e-02
4.546562216494566933e+00,1.725118279245578812e-01,4.433183779442768646e-01,3.564046877979531059e-03,3.098958709838270376e-02
4.552425213259669867e+00,1.718335430485569693e-01,4.440493403169673003e-01,3.540709081958714078e-03,3.090818898750904639e-02
4.560074786740329955e+00,1.709514316892111474e-01,4.450028701642856355e-01,3.510449123482593629e-03,3.080216195437812318e-02
4.565937783505432890e+00,1.702774905568318342e-01,4.457335666813019848e-01,3.487400966273380629e-03,3.072103912445278348e-02
4.569062216494566897e+00,1.699190919668796540e-01,4.461229119962477618e-01,3.475169473303232719e-03,3.067786056066560199e-02
4.574925213259669832e+00,1.692479472303470289e-01,4.468534268742934690e-01,3.452312541384795416e-03,3.059693719669922402e-02
4.582574786740329920e+00,1.683749797405180992e-01,4.478063633096018847e-01,3.422677199686250879e-03,3.049156001349715567e-02
4.588437783505432854e+00,1.677079389694033085e-01,4.485365980799169150e-01,3.400105653884435801e-03,3.041095437799833448e-02
4.591562216494566862e+00,1.673531875462255791e-01,4.489256948930234192e-01,3.388127398447906939e-03,3.036805675582414030e-02
4.597425213259669796e+00,1.666888492502411334e-01,4.496557392851756596e-01,3.365744253156280168e-03,3.028766712616270951e-02
4.605074786740329884e+00,1.658247326227220431e-01,4.506080539143202390e-01,3.336724292659428923e-03,3.018299116077285960e-02
4.610937783505432819e+00,1.651644907749799107e-01,4.513378068078946481e-01,3.314622262960212774e-03,3.010291964762619801e-02
4.614062216494566826e+00,1.648133795943166058e-01,4.517266450725532789e-01,3.302893452834711023e-03,3.006030330454379298e-02
4.619925213259669761e+00,1.641559181793035005e-01,4.524562015259862013e-01,3.280976948300365001e-03,2.998043248781899137e-02
4.627574786740329849e+00,1.633008965016908842e-01,4.534078749229592531e-01,3.252562964618864894e-03,2.987640944688738434e-02
4.633437783505432783e+00,1.626477330038525460e-01,4.541371336877058074e-01,3.230923162693619555e-03,2.979681705078321072e-02
4.636562216494566790e+00,1.623004355114795738e-01,4.545257079292870372e-01,3.219439879677204065e-03,2.975444769631710104e-02
4.642425213259669725e+00,1.616502042504399106e-01,4.552547680196414870e-01,3.197982591733227343e-03,2.967502521783411951e-02
4.650074786740329813e+00,1.608047510817149361e-01,4.562057931429319702e-01,3.170164741475728961e-03,2.957155855300042796e-02
4.655937783505432748e+00,1.601590028153477285e-01,4.569345552621977835e-01,3.148979495365659183e-03,2.949237420324302139e-02
4.659062216494566755e+00,1.598156783376295520e-01,4.573228652420297524e-01,3.137737604116710034e-03,2.945021699455419376e-02
4.664925213259669690e+00,1.591729251416699742e-01,4.580514305239989370e-01,3.116731686702537470e-03,2.937118562024785412e-02
4.672574786740329778e+00,1.583372334435766970e-01,4.590018135482689110e-01,3.089499571962355407e-03,2.926822237041890734e-02
4.678437783505432712e+00,1.576989349063921686e-01,4.597300871468154582e-01,3.068760802502529077e-03,2.918942481435370453e-02
4.681562216494566719e+00,1.573595581713770897e-01,4.601181385041295813e-01,3.057755963547008782e-03,2.914747600095129315e-02
4.687425213259669654e+00,1.567241568180305078e-01,4.608462222467408220e-01,3.037193219517465067e-03,2.906884249226390077e-02
4.695074786740329742e+00,1.558979142292860887e-01,4.617959860671650429e-01,3.010536063623566339e-03,2.896641765709419628e-02
4.700937783505432677e+00,1.552667309396200401e-01,4.625237934572953846e-01,2.990235465231726782e-03,2.888805071571867028e-02
4.704062216494566684e+00,1.549310961642121065e-01,4.629115998331560511e-01,2.979463241217686787e-03,2.884633861422894463e-02
4.709925213259669619e+00,1.543026235465690121e-01,4.636392311747354333e-01,2.959335326689456307e-03,2.876816277005477679e-02
4.717574786740329706e+00,1.534852390658660859e-01,4.645884207208112460e-01,2.933242216618198606e-03,2.866636134983088779e-02
4.723437783505432641e+00,1.528607185475646668e-01,4.653158018315896038e-01,2.913371402102034931e-03,2.858848986630433894e-02
4.726562216494566648e+00,1.525285941626233210e-01,4.657033863837810039e-01,2.902827313921323583e-03,2.854704716047909777e-02
4.732425213259669583e+00,1.519066462924587579e-01,4.664306123745670107e-01,2.883125800447084320e-03,2.846938436350247154e-02
4.740074786740329671e+00,1.510976817688970963e-01,4.673792957973210704e-01,2.857585677784248591e-03,2.836826128962295981e-02
4.745937783505432606e+00,1.504795725943413875e-01,4.681063079819396400e-01,2.838136110400517938e-03,2.829091080074521564e-02
4.749062216494566613e+00,1.501508590702141932e-01,4.684937030210900577e-01,2.827815582707782650e-03,2.824974429269259263e-02
4.754925213259669547e+00,1.495353144457112760e-01,4.692205875426108674e-01,2.808531830722702394e-03,2.817259429118669500e-02
4.762574786740329635e+00,1.487347411955595444e-01,4.701688546498282717e-01,2.783533305280567246e-03,2.807212305853330411e-02
4.768437783505432570e+00,1.481231117963388855e-01,4.708955716844314132e-01,2.764496161064296850e-03,2.799525469933409130e-02
4.771562216494566577e+00,1.477978743387865779e-01,4.712828183353364175e-01,2.754394457327581473e-03,2.795433766875981760e-02
4.777425213259670400e+00,1.471888987574104524e-01,4.720094418637629241e-01,2.735519516781727712e-03,2.787764097573292715e-02
4.785074786740329600e+00,1.463969946378932407e-01,4.729574044552181666e-01,2.711050794432665490e-03,2.777773001220073743e-02
4.790937783505433423e+00,1.457920805024338351e-01,4.736839170251325726e-01,2.692416952425824399e-03,2.770126754979201911e-02
4.794062216494567430e+00,1.454704448256924909e-01,4.740710654171641503e-01,2.682529185832051907e-03,2.766055870365640920e-02
4.799925213259670365e+00,1.448682622026537248e-01,4.747975250999864061e-01,2.664053843494533329e-03,2.758423898018291104e-02
4.807574786740330453e+00,1.440852674056763427e-01,4.757453157496145946e-01,2.640102832801606396e-03,2.748479647160925396e-02
4.813437783505433387e+00,1.434871929406947577e-01,4.764717293199898229e-01,2.621862985775609989e-03,2.740867946513451253e-02
4.816562216494567394e+00,1.431691983147954095e-01,4.768588368981739323e-01,2.612184186973618479e-03,2.736815129637772473e-02
4.822425213259670329e+00,1.425738268912298823e-01,4.775852424926994022e-01,2.594099109396059803e-03,2.729216679483999208e-02
4.830074786740330417e+00,1.417996452124296036e-01,4.785330075000204797e-01,2.570653637941499974e-03,2.719316011782411252e-02
4.835937783505433352e+00,1.412082441903093899e-01,4.792594359986169783e-01,2.552798482504071206e-03,2.711738075714201224e-02
4.839062216494567359e+00,1.408937695299601334e-01,4.796465639275123150e-01,2.543323710091407227e-03,2.707703525758730148e-02
4.844925213259670294e+00,1.403049269378135178e-01,4.803730308965881712e-01,2.525619668500977012e-03,2.700140034590935503e-02
4.852574786740330381e+00,1.395390947140878746e-01,4.813209216193313211e-01,2.502667812242336410e-03,2.690286708578237471e-02
4.858437783505433316e+00,1.389539563647911868e-01,4.820474813765013300e-01,2.485188324450986631e-03,2.682746561666841945e-02
4.861562216494567323e+00,1.386427688358815025e-01,4.824346916149691022e-01,2.475912818193685798e-03,2.678732730508883580e-02
4.867425213259670258e+00,1.380600032673715838e-01,4.831613361287467878e-01,2.458580981316155645e-03,2.671209173327468780e-02
4.875074786740330346e+00,1.373019272634330989e-01,4.841095033654631563e-01,2.436111438498094525e-03,2.661409952925210265e-02
4.880937783505433281e+00,1.367226154915270608e-01,4.848363090526704999e-01,2.418999136384277372e-03,2.653912589026853272e-02
4.884062216494567288e+00,1.364144958329708279e-01,4.852236621904285618e-01,2.409918443011217597e-03,2.649921947402839387e-02
4.889925213259670222e+00,1.358374288253360596e-01,4.859505967781491687e-01,2.392950579874539904e-03,2.642442440829179118e-02
4.897574786740330310e+00,1.350866990904011633e-01,4.868991842573276996e-01,2.370952856634798208e-03,2.632701301385863280e-02
4.903437783505433245e+00,1.345129744809032413e-01,4.876263430532641885e-01,2.354199879083316953e-03,2.625248480492350239e-02
4.906562216494567252e+00,1.342078245600205888e-01,4.880138949176864305e-01,2.345309871563045542e-03,2.621281448289372248e-02
4.912425213259670187e+00,1.336363276367375508e-01,4.887412216198227521e-01,2.328698349726758977e-03,2.613845790558730342e-02
4.920074786740330275e+00,1.328928870976723020e-01,4.896903564792953190e-01,2.307162695525331094e-03,2.604160477561490855e-02
4.925937783505433210e+00,1.323247850890829636e-01,4.904179607452666678e-01,2.290761720924327279e-03,2.596749036148616671e-02
4.929062216494567217e+00,1.320226498481901212e-01,4.908057586516691440e-01,2.282058549103657512e-03,2.592803452734525338e-02
4.934925213259670151e+00,1.314568495676072535e-01,4.915335625128287589e-01,2.265796239212958078e-03,2.585406823606794385e-02
4.942574786740330239e+00,1.307209314259631938e-01,4.924833484036061915e-01,2.244713537483111580e-03,2.575769824690764612e-02
4.948437783505433174e+00,1.301586667850375134e-01,4.932114718822285804e-01,2.228657721642897990e-03,2.568393380968958875e-02
4.951562216494567181e+00,1.298596683427090392e-01,4.935995531648186274e-01,2.220137789459092782e-03,2.564465724184650242e-02
4.957425213259670116e+00,1.292997993443781024e-01,4.943279004719311476e-01,2.204218041000000679e-03,2.557101463625556514e-02
4.965074786740330204e+00,1.285717002857696134e-01,4.952784167136586313e-01,2.183579809195301639e-03,2.547504393667469891e-02
4.970937783505433138e+00,1.280154771398662739e-01,4.960071145973456441e-01,2.167862801420124708e-03,2.540157076927005916e-02
4.974062216494567146e+00,1.277197111878774494e-01,4.963955067169375512e-01,2.159522778446452788e-03,2.536244513507118076e-02
4.979925213259670080e+00,1.271659228331099567e-01,4.971244452071614250e-01,2.143939442797190061e-03,2.528907975146989576e-02
4.987574786740330168e+00,1.264457653629937339e-01,4.980757465465284195e-01,2.123737856514915524e-03,2.519346358201323202e-02
4.993437783505433103e+00,1.258956157880200266e-01,4.988050548232684234e-01,2.108353809877558990e-03,2.512026090043778873e-02
4.996562216494567110e+00,1.256030757925222230e-01,4.991937747987187368e-01,2.100190632963350613e-03,2.508128029164535464e-02
5.002425213259670045e+00,1.250553121734120643e-01,4.999233323196266010e-01,2.084938060192209446e-03,2.500819066327699541e-02
5.010074786740330133e+00,1.243429389059506479e-01,5.008754468719893715e-01,2.065165938932754346e-03,2.491294588703727927e-02
5.015937783505433067e+00,1.237986837851333816e-01,5.016053809211222791e-01,2.050109496618508515e-03,2.484003990111120774e-02
5.019062216494567075e+00,1.235092557116198031e-01,5.019944347736930990e-01,2.042120363327470673e-03,2.480122260750551935e-02
5.024925213259670009e+00,1.229672739802623455e-01,5.027246187941522004e-01,2.027193393457052146e-03,2.472845003194637861e-02
5.032574786740330097e+00,1.222623248231575338e-01,5.036775490588947246e-01,2.007844201693387200e-03,2.463364169539843107e-02
5.038437783505433032e+00,1.217236687991090360e-01,5.044081057803848633e-01,1.993110505934943006e-03,2.456108814659961267e-02
5.041562216494567039e+00,1.214371927014762792e-01,5.047974901777750878e-01,1.985292881250544806e-03,2.452246511656732894e-02
5.047425213259669974e+00,1.209006951337484315e-01,5.055282916107337599e-01,1.970686855874198475e-03,2.445006855040112587e-02
5.055074786740330062e+00,1.202028026212586947e-01,5.064820205023071731e-01,1.951754703529057049e-03,2.435577200739754908e-02
5.060937783505432996e+00,1.196694926764125949e-01,5.072131831712479721e-01,1.937339374010275169e-03,2.428362480714519114e-02
5.064062216494567004e+00,1.193858476341544406e-01,5.076028879616081291e-01,1.929690967827473510e-03,2.424522260470283672e-02
5.069925213259669938e+00,1.188546377440999890e-01,5.083342855639783053e-01,1.915401664493911020e-03,2.417324684398769810e-02
5.077574786740330026e+00,1.181636151729390100e-01,5.092887811196037395e-01,1.896881170448221294e-03,2.407950832841433686e-02
5.083437783505432961e+00,1.176355665234678632e-01,5.100205220288362984e-01,1.882780162167619308e-03,2.400779225803292144e-02
5.086562216494566968e+00,1.173547293664991553e-01,5.104105312967649466e-01,1.875298841041643733e-03,2.396961994414063823e-02
5.092425213259669903e+00,1.168288046320240525e-01,5.111424930500694241e-01,1.861322288675818165e-03,2.389807412484997590e-02
5.100074786740329991e+00,1.161447286569914222e-01,5.120977093179828188e-01,1.843208313621963294e-03,2.380488983359912991e-02
5.105937783505432925e+00,1.156220572272537439e-01,5.128299901615203105e-01,1.829417705160164050e-03,2.373359048911142036e-02
5.109062216494566933e+00,1.153441085803700028e-01,5.132202824738031355e-01,1.822101381339930569e-03,2.369563652317341340e-02
5.114925213259669867e+00,1.148236513735813313e-01,5.139527663552815318e-01,1.808433662074784669e-03,2.362449252102693728e-02
5.122574786740329955e+00,1.141468115433664221e-01,5.149086455551951103e-01,1.790721085523458650e-03,2.353181479155637412e-02
5.128437783505432890e+00,1.136297684556182713e-01,5.156414201543669806e-01,1.777236941735625209e-03,2.346088924439437146e-02
5.131562216494566897e+00,1.133548492254912721e-01,5.160319704092963811e-01,1.770083513365688054e-03,2.342312912230883407e-02
5.137425213259669832e+00,1.128401312825702274e-01,5.167649284927975373e-01,1.756720673516371173e-03,2.335233910421355766e-02
5.145074786740329920e+00,1.121708830640479188e-01,5.177214070712449212e-01,1.739404316751745443e-03,2.326010461768279400e-02
5.150937783505432854e+00,1.116597300779330615e-01,5.184546261073884610e-01,1.726222651877698435e-03,2.318950597506655442e-02
5.154062216494566862e+00,1.113879724926988973e-01,5.188454079171348488e-01,1.719229988750106599e-03,2.315191600506234446e-02
5.159925213259669796e+00,1.108792235990762320e-01,5.195787904384632228e-01,1.706168018876636459e-03,2.308143893186745052e-02
5.167574786740329884e+00,1.102178200191083063e-01,5.205358031159246224e-01,1.689242625676880185e-03,2.298960311568517406e-02
5.173437783505432819e+00,1.097127083506596185e-01,5.212694161596724829e-01,1.676359390619208516e-03,2.291930555475795231e-02
5.176562216494566826e+00,1.094441758659646657e-01,5.216604024958350072e-01,1.669525327283515655e-03,2.288187535892502109e-02
5.182425213259669761e+00,1.089414816797115021e-01,5.223941583557665247e-01,1.656760149573721858e-03,2.281169840949021782e-02
5.190074786740329849e+00,1.082879658083903407e-01,5.233516375243935093e-01,1.640220371325113412e-03,2.272025832806842671e-02
5.195937783505432783e+00,1.077888763766548935e-01,5.240855920208121743e-01,1.627631447849344458e-03,2.265027017484328581e-02
5.199062216494566790e+00,1.075235406786601844e-01,5.244767546102598876e-01,1.620953784109299906e-03,2.261300791266174226e-02
5.204925213259669725e+00,1.070268163910325088e-01,5.252108303844317261e-01,1.608481262783964440e-03,2.254315297355796027e-02
5.212574786740329813e+00,1.063810205697688360e-01,5.261687057989410388e-01,1.592321698146078766e-03,2.245214921258117946e-02
5.218437783505432748e+00,1.058877878286922231e-01,5.269029478623239449e-01,1.580022950315210142e-03,2.238250957992542894e-02
5.221562216494566755e+00,1.056255496925398718e-01,5.272942580487609554e-01,1.573499485973693266e-03,2.234543854049395040e-02
5.227425213259669690e+00,1.051345927653633411e-01,5.280286003063341393e-01,1.561315502734958666e-03,2.227595306645827750e-02
5.235074786740329778e+00,1.044962301923540449e-01,5.289868031560368555e-01,1.545530805654573040e-03,2.218545304662567635e-02
5.240937783505432712e+00,1.040086257291018140e-01,5.297212809993789850e-01,1.533518159529808408e-03,2.211621606544398808e-02
5.244062216494566719e+00,1.037493630546456741e-01,5.301127115452958227e-01,1.527146732563239512e-03,2.207936541873820741e-02
5.249925213259669654e+00,1.032639477877364959e-01,5.308472699322792643e-01,1.515247246131045831e-03,2.201030386586180429e-02
5.257574786740329742e+00,1.026327399853619732e-01,5.318057359126123762e-01,1.499832172164732328e-03,2.192037607656161999e-02
5.263437783505432677e+00,1.021505697250919970e-01,5.325404012340487769e-01,1.488101624141829503e-03,2.185159066875418110e-02
5.266562216494566684e+00,1.018941880785118326e-01,5.329319266684234835e-01,1.481880104689867108e-03,2.181498473025827653e-02
5.272425213259669619e+00,1.014141566825759039e-01,5.336666538226034762e-01,1.470261121073008657e-03,2.174638880558204743e-02
5.280074786740329706e+00,1.007899417475414672e-01,5.346253216011117582e-01,1.455210453940065842e-03,2.165707850469457407e-02
5.285937783505432641e+00,1.003131186973005573e-01,5.353601275735671017e-01,1.443757994092874581e-03,2.158877143152353531e-02
5.289062216494566648e+00,1.000595858394805887e-01,5.357517229408416126e-01,1.437684238661477787e-03,2.155242138870930649e-02
5.294925213259669583e+00,9.958490466378332184e-02,5.364865720453509956e-01,1.426341720947482293e-03,2.148430616713050550e-02
5.302574786740329671e+00,9.896769244747685712e-02,5.374453806566713565e-01,1.411650160406851618e-03,2.139562101777852873e-02
5.308437783505432606e+00,9.849626427738875090e-02,5.381802808405183880e-01,1.400471699566747550e-03,2.132778907669058768e-02
5.311562216494566613e+00,9.824561941690036770e-02,5.385719215746480604e-01,1.394543519173106674e-03,2.129169006389125887e-02
5.317425213259669547e+00,9.777638603342016232e-02,5.393068469822581701e-01,1.383473341569813964e-03,2.122404086039148333e-02
5.325074786740329635e+00,9.716634680284957915e-02,5.402657381511568602e-01,1.369135469052666556e-03,2.113595160416971777e-02
5.330937783505432570e+00,9.670047169708871626e-02,5.410006890261970236e-01,1.358226826894294494e-03,2.106856569142028304e-02
5.334062216494566577e+00,9.645280726660809822e-02,5.413923524260280118e-01,1.352441984111309387e-03,2.103270017387337890e-02
5.339925213259670400e+00,9.598920694913742890e-02,5.421273124185918002e-01,1.341639929452826058e-03,2.096548099668743906e-02
5.347574786740329600e+00,9.538659796457746309e-02,5.430862336344423058e-01,1.327650205468054343e-03,2.087793621638158251e-02
5.353437783505433423e+00,9.492647788601005221e-02,5.438211962851463577e-01,1.317007106193604721e-03,2.081095499679917055e-02
5.356562216494567430e+00,9.468190101193771357e-02,5.442128620776172099e-01,1.311363311212505487e-03,2.077530072585623971e-02
5.362425213259670365e+00,9.422413043346387906e-02,5.449478192937028398e-01,1.300825060647519153e-03,2.070847013387021665e-02
5.370074786740330453e+00,9.362919202202278635e-02,5.459067228746745659e-01,1.287177803852145247e-03,2.062141800095932190e-02
5.375937783505433387e+00,9.317499291122942340e-02,5.466416612065387870e-01,1.276795855822571071e-03,2.055480471630964645e-02
5.379062216494567394e+00,9.293358383103914044e-02,5.470333102407785031e-01,1.271290754734788779e-03,2.051934352998964137e-02
5.384925213259670329e+00,9.248177626325618239e-02,5.477682287670655459e-01,1.261011866613615971e-03,2.045287056918196344e-02
5.392574786740330417e+00,9.189464402497356244e-02,5.487270677795587082e-01,1.247701236719783247e-03,2.036627787111353408e-02
5.398437783505433352e+00,9.144643830859620903e-02,5.494619458072709239e-01,1.237575934942860634e-03,2.030001317437627947e-02
5.401562216494567359e+00,9.120822386809923632e-02,5.498535589410880053e-01,1.232207118844110905e-03,2.026473710242510801e-02
5.407425213259670294e+00,9.076240765906540275e-02,5.505884030468261026e-01,1.222183061988508677e-03,2.019861130027718332e-02
5.415074786740330381e+00,9.018307529938630884e-02,5.515471315287926446e-01,1.209203135739599306e-03,2.011247340576931275e-02
5.420937783505433316e+00,8.974082614252992807e-02,5.522819147811264262e-01,1.199329939796554443e-03,2.004656060149921648e-02
5.424062216494567323e+00,8.950577577242191385e-02,5.526734739815726272e-01,1.194094991347480813e-03,2.001147380226494035e-02
5.429925213259670258e+00,8.906587429396148337e-02,5.534082105531522577e-01,1.184321236908407069e-03,1.994570725819566626e-02
5.437574786740330346e+00,8.849420674468730375e-02,5.543667868650141717e-01,1.171666126892989849e-03,1.986004796234861966e-02
5.443437783505433281e+00,8.805778671668543223e-02,5.551014447021455078e-01,1.162040544933182814e-03,1.979451088190357574e-02
5.446562216494567288e+00,8.782582496643343006e-02,5.554929340877713395e-01,1.156937078827858980e-03,1.975962786464062482e-02
5.452425213259670222e+00,8.739168428033217140e-02,5.562275341348489333e-01,1.147409166971551011e-03,1.969425082753176182e-02
5.460074786740330310e+00,8.682746032906807354e-02,5.571859217863571745e-01,1.135073086519898132e-03,1.960911471240910781e-02
5.465937783505433245e+00,8.639668791361493350e-02,5.579204269900084334e-01,1.125690705967858111e-03,1.954399062890114364e-02
5.469062216494567252e+00,8.616771492558718271e-02,5.583118321986095811e-01,1.120716377963142021e-03,1.950933210189520831e-02
5.474925213259670187e+00,8.573914373142409173e-02,5.590462689133383067e-01,1.111429921646994333e-03,1.944438455896858875e-02
5.482574786740330275e+00,8.518211040753016772e-02,5.600044327206292749e-01,1.099407166465407809e-03,1.935982498917200589e-02
5.488437783505433210e+00,8.475679307890034153e-02,5.607387580410512218e-01,1.090263628830550084e-03,1.929515480515444498e-02
5.491562216494567217e+00,8.453070795650366454e-02,5.611300643947305655e-01,1.085416120760875980e-03,1.926074228526614834e-02
5.497425213259670151e+00,8.410752208544101938e-02,5.618643100519246092e-01,1.076366779013024268e-03,1.919626364547261099e-02
5.505074786740330239e+00,8.355745373526377029e-02,5.628222136208292925e-01,1.064651705173643879e-03,1.911232913846551071e-02
5.510937783505433174e+00,8.313743336845302867e-02,5.635563312894819044e-01,1.055742701874857635e-03,1.904814700971027910e-02
5.514062216494567181e+00,8.291415819382561003e-02,5.639475241025404539e-01,1.051019724351658991e-03,1.901399737837401044e-02
5.519925213259670116e+00,8.249622471552017777e-02,5.646815515242213923e-01,1.042203214174475473e-03,1.895001652078759022e-02
5.527574786740330204e+00,8.195297713840808684e-02,5.656391603902074516e-01,1.030790259802309618e-03,1.886673850898857446e-02
5.533437783505433138e+00,8.153816746434745799e-02,5.663730449704336145e-01,1.022111547475756162e-03,1.880306326339761108e-02
5.536562216494567146e+00,8.131766538800457023e-02,5.667641110889533040e-01,1.017510845865752991e-03,1.876918454945920856e-02
5.542425213259670080e+00,8.090493242932193796e-02,5.674978963865718873e-01,1.008922947646937905e-03,1.870571269301151904e-02
5.550074786740330168e+00,8.036847232376582995e-02,5.684551810857880749e-01,9.978066267368700375e-04,1.862309804864501969e-02
5.555937783505433103e+00,7.995887338102064534e-02,5.691888112311697112e-01,9.893540111789724759e-04,1.855992904873412022e-02
5.559062216494567110e+00,7.974115318717600598e-02,5.695797396906787657e-01,9.848733525942103811e-04,1.852631884346634533e-02
5.564925213259670045e+00,7.933365251614758751e-02,5.703132629077194427e-01,9.765098773159310280e-04,1.846334776626801580e-02
5.572574786740330133e+00,7.880404872201418609e-02,5.712701982641582577e-01,9.656847179024681234e-04,1.838137888020785135e-02
5.578437783505433067e+00,7.839973125447675939e-02,5.720035549769326710e-01,9.574539935745530724e-04,1.831869787538105768e-02
5.581562216494567075e+00,7.818483606278746334e-02,5.723943356734001453e-01,9.530911307841171375e-04,1.828534493604469513e-02
5.587425213259670009e+00,7.778265697772100695e-02,5.731275777749481604e-01,9.449478483000938161e-04,1.822285105092421101e-02
5.595074786740330097e+00,7.726003851416754498e-02,5.740841387804986873e-01,9.344083020919522180e-04,1.814149306799669667e-02
5.600937783505433032e+00,7.686110761831727034e-02,5.748172028876455952e-01,9.263951944999232165e-04,1.807927097083261020e-02
5.604062216494567039e+00,7.664909460976243594e-02,5.752078256813185630e-01,9.221478420425404093e-04,1.804615918956511619e-02
5.609925213259669974e+00,7.625234512643325191e-02,5.759407679421864046e-01,9.142204511413932165e-04,1.798411149766344919e-02
5.617574786740330062e+00,7.573685098014117101e-02,5.768969312166154495e-01,9.039608849048439386e-04,1.790332328066827905e-02
5.623437783505432996e+00,7.534340922365830029e-02,5.776296859270062534e-01,8.961610629807533444e-04,1.784152865290079826e-02
5.626562216494567004e+00,7.513433092452043160e-02,5.780201423898083668e-01,8.920269088948941079e-04,1.780864149421293799e-02
5.632425213259669938e+00,7.474310473747089456e-02,5.787527700850076950e-01,8.843110649752647899e-04,1.774700960204962652e-02
5.640074786740330026e+00,7.423484568429207509e-02,5.797085189439366015e-01,8.743258009973193775e-04,1.766675325322979509e-02
5.645937783505432961e+00,7.384696799862662531e-02,5.804409536547553428e-01,8.667349080015847003e-04,1.760535872002971791e-02
5.649062216494566968e+00,7.364086047175796845e-02,5.808312389968111056e-01,8.627116293498302262e-04,1.757268228174809974e-02
5.654925213259669903e+00,7.325521766432423199e-02,5.815635447886025045e-01,8.552029713602533022e-04,1.751144147736406059e-02
5.662574786740329991e+00,7.275425647271407947e-02,5.825188730085911759e-01,8.454863158469997069e-04,1.743168764629103237e-02
5.668437783505432925e+00,7.237197845725631962e-02,5.832509853696349333e-01,8.380999828130424566e-04,1.737067302867849675e-02
5.671562216494566933e+00,7.216885607955172977e-02,5.836410991388251146e-01,8.341852488039809815e-04,1.733819740507855367e-02
5.677425213259669867e+00,7.178881477786204501e-02,5.843730835146292435e-01,8.268793965490440177e-04,1.727733071874102896e-02
5.685074786740329955e+00,7.129515716752818366e-02,5.853279939332710624e-01,8.174256173821143863e-04,1.719806049647960855e-02
5.690937783505432890e+00,7.091846902560645927e-02,5.860597875925542821e-01,8.102394358855646546e-04,1.713741385744689885e-02
5.694062216494566897e+00,7.071832141888857726e-02,5.864497322064974316e-01,8.064308914812514653e-04,1.710513361957125347e-02
5.699925213259669832e+00,7.034385230472765815e-02,5.871814006363111904e-01,7.993234158050801499e-04,1.704463267825664236e-02
5.707574786740329920e+00,6.985744034607888064e-02,5.881359024507077926e-01,7.901267176143497153e-04,1.696583886483681372e-02
5.713437783505432854e+00,6.948628234925872948e-02,5.888673863595709213e-01,7.831362372524876530e-04,1.690555770381148987e-02
5.716562216494566862e+00,6.928907217274407615e-02,5.892571673713546954e-01,7.794315090881865629e-04,1.687347264107516218e-02
5.722425213259669796e+00,6.892009480659584686e-02,5.899885319374215120e-01,7.725179556678080355e-04,1.681333922644014794e-02
5.730074786740329884e+00,6.844080302209111510e-02,5.909426445368455294e-01,7.635725302470517924e-04,1.673502859107135407e-02
5.735937783505432819e+00,6.807506338346418218e-02,5.916738366096635504e-01,7.567733060392969587e-04,1.667512158842414036e-02
5.739062216494566826e+00,6.788072557473090463e-02,5.920634647332553291e-01,7.531700289954690580e-04,1.664323758957819699e-02
5.744925213259669761e+00,6.751710789457429640e-02,5.927945478288580983e-01,7.464459682963188718e-04,1.658348509525621114e-02
5.752574786740329849e+00,6.704474512140531917e-02,5.937483052100639425e-01,7.377460582259632834e-04,1.650567968205513339e-02
5.758437783505432783e+00,6.668426398829349622e-02,5.944792353253486317e-01,7.311336976695386987e-04,1.644616707019267571e-02
5.761562216494566790e+00,6.649270899348978803e-02,5.948687278684865465e-01,7.276295391509536277e-04,1.641449604396915188e-02
5.767425213259669725e+00,6.613427565115165274e-02,5.955995645272482708e-01,7.210906101444692056e-04,1.635514874196506221e-02
5.775074786740329813e+00,6.566860068026691977e-02,5.965530171245518876e-01,7.126305578285125611e-04,1.627788358011992079e-02
5.780937783505432748e+00,6.531318571406587170e-02,5.972837270912253471e-01,7.062007480649520321e-04,1.621879426820389478e-02
5.784062216494566755e+00,6.512430903260088555e-02,5.976731072661656263e-01,7.027934174601223024e-04,1.618735218614697838e-02
5.789925213259669690e+00,6.477086145485959345e-02,5.984037424954475881e-01,6.964353352692868567e-04,1.612844077474520632e-02
5.797574786740329778e+00,6.431161317694485124e-02,5.993569510275470469e-01,6.882095740544867364e-04,1.605175659707764116e-02
5.803437783505432712e+00,6.396106548606621256e-02,6.000874884777427365e-01,6.819580671640462213e-04,1.599312164318016441e-02
5.806562216494566719e+00,6.377476243454045790e-02,6.004767819091182401e-01,6.786453075956524724e-04,1.596192478863937489e-02
5.812425213259669654e+00,6.342610810381732467e-02,6.012072641998770228e-01,6.724638519412068057e-04,1.590347899418254399e-02
5.820074786740329742e+00,6.297304637647027636e-02,6.021602925642178805e-01,6.644669092360350453e-04,1.582741222165912412e-02
5.825937783505432677e+00,6.262719304211207538e-02,6.028907068969636684e-01,6.583895413339498895e-04,1.576925715538374240e-02
5.829062216494566684e+00,6.244337622419217360e-02,6.032799400133371792e-01,6.551691461002135666e-04,1.573831811434911118e-02
5.834925213259669619e+00,6.209936108365718410e-02,6.040103190823949975e-01,6.491602014770381495e-04,1.568035943081253977e-02
5.842574786740329706e+00,6.165230670077352648e-02,6.049632320375831762e-01,6.413867617388336597e-04,1.560493344194986177e-02
5.848437783505432641e+00,6.131102849267919264e-02,6.056935724631703488e-01,6.354795042050205003e-04,1.554727232183601704e-02
5.851562216494566648e+00,6.112964120231358794e-02,6.060827712224642339e-01,6.323493438159349641e-04,1.551659713795282801e-02
5.857425213259669583e+00,6.079017192932878455e-02,6.068130950315903105e-01,6.265089490986795436e-04,1.545913416301133297e-02
5.865074786740329671e+00,6.034902951242410857e-02,6.077659532740624648e-01,6.189539185344495589e-04,1.538435473283853404e-02
5.870937783505432606e+00,6.001227352360890416e-02,6.084962642754795370e-01,6.132129291637536655e-04,1.532718791904746393e-02
5.874062216494566613e+00,5.983329468652424238e-02,6.088854514658235129e-01,6.101709794847805495e-04,1.529677538270855612e-02
5.879925213259669547e+00,5.949834466387834975e-02,6.096157605020572356e-01,6.044953821521087097e-04,1.523980336512873943e-02
5.887574786740329635e+00,5.906310384404350050e-02,6.105686110914371190e-01,5.971539574708592231e-04,1.516565974201884021e-02
5.893437783505432570e+00,5.873087946948499921e-02,6.112989226920483299e-01,5.915756273580837768e-04,1.510897587525785075e-02
5.896562216494566577e+00,5.855431980925240865e-02,6.116881116532922880e-01,5.886199912790054641e-04,1.507881894614703823e-02
5.902425213259670400e+00,5.822391907713753145e-02,6.124184249386478429e-01,5.831056815910584364e-04,1.502232306327237407e-02
5.910074786740329600e+00,5.779463668800278314e-02,6.133712786921706739e-01,5.759733846901992065e-04,1.494879328854129864e-02
5.915937783505433423e+00,5.746699960345879460e-02,6.141015865951386932e-01,5.705543652224574465e-04,1.489257406405772484e-02
5.919062216494567430e+00,5.729289266777868456e-02,6.144907700261732497e-01,5.676832900185676796e-04,1.486266263366286394e-02
5.924925213259670365e+00,5.696711095675801445e-02,6.152210636066101079e-01,5.623270439746875507e-04,1.480662353761100745e-02
5.932574786740330453e+00,5.654389020184819037e-02,6.161738673536768518e-01,5.553998089395200104e-04,1.473368228530638410e-02
5.938437783505433387e+00,5.622092821264106782e-02,6.169041123378034008e-01,5.501371033774655724e-04,1.467790876637738856e-02
5.941562216494567394e+00,5.604932368455764480e-02,6.172932516146425463e-01,5.473490380570381324e-04,1.464823307603549743e-02
5.947425213259670329e+00,5.572825951719280468e-02,6.180234388327652262e-01,5.421480372030709196e-04,1.459263330400114092e-02
5.955074786740330417e+00,5.531123887133147093e-02,6.189760496348125640e-01,5.354223778614790015e-04,1.452025995404873995e-02
5.960937783505433352e+00,5.499306569065608857e-02,6.197060973286970809e-01,5.303134704383352356e-04,1.446491836138281799e-02
5.964062216494567359e+00,5.482402696019775951e-02,6.200951112445377555e-01,5.276071341894309754e-04,1.443547191195404880e-02
5.969925213259670294e+00,5.450780406390207111e-02,6.208250221886220110e-01,5.225590820076090595e-04,1.438030088485095503e-02
5.977574786740330381e+00,5.409715596000383431e-02,6.217771795182515104e-01,5.160322406288660440e-04,1.430848530217713327e-02
5.983437783505433316e+00,5.378391019595390315e-02,6.225068047542537952e-01,5.110751685463375263e-04,1.425357044563073557e-02
5.986562216494567323e+00,5.361751054589347643e-02,6.228955707208299053e-01,5.084495246016711417e-04,1.422435094687400127e-02
5.992425213259670258e+00,5.330627533358978792e-02,6.236249483896613155e-01,5.035526397006255799e-04,1.416960676438378322e-02
6.000074786740330346e+00,5.290217545628331935e-02,6.245763380469007142e-01,4.972221111390063815e-04,1.409834586717217952e-02
6.005937783505433281e+00,5.259401634788980068e-02,6.253052304418973417e-01,4.924153752885440096e-04,1.404386115042250728e-02
6.009062216494567288e+00,5.243039822299774833e-02,6.256934448790529846e-01,4.898705129203461675e-04,1.401488057090911725e-02
6.014925213259670222e+00,5.212438602955116185e-02,6.264217713220320283e-01,4.851245616510474739e-04,1.396058347937220029e-02
6.022574786740330310e+00,5.172766330405086099e-02,6.273704535365060009e-01,4.789980599196990417e-04,1.388999703420359250e-02
6.028437783505433245e+00,5.142519642378641509e-02,6.280971648495023985e-01,4.743470969405458857e-04,1.383603165163038891e-02
6.031562216494567252e+00,5.126409106640182622e-02,6.284854347640588257e-01,4.718770331531991482e-04,1.380723884898247406e-02
6.037425213259670187e+00,5.096298850102185668e-02,6.292135381922324688e-01,4.672728347657219544e-04,1.375329965460186758e-02
6.045074786740330275e+00,5.056583802490949991e-02,6.301784612105451044e-01,4.612265853992531797e-04,1.368196207404036129e-02
6.050937783505433210e+00,5.026051458755233931e-02,6.309239444015616316e-01,4.565983777945389335e-04,1.362695094374206765e-02
6.054062216494567217e+00,5.010113174381485707e-02,6.313144893934886648e-01,4.541886347018189978e-04,1.359815493862241709e-02
6.059925213259670151e+00,4.980322699007697085e-02,6.320464605124239688e-01,4.496996674275081365e-04,1.354429304903601028e-02
6.067574786740330239e+00,4.947563560556986206e-02,6.328549088782212673e-01,4.447831616788550644e-04,1.348491503650684625e-02
6.073437783505433174e+00,4.926230745360863500e-02,6.333832108935585348e-01,4.415937627455374646e-04,1.344619605450056259e-02
6.076562216494567181e+00,4.913930599593935994e-02,6.336855749100739343e-01,4.397762310790869758e-04,1.342437247024086920e-02
6.082425213259670116e+00,4.892555744944808438e-02,6.342280816246763653e-01,4.365316483435702764e-04,1.338354648676040592e-02
6.090074786740330204e+00,4.828323234886765930e-02,6.358298944862011970e-01,4.270587804729835671e-04,1.326730087333306655e-02
6.095937783505433138e+00,4.763055651505165855e-02,6.374729714411160320e-01,4.175138909220990060e-04,1.314850974259017084e-02
6.099062216494567146e+00,4.730949749038687591e-02,6.382686264482807514e-01,4.129575597725521335e-04,1.309327666785502046e-02
6.104925213259670080e+00,4.711484292662763279e-02,6.388392909037003964e-01,4.097034524154994630e-04,1.304377008282297384e-02
6.112574786740330168e+00,4.889423096761257026e-02,6.342846848802624615e-01,4.361959889642430793e-04,1.338182379593550429e-02
6.118437783505433103e+00,5.105138090985671812e-02,6.289765537230117554e-01,4.687826111461994554e-04,1.377384713571056657e-02
6.121562216494567110e+00,5.219389377253968315e-02,6.262373582140674522e-01,4.863394176266208060e-04,1.397690560545497042e-02
6.127425213259670045e+00,5.304409070364794060e-02,6.242398654751343257e-01,4.994736251264012255e-04,1.412429599133607425e-02
6.135074786740330133e+00,5.279827128300645933e-02,6.248198382086684877e-01,4.956324987029313549e-04,1.408092973479004376e-02
6.140937783505433067e+00,5.257747707643953272e-02,6.253449624851614708e-01,4.921752165939995410e-04,1.404142735524717238e-02
6.144062216494567075e+00,5.271689594754806751e-02,6.250176979025952040e-01,4.943290772620388381e-04,1.406557807635003439e-02
6.149925213259670009e+00,5.323662847941369736e-02,6.237897756848320707e-01,5.024760666327716388e-04,1.415781054280351899e-02
6.157574786740330097e+00,5.353949903939136945e-02,6.230857782297799519e-01,5.071963534549207278e-04,1.420996729204789324e-02
6.163437783505433032e+00,5.351083893833526867e-02,6.231571341247416074e-01,5.067179292035176854e-04,1.420416702270679149e-02
6.166562216494567039e+00,5.344283605859170144e-02,6.233193611115052102e-01,5.056290784723691803e-04,1.419167981424187402e-02
6.172425213259669974e+00,5.351755533207903925e-02,6.231484796734373388e-01,5.067783827529873369e-04,1.420407881885867203e-02
6.180074786740330062e+00,5.371423806955819696e-02,6.226935052308149032e-01,5.098466587202105365e-04,1.423775176872030430e-02
6.185937783505432996e+00,5.380781377348350242e-02,6.224799016117457118e-01,5.112929314912800479e-04,1.425330901689352350e-02
6.189062216494567004e+00,5.380601257048805985e-02,6.224867216340326248e-01,5.112475453669709227e-04,1.425252088780642676e-02
6.194925213259669938e+00,5.379535129644334029e-02,6.225167727458553735e-01,5.110455774015403279e-04,1.424971391817998582e-02
6.202574786740330026e+00,5.384721283829106697e-02,6.224020444347051484e-01,5.118245340423623318e-04,1.425768875668902320e-02
6.208437783505432961e+00,5.390617269850392357e-02,6.222692609261385455e-01,5.127265260057163295e-04,1.426719335668805849e-02
6.211562216494566968e+00,5.393195638390071295e-02,6.222116540214676084e-01,5.131183726527581684e-04,1.427127088623275815e-02
6.217425213259669903e+00,5.394567593279750439e-02,6.221843568805639491e-01,5.133051466621799380e-04,1.427283478572851511e-02
6.225074786740329991e+00,5.396031287002885091e-02,6.221559958892373121e-01,5.134995716429049386e-04,1.427436789181732966e-02
6.230937783505432925e+00,5.398055832581055702e-02,6.221128492163850998e-01,5.137941392171404545e-04,1.427719965721821818e-02
6.234062216494566933e+00,5.399600956702838017e-02,6.220788475003043994e-01,5.140260334656800980e-04,1.427955614463295546e-02
6.239925213259669867e+00,5.401441947812789940e-02,6.220394399085904524e-01,5.142953757606231460e-04,1.428216892997092279e-02
6.247574786740329955e+00,5.402568603046783297e-02,6.220170942586954466e-01,5.144490596774865246e-04,1.428345748503857295e-02
6.253437783505432890e+00,5.403274202964539197e-02,6.220030579880685417e-01,5.145458162573400811e-04,1.428427829856472944e-02
6.256562216494566897e+00,5.403822453734171555e-02,6.219913341842873145e-01,5.146262679869816883e-04,1.428506226082693759e-02
6.262425213259669832e+00,5.404919480423275163e-02,6.219672829283336979e-01,5.147912151318111400e-04,1.428674054247417585e-02
6.270074786740329920e+00,5.405732390004117094e-02,6.219493458930321905e-01,5.149148741274805737e-04,1.428802344376933590e-02
6.275937783505432854e+00,5.405999241734998906e-02,6.219430983571145877e-01,5.149585341434060855e-04,1.428852958860577123e-02
6.279062216494566862e+00,5.406077684270031714e-02,6.219409549607013421e-01,5.149737060974117183e-04,1.428874323048912563e-02
6.284925213259669796e+00,5.406358455132143082e-02,6.219332365565529708e-01,5.150273194387221514e-04,1.428948867466836407e-02
6.292574786740329884e+00,5.406643245200248860e-02,6.219238776393792856e-01,5.150923471980001483e-04,1.429054009588870931e-02
6.298437783505432819e+00,5.406683611977641801e-02,6.219199120256010405e-01,5.151202643763932694e-04,1.429120792000552857e-02
6.301562216494566826e+00,5.406618905178162127e-02,6.219194671909495931e-01,5.151237450149599153e-04,1.429147552423944492e-02
6.307425213259669761e+00,5.406430185631507651e-02,6.219195584834145141e-01,5.151239053906021522e-04,1.429197883918754616e-02
6.315074786740329849e+00,5.406135225248508841e-02,6.219195415299131335e-01,5.151249020413363163e-04,1.429278626722633484e-02
6.320937783505432783e+00,5.405888060561073877e-02,6.219190553945103117e-01,5.151287705411229916e-04,1.429354709448954139e-02
6.324062216494566790e+00,5.405750223622398515e-02,6.219186005462116196e-01,5.151321204285690949e-04,1.429400450776039874e-02
6.329925213259669725e+00,5.405482114831078322e-02,6.219173555512351736e-01,5.151409870823160349e-04,1.429495952827921149e-02
6.337574786740329813e+00,5.405086316809572938e-02,6.219156464914189497e-01,5.151529657614745388e-04,1.429633873263148891e-02
6.343437783505432748e+00,5.404700156820952534e-02,6.219154533374237070e-01,5.151544211333357586e-04,1.429740058243165676e-02
6.346562216494566755e+00,5.404450728635202400e-02,6.219161025560790979e-01,5.151500350433225453e-04,1.429793870579187595e-02
6.352425213259669690e+00,5.403894884542865401e-02,6.219189363838599771e-01,5.151307366351212105e-04,1.429887370982877229e-02
6.360074786740329778e+00,5.403050818087898333e-02,6.219246919346096414e-01,5.150914316963881284e-04,1.430001629742236845e-02
6.365937783505432712e+00,5.402385273405765215e-02,6.219291614791259137e-01,5.150608359589711185e-04,1.430092847582861183e-02
6.369062216494566719e+00,5.402048522079894166e-02,6.219310451776319804e-01,5.150478985944129942e-04,1.430146072797887531e-02
6.374925213259669654e+00,5.401479238689189943e-02,6.219330996116676502e-01,5.150336518818857384e-04,1.430257238219632618e-02
6.382574786740329742e+00,5.400935357662500769e-02,6.219313735518968711e-01,5.150449637595263782e-04,1.430432683374408855e-02
6.388437783505432677e+00,5.400633693209318242e-02,6.219278641811045727e-01,5.150684338092032227e-04,1.430577770318443472e-02
6.391562216494566684e+00,5.400494951910225772e-02,6.219257591368501092e-01,5.150825082393974391e-04,1.430653614602137372e-02
6.397425213259669619e+00,5.400215668328343238e-02,6.219229990308404732e-01,5.151007540756420960e-04,1.430778284735876281e-02
6.405074786740329706e+00,5.399717900701466594e-02,6.219244633774196895e-01,5.150899463777075787e-04,1.430880156658165085e-02
6.410937783505432641e+00,5.399308819072838606e-02,6.219282434259177927e-01,5.150634710032384305e-04,1.430915015965925942e-02
6.414062216494566648e+00,5.399112488983678210e-02,6.219306276540111922e-01,5.150468082798047558e-04,1.430920755950270372e-02
6.419925213259669583e+00,5.398889517000737132e-02,6.219336626496331233e-01,5.150252636858544111e-04,1.430919994002677678e-02
6.427574786740329671e+00,5.398990900726640535e-02,6.219329999903949746e-01,5.150284566234631647e-04,1.430901994725013171e-02
6.433437783505432606e+00,5.399348768432710860e-02,6.219300928172911691e-01,5.150470934460715496e-04,1.430858930036046049e-02
6.436562216494566613e+00,5.399628172341250365e-02,6.219281484140664062e-01,5.150596598459991323e-04,1.430819799271489112e-02
6.442425213259669547e+00,5.400269041919303348e-02,6.219252497646170497e-01,5.150780267725423847e-04,1.430701015377964375e-02
6.450074786740329635e+00,5.401373496389781648e-02,6.219227868591661323e-01,5.150927963771592937e-04,1.430449486750291072e-02
6.455937783505432570e+00,5.402483709153276664e-02,6.219211278293995671e-01,5.151024105486899088e-04,1.430182222509897294e-02
6.459062216494566577e+00,5.403186021599086508e-02,6.219201004666423671e-01,5.151084630313207662e-04,1.430013128288168053e-02
6.464925213259670400e+00,5.404729443579403547e-02,6.219176134693091829e-01,5.151235570027453943e-04,1.429646652196506044e-02
6.472574786740329600e+00,5.407146783755380215e-02,6.219145782586302795e-01,5.151417188741272109e-04,1.429057891738099058e-02
6.478437783505433423e+00,5.409289698347302666e-02,6.219127842711694720e-01,5.151519554479183074e-04,1.428520150081753759e-02
6.481562216494567430e+00,5.410532081019394507e-02,6.219120441535020971e-01,5.151559243829381381e-04,1.428203132341129833e-02
6.487425213259670365e+00,5.413045754256004538e-02,6.219107331930385785e-01,5.151628185099341997e-04,1.427559017319096797e-02
6.495074786740330453e+00,5.416710700263731304e-02,6.219077129304410034e-01,5.151806985440357230e-04,1.426642644545200386e-02
6.500937783505433387e+00,5.419749796654980967e-02,6.219043057883172354e-01,5.152018206126217619e-04,1.425901120741586946e-02
6.504062216494567394e+00,5.421423908459776370e-02,6.219022191195368032e-01,5.152149161748131563e-04,1.425497041572936115e-02
6.509925213259670329e+00,5.424581774144584395e-02,6.218982233718204355e-01,5.152400181892593774e-04,1.424736614659593940e-02
6.517574786740330417e+00,5.428482976946463062e-02,6.218954609534088629e-01,5.152560194344458751e-04,1.423756936208388224e-02
6.523437783505433352e+00,5.431125680770638314e-02,6.218951905354480614e-01,5.152556597711582245e-04,1.423063164222468369e-02
6.526562216494567359e+00,5.432366374030653255e-02,6.218954184265339524e-01,5.152529226746909970e-04,1.422730594362660653e-02
6.532425213259670294e+00,5.434289752918518984e-02,6.218954559874929622e-01,5.152504496572531383e-04,1.422220215752761224e-02
6.540074786740330381e+00,5.435950086402564080e-02,6.218894202508500335e-01,5.152887641968913451e-04,1.421891544274375870e-02
6.545937783505433316e+00,5.436225453927666373e-02,6.218805204637297690e-01,5.153473015738474754e-04,1.421981039808171282e-02
6.549062216494567323e+00,5.435889698783203522e-02,6.218748540618255216e-01,5.153847835887443709e-04,1.422172299699469254e-02
6.554925213259670258e+00,5.434018086507079459e-02,6.218651633513961885e-01,5.154486234777399785e-04,1.422838354433221889e-02
6.562574786740330346e+00,5.428304314478384768e-02,6.218625590827312477e-01,5.154631873530250968e-04,1.424376262338997341e-02
6.568437783505433281e+00,5.420974386816154733e-02,6.218673033541086692e-01,5.154282393078508375e-04,1.426205519144424332e-02
6.571562216494567288e+00,5.415914193454012676e-02,6.218712803248999110e-01,5.153997402682354264e-04,1.427459119158065552e-02
6.577425213259670222e+00,5.404153445854229659e-02,6.218771142313549438e-01,5.153573715194562912e-04,1.430448015631782636e-02
6.585074786740330310e+00,5.384151259429962449e-02,6.218717630669057250e-01,5.153904693544336928e-04,1.435854356204508894e-02
6.590937783505433245e+00,5.364473434257844425e-02,6.218598771070721343e-01,5.154687311602416640e-04,1.441340154287355964e-02
6.594062216494567252e+00,5.352171636076056421e-02,6.218521538858511333e-01,5.155197670663342604e-04,1.444796062568783936e-02
6.599925213259670187e+00,5.325038435815786925e-02,6.218412200522591693e-01,5.155914190030503859e-04,1.452359711251725166e-02
6.607574786740330275e+00,5.280574938707634919e-02,6.218424890663687421e-01,5.155797024864068861e-04,1.464555588560370429e-02
6.613437783505433210e+00,5.239328847670664951e-02,6.218507130575718911e-01,5.155222234333492167e-04,1.475920595237718326e-02
6.616562216494567217e+00,5.214747974605245251e-02,6.218556755748119169e-01,5.154879540123687978e-04,1.482779100320924873e-02
6.622425213259670151e+00,5.164082920717245201e-02,6.218583495429981234e-01,5.154680752605852448e-04,1.497268972558416650e-02
6.630074786740330239e+00,5.088162866867575185e-02,6.218472168924707999e-01,5.155397820633077482e-04,1.519820991050614689e-02
6.635937783505433174e+00,5.021352416377682093e-02,6.218353463304812090e-01,5.156161240300629039e-04,1.540270671945844459e-02
6.639062216494567181e+00,4.982432905102602422e-02,6.218303578907871110e-01,5.156478237812017187e-04,1.552397694868455982e-02
6.644925213259670116e+00,4.902912010729783276e-02,6.218301180704701725e-01,5.156476865421367713e-04,1.577575791938546496e-02
6.652574786740330204e+00,4.790381557392017764e-02,6.218368767866818692e-01,5.156018661158872068e-04,1.614491016859390116e-02
6.658437783505433138e+00,4.702828662498583639e-02,6.218389782345133954e-01,5.155874222315300895e-04,1.644502040898088852e-02
6.661562216494567146e+00,4.657066572911675723e-02,6.218368967806817693e-01,5.155999177602055544e-04,1.660701784120654709e-02
6.667425213259670080e+00,4.576468267641654181e-02,6.218275341529397870e-01,5.156578927816083931e-04,1.690139194543144319e-02
6.675074786740330168e+00,4.474751903217987631e-02,6.218235679061450139e-01,5.156810704818511884e-04,1.728635737696438204e-02
6.680937783505433103e+00,4.393783872993895639e-02,6.218282676495295869e-01,5.156508970814653028e-04,1.760387784151877522e-02
6.684062216494567110e+00,4.349384809736608209e-02,6.218330901523991816e-01,5.156208579271138450e-04,1.778254444534900502e-02
6.689925213259670045e+00,4.260677267759326731e-02,6.218363979590326718e-01,5.155999507737939452e-04,1.815204197729387500e-02
6.697574786740330133e+00,4.180437970077694604e-02,6.218253978644145974e-01,5.156656228941144384e-04,1.850280855445382566e-02
6.703437783505433067e+00,4.181698230470312638e-02,6.218149460297415221e-01,5.157272549785885942e-04,1.849944304519739527e-02
6.706562216494567075e+00,4.212690892914860985e-02,6.218111303748917740e-01,5.157493252580120638e-04,1.836412895112105037e-02
6.712425213259670009e+00,4.325475046555774666e-02,6.218202200777543931e-01,5.156963955559301909e-04,1.788345985141774966e-02
6.720074786740330097e+00,4.453442351078080313e-02,6.218314593256157874e-01,5.156256419156559625e-04,1.736720500460169417e-02
6.725937783505433032e+00,4.368057301179688323e-02,6.218274247774489005e-01,5.156509495767154201e-04,1.770756130319487559e-02
6.729062216494567039e+00,4.211135863350237707e-02,6.218156523087262633e-01,5.157240099199535957e-04,1.837000847235765316e-02
6.734925213259669974e+00,3.609443247170452534e-02,6.218105723796188977e-01,5.157555722320195926e-04,2.143359253409796508e-02
6.742574786740330062e+00,2.462315333638986567e-02,6.218193923746307972e-01,5.157024824651192238e-04,3.141570509389085553e-02
6.748437783505432996e+00,1.675859313126790498e-02,6.218154952393440960e-01,5.157292458943435508e-04,4.616102693000861262e-02
6.751562216494567004e+00,1.392803416886056155e-02,6.218009354131576183e-01,5.157763275461010443e-04,5.554728556373466491e-02
6.757425213259669938e+00,1.267821903762422937e-02,6.218047731678971735e-01,5.157529266670002593e-04,6.102035212553565818e-02
6.765074786740330026e+00,1.340734151457935626e-02,6.218471634409235005e-01,5.156200495611405104e-04,5.768705701280678333e-02
6.770937783505432961e+00,1.293844395666187558e-02,6.218853072167448426e-01,5.154842828480292590e-04,5.976193326353723689e-02
6.774062216494566968e+00,1.170978407694637374e-02,6.219077846816434274e-01,5.153890798174863824e-04,6.602031383723266922e-02
6.779925213259669903e+00,8.324760985707184771e-03,6.217487123859555265e-01,5.158869698323424865e-04,9.295527596252987912e-02
6.787574786740329991e+00,5.092780931316158617e-03,6.216053024745148425e-01,5.161378729089423486e-04,1.520204422308285563e-01
6.793437783505432925e+00,4.262531845122149304e-03,6.217581022547447045e-01,5.158230042391333476e-04,1.815199356795720032e-01
6.796562216494566933e+00,4.483851100943060837e-03,6.218735593275211970e-01,5.155923867583540139e-04,1.724831094357412442e-01
6.802425213259669867e+00,4.908781194758133314e-03,6.219925975513896921e-01,5.153069463858167077e-04,1.574648347341565391e-01
6.810074786740329955e+00,4.740080578693450612e-03,6.218690718848941534e-01,5.155418355427243129e-04,1.631433770957626261e-01
6.815937783505432890e+00,4.227370352441658582e-03,6.217059832053989377e-01,5.158748247993649163e-04,1.830481298502995291e-01
6.819062216494566897e+00,3.894197174417043158e-03,6.216732365207743305e-01,5.159487408649127268e-04,1.987375257682539864e-01
6.824925213259669832e+00,3.524305966540704823e-03,6.217028076322644869e-01,5.159183233559498476e-04,2.195829455163698096e-01
6.832574786740329920e+00,3.479139297960878209e-03,6.217863657491470297e-01,5.157890991897689245e-04,2.223778878983399265e-01
6.838437783505432854e+00,3.573035449647339341e-03,6.218308873710095552e-01,5.157098369177075996e-04,2.165007222228686468e-01
6.841562216494566862e+00,3.608269483735799133e-03,6.218372534968847898e-01,5.156969703743298841e-04,2.143812869432937529e-01
6.847425213259669796e+00,3.614755388922463990e-03,6.218626849488216868e-01,5.156538267836260772e-04,2.139787224733922522e-01
6.855074786740329884e+00,3.569926624199068910e-03,6.219224942812656698e-01,5.155567561361030799e-04,2.166249381603623791e-01
6.860937783505432819e+00,3.534270527717969096e-03,6.219334868459718280e-01,5.155392864816124923e-04,2.188029817348854100e-01
6.864062216494566826e+00,3.524520331302893276e-03,6.219120354121304706e-01,5.155729304481311429e-04,2.194225945595020266e-01
6.869925213259669761e+00,3.518212873358926140e-03,6.218070127905269695e-01,5.157351269336446064e-04,2.198851286852034348e-01
6.877574786740329849e+00,3.527944982373837531e-03,6.217039394730453639e-01,5.158881279408001437e-04,2.193436110192721888e-01
6.883437783505432783e+00,3.542181092243939199e-03,6.216961138672008058e-01,5.158966371455793063e-04,2.184656672163943769e-01
6.886562216494566790e+00,3.550156672059137132e-03,6.217248160962457471e-01,5.158516760288109522e-04,2.179558778724025314e-01
6.892425213259669725e+00,3.566123794360752993e-03,6.217830129712229592e-01,5.157696663825669806e-04,2.169454971802323717e-01
6.900074786740329813e+00,3.585652816756405500e-03,6.218233579946756961e-01,5.157103030145365925e-04,2.157390840816470479e-01
6.905937783505432748e+00,3.598939517766859553e-03,6.218378593654905195e-01,5.156762115322369991e-04,2.149284014026222600e-01
6.909062216494566755e+00,3.605426380198475684e-03,6.218431632935256248e-01,5.156558316402762385e-04,2.145332246162337808e-01
6.914925213259669690e+00,3.617051804453061056e-03,6.218617569201450035e-01,5.156016800867005770e-04,2.138212450200164816e-01
6.922574786740329778e+00,3.634744294151257687e-03,6.218191946425024597e-01,5.156649756791754609e-04,2.128065692993627578e-01
6.928437783505432712e+00,3.650815485295120458e-03,6.217564926982678264e-01,5.157819722533627665e-04,2.119178472580360295e-01
6.931562216494566719e+00,3.660251207258618036e-03,6.217218250210729824e-01,5.158519635246873415e-04,2.114002295122688058e-01
6.937425213259669654e+00,3.678140894958183398e-03,6.217233495381947472e-01,5.158706189605019718e-04,2.103796321400978053e-01
6.945074786740329742e+00,3.699464118881311010e-03,6.218297140721196214e-01,5.157099079921556844e-04,2.091018691166961208e-01
6.950937783505432677e+00,3.714066537334487477e-03,6.219162759159927445e-01,5.155701144480972923e-04,2.082232948435995268e-01
6.954062216494566684e+00,3.721272793225817357e-03,6.219418518541928176e-01,5.155278956594472155e-04,2.078030519280571198e-01
6.959925213259669619e+00,3.734438057319963093e-03,6.219345052264867446e-01,5.155387946951416793e-04,2.070748477209126970e-01
6.967574786740329706e+00,3.750865756727500035e-03,6.219055185696428234e-01,5.155782440413831736e-04,2.061836963039729576e-01
6.973437783505432641e+00,3.762736890247544985e-03,6.218702932795783234e-01,5.156303921931251928e-04,2.055539919079497069e-01
6.976562216494566648e+00,3.768730944481098449e-03,6.218486906121480917e-01,5.156644136493697362e-04,2.052406053572906619e-01
6.982425213259669583e+00,3.779464427839484067e-03,6.217424109215925476e-01,5.158494360670090812e-04,2.047311646594431322e-01
6.990074786740329671e+00,3.791684471027151337e-03,6.216319936189553808e-01,5.160457847574057835e-04,2.041490221696681817e-01
6.995937783505432606e+00,3.799496336536304329e-03,6.216544384057297590e-01,5.160051816426074666e-04,2.037132566811504786e-01
6.999062216494566613e+00,3.803108967735721775e-03,6.217198068220578522e-01,5.158867945436073537e-04,2.034730528050397724e-01
7.004925213259669547e+00,3.809294545996614201e-03,6.219015628542728935e-01,5.155555399760286322e-04,2.030122114806740263e-01
7.012574786740329635e+00,3.817592139197125041e-03,6.219730365897085944e-01,5.154163439638127136e-04,2.025162688302040992e-01
7.018437783505432570e+00,3.823845580697032322e-03,6.218889389444235416e-01,5.155585588604548204e-04,2.022408651109058875e-01
7.021562216494566577e+00,3.827013932945248168e-03,6.218025382256789912e-01,5.157098936339063943e-04,2.021327473599053015e-01
7.027425213259670400e+00,3.831706215414265679e-03,6.217010681261235794e-01,5.158861208458615432e-04,2.019542046714897787e-01
7.035074786740329600e+00,3.836317840096024109e-03,6.217083209002158828e-01,5.158723141708117721e-04,2.017060377971312268e-01
7.040937783505433423e+00,3.839746056900999755e-03,6.217569940929122962e-01,5.157922933381964498e-04,2.014946896336489990e-01
7.044062216494567430e+00,3.841821298119075904e-03,6.217772760579234337e-01,5.157631576256457460e-04,2.013744722632566375e-01
7.049925213259670365e+00,3.846161341694225282e-03,6.217934970956074947e-01,5.157526498548355978e-04,2.011431414474857682e-01
7.057574786740330453e+00,3.851306290062832781e-03,6.218573527002977386e-01,5.156591135797435011e-04,2.008380045922018575e-01
7.063437783505433387e+00,3.854745676484464933e-03,6.219137478540885944e-01,5.155667289081466943e-04,2.006228577101658583e-01
7.066562216494567394e+00,3.856419837214697128e-03,6.219362102047063523e-01,5.155274297623753171e-04,2.005204768374164170e-01
7.072425213259670329e+00,3.859808054326699118e-03,6.219106789826233106e-01,5.155717514446523124e-04,2.003616802395325469e-01
7.080074786740330417e+00,3.864511362477248465e-03,6.218312267709142915e-01,5.157058032336916736e-04,2.001698616703424249e-01
7.085937783505433352e+00,3.868245557925499827e-03,6.217774204521745451e-01,5.157912083166232104e-04,2.000097462504047685e-01
7.089062216494567359e+00,3.870233692100685189e-03,6.217644075424167971e-01,5.158073952545805469e-04,1.999132751236827321e-01
7.094925213259670294e+00,3.874280670043724409e-03,6.217252410577439603e-01,5.158632103622267468e-04,1.997260605114102583e-01
7.102574786740330381e+00,3.879476627466932771e-03,6.216987922601663330e-01,5.159024756420034800e-04,1.994737403453015478e-01
7.108437783505433316e+00,3.882812739245605511e-03,6.217434929681768807e-01,5.158251646543628730e-04,1.992724859380867741e-01
7.111562216494567323e+00,3.884254598081507675e-03,6.217967555377819089e-01,5.157337666503340268e-04,1.991632192075138419e-01
7.117425213259670258e+00,3.886395990791196436e-03,6.219405868641433299e-01,5.154835362332134971e-04,1.989569015051412815e-01
7.125074786740330346e+00,3.890456612870958879e-03,6.219430377425629874e-01,5.154761549679815445e-04,1.987463964753945489e-01
7.130937783505433281e+00,3.894663312795371667e-03,6.218107121668270398e-01,5.157011748457869657e-04,1.986183914094150627e-01
7.134062216494567288e+00,3.897226103461738037e-03,6.217073572204701026e-01,5.158774374199509355e-04,1.985556227909329452e-01
7.139925213259670222e+00,3.901341737730312179e-03,6.216167053942409648e-01,5.160229147746702794e-04,1.984020945092382637e-01
7.147574786740330310e+00,3.904773029229558715e-03,6.217538877961850119e-01,5.157703048265901069e-04,1.981307111703066448e-01
7.153437783505433245e+00,3.906827469516415199e-03,6.219170063603862708e-01,5.154870701092415658e-04,1.979177763024104753e-01
7.156562216494567252e+00,3.908019104718257926e-03,6.219799321444714479e-01,5.153843386090762408e-04,1.978179960738313259e-01
7.162425213259670187e+00,3.911066915909441541e-03,6.219654148206008593e-01,5.154323582616521368e-04,1.976822575567458995e-01
7.170074786740330275e+00,3.915287220661436973e-03,6.218669758959993743e-01,5.156330220841375120e-04,1.975460520609116088e-01
7.175937783505433210e+00,3.918318556157599636e-03,6.218068497666329186e-01,5.157538931179148902e-04,1.974394956890676567e-01
7.179062216494567217e+00,3.919773183583771109e-03,6.217996053767126385e-01,5.157712642528884976e-04,1.973728734150870801e-01
7.184925213259670151e+00,3.922821820949167100e-03,6.217695976657527934e-01,5.158320758258999519e-04,1.972427372578532123e-01
7.192574786740330239e+00,3.927194797488492081e-03,6.217087504270289999e-01,5.159375050626335921e-04,1.970633741134706352e-01
7.198437783505433174e+00,3.930174884319086528e-03,6.217048133560709733e-01,5.159304697773175801e-04,1.969112641154277255e-01
7.201562216494567181e+00,3.931459857695209989e-03,6.217323162461685371e-01,5.158700302949624809e-04,1.968238449460046613e-01
7.207425213259670116e+00,3.933135498766189737e-03,6.218520149853719037e-01,5.156331485340995583e-04,1.966496509067072740e-01
7.215074786740330204e+00,3.935842994097522342e-03,6.219202934799501481e-01,5.155006103180249672e-04,1.964638621603201352e-01
7.220937783505433138e+00,3.938548328822191746e-03,6.218760346286120733e-01,5.155874852394176254e-04,1.963620002323046287e-01
7.224062216494567146e+00,3.940196291866811945e-03,6.218178330581397573e-01,5.157003886151062533e-04,1.963228544017946442e-01
7.229925213259670080e+00,3.942755100178982341e-03,6.217474585462441361e-01,5.158412111896116528e-04,1.962490180405301321e-01
7.237574786740330168e+00,3.944592492688580275e-03,6.217547633276513386e-01,5.158330996904053915e-04,1.961545206430768129e-01
7.243437783505433103e+00,3.945478510389352836e-03,6.217884364649294282e-01,5.157641327971105921e-04,1.960842511645868314e-01
7.246562216494567110e+00,3.946018041316129259e-03,6.217995346296636416e-01,5.157354548830924779e-04,1.960465396317894182e-01
7.252425213259670045e+00,3.947462667943110216e-03,6.218035677399237349e-01,5.157055935875860765e-04,1.959634467637547395e-01
7.260074786740330133e+00,3.950617857171394645e-03,6.218160469633853271e-01,5.156507789196177003e-04,1.957861267131587590e-01
7.265937783505433067e+00,3.953824497525766993e-03,6.218300661898674697e-01,5.156078416448785316e-04,1.956110502505371829e-01
7.269062216494567075e+00,3.955706787493420973e-03,6.218362967758349624e-01,5.155923675647796581e-04,1.955121026139644558e-01
7.274925213259670009e+00,3.959002714504626999e-03,6.218543845442247031e-01,5.155625738128007769e-04,1.953380476062558657e-01
7.282574786740330097e+00,3.961488757141203021e-03,6.219059461014008194e-01,5.154873394372131660e-04,1.951869755434619824e-01
7.288437783505433032e+00,3.962475254986638599e-03,6.219056567304339644e-01,5.155067481981743084e-04,1.951457290046518522e-01
7.291562216494567039e+00,3.962842659140464706e-03,6.218790627578334451e-01,5.155647073325515112e-04,1.951495750695701747e-01
7.297425213259669974e+00,3.964335849718186693e-03,6.217104776746514849e-01,5.158877773515202058e-04,1.951983119902138686e-01
7.305074786740330062e+00,3.966238559368524125e-03,6.215838127968550397e-01,5.161269394990136315e-04,1.951951194211024310e-01
7.310937783505432996e+00,3.966982762371256375e-03,6.216614410268486157e-01,5.159819473134163960e-04,1.951036763536334595e-01
7.314062216494567004e+00,3.967015063881431346e-03,6.217783058378738570e-01,5.157640150053461854e-04,1.950196835781771998e-01
7.319925213259669938e+00,3.967162587182247908e-03,6.220065444423119594e-01,5.153380423224639519e-04,1.948513695862257589e-01
7.327574786740330026e+00,3.969772137996427537e-03,6.219887897197631244e-01,5.153663547567661303e-04,1.947339810101323954e-01
7.333437783505432961e+00,3.972904840800081661e-03,6.218100803691426481e-01,5.156960236057734270e-04,1.947048989104104011e-01
7.336562216494566968e+00,3.974667184901240456e-03,6.216932867708668820e-01,5.159130853738344178e-04,1.947004848608425154e-01
7.342425213259669903e+00,3.976584162072895057e-03,6.216401969733877930e-01,5.160163467659285809e-04,1.946455773603978923e-01
7.350074786740329991e+00,3.977625313508561383e-03,6.217609952498218684e-01,5.158023235745362979e-04,1.945139183256404392e-01
7.355937783505432925e+00,3.978376970925156728e-03,6.218605791183686726e-01,5.156238660377561499e-04,1.944098823990463853e-01
7.359062216494566933e+00,3.979053377036558849e-03,6.218770853708773805e-01,5.155949460563556208e-04,1.943659322460573047e-01
7.364925213259669867e+00,3.980529516527188220e-03,6.218618247291473056e-01,5.156219830616525510e-04,1.943040420580174621e-01
7.372574786740329955e+00,3.981997196154861592e-03,6.218602572871990697e-01,5.156191487559712294e-04,1.942313580433464859e-01
7.378437783505432890e+00,3.982961379349114761e-03,6.218666490805880853e-01,5.156017764959094267e-04,1.941777966399090283e-01
7.381562216494566897e+00,3.983505056075022262e-03,6.218672406542815612e-01,5.155975740524975032e-04,1.941497124245599448e-01
7.387425213259669832e+00,3.984905627624765918e-03,6.218308953322010391e-01,5.156583239126992903e-04,1.941043422727408430e-01
7.395074786740329920e+00,3.986715917493108448e-03,6.217805689713836736e-01,5.157332025636945406e-04,1.940443763377025232e-01
7.400937783505432854e+00,3.987768195127206101e-03,6.217536905185996332e-01,5.157618981062495229e-04,1.940039664554011611e-01
7.404062216494566862e+00,3.988099093351647750e-03,6.217491125918251926e-01,5.157575162948441596e-04,1.939862215891161867e-01
7.409925213259669796e+00,3.988642948340663519e-03,6.217125835628020125e-01,5.158026151384815941e-04,1.939767316173524325e-01
7.417574786740329884e+00,3.988407839870544008e-03,6.217183287428116323e-01,5.157798376410181350e-04,1.939795997609509437e-01
7.423437783505432819e+00,3.987750789198165127e-03,6.217913918720141542e-01,5.156501843660841241e-04,1.939627919187628668e-01
7.426562216494566826e+00,3.987394243553465598e-03,6.218560424281732724e-01,5.155384426225449084e-04,1.939381000973369462e-01
7.432425213259669761e+00,3.987608073736717378e-03,6.219516164312145490e-01,5.153805245986837905e-04,1.938682971352283513e-01
7.440074786740329849e+00,3.991492147959172822e-03,6.218464921003986623e-01,5.155943212804864513e-04,1.937599908135007043e-01
7.445937783505432783e+00,3.995662698992625585e-03,6.216931772064150374e-01,5.158833279365033315e-04,1.936662451762630743e-01
7.449062216494566790e+00,3.997704613586366106e-03,6.216233213625032006e-01,5.160108238656212470e-04,1.936151643540408862e-01
7.454925213259669725e+00,3.999221995650064851e-03,6.216714714800939401e-01,5.159108360280732254e-04,1.935042002879161227e-01
7.462574786740329813e+00,3.997317229382208771e-03,6.218805323415983466e-01,5.155031442928731692e-04,1.934434201908006301e-01
7.468437783505432748e+00,3.994896434182521050e-03,6.219866941523642945e-01,5.152925128441643646e-04,1.934815537776046479e-01
7.471562216494566755e+00,3.993923409562389129e-03,6.219816629994278090e-01,5.152965613313428925e-04,1.935302114573361765e-01
7.477425213259669690e+00,3.993442416987650831e-03,6.218721119755322713e-01,5.154946789648752296e-04,1.936279374301301814e-01
7.485074786740329778e+00,3.995260463290296361e-03,6.217580085529752498e-01,5.157071503143071311e-04,1.936195981661718024e-01
7.490937783505432712e+00,3.997823036725097964e-03,6.217371499257451362e-01,5.157496390353228386e-04,1.935114314581355410e-01
7.494062216494566719e+00,3.999313932593983809e-03,6.217558919671477558e-01,5.157171551657041336e-04,1.934271091959038069e-01
7.499925213259669654e+00,4.002059083838618858e-03,6.217664321944488259e-01,5.157018325376593916e-04,1.932886877983139018e-01
7.507574786740329742e+00,4.003404027224851183e-03,6.217534869770153794e-01,5.157306728300214580e-04,1.932345583868752548e-01
7.513437783505432677e+00,4.002606837322448055e-03,6.217524161860259468e-01,5.157343165178132670e-04,1.932744099578418695e-01
7.516562216494566684e+00,4.001613131639950895e-03,6.217658952838526210e-01,5.157090823660558619e-04,1.933129460798375387e-01
7.522425213259669619e+00,3.999959513488315216e-03,6.217796925754216497e-01,5.156797209069727966e-04,1.933818526792742964e-01
7.530074786740329706e+00,3.999726080867559500e-03,6.217950368901875580e-01,5.156429084328489855e-04,1.933793332371163964e-01
7.535937783505432641e+00,4.000745209343263206e-03,6.218221437796536133e-01,5.155858653175350104e-04,1.933086856344084226e-01
7.539062216494566648e+00,4.001531088551310393e-03,6.218469684609208015e-01,5.155364703736468575e-04,1.932522048305346518e-01
7.544925213259669583e+00,4.003125788115863976e-03,6.218557226991890952e-01,5.155145873886800246e-04,1.931670204765093823e-01
7.552574786740329671e+00,4.005016389588680024e-03,6.217272917830043433e-01,5.157387504174414713e-04,1.931597902163922353e-01
7.558437783505432606e+00,4.005622879435848278e-03,6.216329691352744380e-01,5.158963883863790017e-04,1.931895752224574436e-01
7.561562216494566613e+00,4.005488766114864881e-03,6.216178921591271056e-01,5.159129304445517986e-04,1.932022384417880767e-01
7.567425213259669547e+00,4.004235579668710687e-03,6.217432876999700042e-01,5.156578123152455451e-04,1.931671359198257887e-01
7.575074786740329635e+00,4.003163919612678229e-03,6.219253081204887401e-01,5.153018324216181991e-04,1.930854604393050511e-01
7.580937783505432570e+00,4.003403912152820286e-03,6.219589757176736677e-01,5.152365549704115023e-04,1.930494272909915876e-01
7.584062216494566577e+00,4.004003174346132052e-03,6.219140280668864484e-01,5.153226092199770072e-04,1.930527724809300016e-01
7.589925213259670400e+00,4.005041181096580423e-03,6.217918446971510971e-01,5.155583329414287121e-04,1.930910231490811091e-01
7.597574786740329600e+00,4.005399424507561680e-03,6.217299829182854065e-01,5.156823916888511128e-04,1.931202123814096949e-01
7.603437783505433423e+00,4.005433279232038617e-03,6.217397702692590844e-01,5.156654840810123664e-04,1.931122483382924082e-01
7.606562216494567430e+00,4.005533792401056586e-03,6.217548673478618948e-01,5.156352485241294092e-04,1.930960797917920801e-01
7.612425213259670365e+00,4.006455734891822655e-03,6.217231868558709129e-01,5.156861937128858018e-04,1.930707192975425479e-01
7.620074786740330453e+00,4.007008505628563595e-03,6.217126618002535299e-01,5.156913300026586423e-04,1.930460077430372623e-01
7.625937783505433387e+00,4.006689411058289747e-03,6.217452936740508473e-01,5.156183781517271851e-04,1.930340707450305393e-01
7.629062216494567394e+00,4.006249346564315361e-03,6.217788109312819556e-01,5.155496284302789724e-04,1.930295335482817287e-01
7.634925213259670329e+00,4.006084631259566355e-03,6.217762310546885995e-01,5.155423459548459523e-04,1.930347434245613392e-01
7.642574786740330417e+00,4.006439868782938479e-03,6.217632321741134449e-01,5.155530875788148348e-04,1.930216493185860083e-01
7.648437783505433352e+00,4.006691723809157300e-03,6.217742285967321481e-01,5.155249270585674512e-04,1.929989736901164821e-01
7.651562216494567359e+00,4.006688544228874209e-03,6.217938124288198143e-01,5.154854581541807061e-04,1.929843507165057426e-01
7.657425213259670294e+00,4.006991971491447729e-03,6.217600883196517936e-01,5.155435983839353180e-04,1.929915016246129822e-01
7.665074786740330381e+00,4.007621043578755461e-03,6.216616896057817199e-01,5.157213493976032072e-04,1.930277378236355257e-01
7.670937783505433316e+00,4.007755466222423513e-03,6.216403107555703578e-01,5.157567243798828185e-04,1.930345034995427644e-01
7.674062216494567323e+00,4.007572795691341852e-03,6.216721954782030712e-01,5.156946844693844094e-04,1.930200812660805565e-01
7.679925213259670258e+00,4.006881117108138622e-03,6.217966710072966308e-01,5.154571568801142407e-04,1.929644810321194948e-01
7.687574786740330346e+00,4.006677493966575264e-03,6.218724309018631713e-01,5.153056096146554953e-04,1.929175521578506414e-01
7.693437783505433281e+00,4.007027230220345203e-03,6.218478541154460748e-01,5.153411827111894919e-04,1.929140306900974933e-01
7.696562216494567288e+00,4.007330242741234151e-03,6.218078640638279309e-01,5.154095832752288815e-04,1.929250468721016576e-01
7.702425213259670222e+00,4.007505243412591914e-03,6.217669966507869406e-01,5.154739832339388364e-04,1.929407269327688135e-01
7.710074786740330310e+00,4.007155686064067628e-03,6.217519803394231381e-01,5.154865411850829710e-04,1.929622586082026525e-01
7.715937783505433245e+00,4.006899346890127264e-03,6.217260843842109530e-01,5.155227778074233155e-04,1.929881685975724515e-01
7.719062216494567252e+00,4.006945964724686893e-03,6.216910220822517985e-01,5.155815588783894043e-04,1.930079280145025888e-01
7.724925213259670187e+00,4.007114479198580978e-03,6.216305634639930355e-01,5.156818610343203791e-04,1.930373578211781460e-01
7.732574786740330275e+00,4.006852058865265076e-03,6.216869209219386683e-01,5.155617477800121659e-04,1.930050349523080855e-01
7.738437783505433210e+00,4.006876307442466811e-03,6.217447310834885998e-01,5.154430262135784859e-04,1.929594227514019877e-01
7.741562216494567217e+00,4.007226203935516061e-03,6.217417846343606946e-01,5.154426930924187059e-04,1.929424495376127757e-01
7.747425213259670151e+00,4.007902718999302623e-03,6.217019453095732340e-01,5.155065561895712809e-04,1.929337832025586341e-01
7.755074786740330239e+00,4.007321343793750733e-03,6.217418849249392032e-01,5.154204450914526758e-04,1.929295410348230988e-01
7.760937783505433174e+00,4.006625949279232247e-03,6.217697199262790519e-01,5.153595079826442946e-04,1.929402124780406347e-01
7.764062216494567181e+00,4.006447419603873135e-03,6.217606921884908378e-01,5.153709546979669699e-04,1.929530956189072499e-01
7.769925213259670116e+00,4.006867177455609996e-03,6.216710680497221642e-01,5.155261651712142543e-04,1.929909861019814543e-01
7.777574786740330204e+00,4.007251642893662653e-03,6.215819099995421038e-01,5.156749199631921422e-04,1.930281521791902544e-01
7.783437783505433138e+00,4.006806085724805636e-03,6.216129710730117219e-01,5.156032517589867080e-04,1.930227870008278390e-01
7.786562216494567146e+00,4.006087681067522881e-03,6.216915088834451542e-01,5.154497901330683121e-04,1.929999407785229770e-01
7.792425213259670080e+00,4.005468028066097065e-03,6.217918670533232328e-01,5.152489376587847609e-04,1.929545813554608136e-01
7.800074786740330168e+00,4.005954994398955478e-03,6.217915299410893271e-01,5.152302827887018368e-04,1.929241405017353694e-01
7.805937783505433103e+00,4.006300422490145265e-03,6.217560580862950825e-01,5.152813419290711320e-04,1.929266234141250869e-01
7.809062216494567110e+00,4.006300833357945984e-03,6.217329559899644753e-01,5.153163787767048093e-04,1.929397217824942723e-01
7.814925213259670045e+00,4.005945111185531607e-03,6.216772604001933322e-01,5.154050998545457772e-04,1.929900755811960467e-01
7.822574786740330133e+00,4.005013564713976078e-03,6.217004658048141952e-01,5.153431217966543887e-04,1.930117514471358375e-01
7.828437783505433067e+00,4.005219907714840759e-03,6.216782155344837690e-01,5.153696989112671904e-04,1.930117611963941271e-01
7.831562216494567075e+00,4.006353263233931004e-03,6.215760832257565260e-01,5.155511780365034519e-04,1.930251069349099846e-01
7.837425213259670009e+00,4.006531698693221143e-03,6.216004817574797281e-01,5.154904662864626336e-04,1.929937805513666504e-01
7.845074786740330097e+00,4.005783389993309088e-03,6.216672083860284026e-01,5.153454534623569177e-04,1.929755318584079615e-01
7.850937783505433032e+00,4.006092356116112453e-03,6.215909618369220846e-01,5.154699677423205855e-04,1.930072706469251886e-01
7.854062216494567039e+00,4.006733149643764563e-03,6.214965478452927350e-01,5.156359464588181844e-04,1.930385405768772766e-01
7.859925213259669974e+00,4.005151869684435775e-03,6.216937212810006441e-01,5.152527861733638284e-04,1.929712541264859416e-01
7.867574786740330062e+00,4.004608134459339275e-03,6.217323572110293739e-01,5.151584351190352474e-04,1.929621143275432604e-01
7.873437783505432996e+00,4.004539458472762894e-03,6.216594951589740070e-01,5.152762078213507903e-04,1.930095382370879131e-01
7.876562216494567004e+00,4.003415278286700726e-03,6.217236157119738760e-01,5.151480843553451865e-04,1.930157310244645374e-01
7.882425213259669938e+00,4.004165719481742047e-03,6.215466975857973919e-01,5.154588166439715187e-04,1.930959603405302261e-01
7.890074786740330026e+00,4.005850652753283753e-03,6.214382023681821465e-01,5.156370590016157640e-04,1.930814839466906685e-01
7.895937783505432961e+00,4.004993399901540796e-03,6.216603477066666716e-01,5.152068193640971195e-04,1.929616735610960865e-01
7.899062216494566968e+00,4.003912285527062159e-03,6.218377797483114477e-01,5.148678172613985454e-04,1.928867744390245498e-01
7.904925213259669903e+00,4.005389731769104338e-03,6.215900253972614919e-01,5.153077576667524761e-04,1.929803810024564581e-01
7.912574786740329991e+00,4.001751665766205626e-03,6.217633407131376577e-01,5.149595164952739052e-04,1.930252897377162935e-01
7.918437783505432925e+00,4.000629234553910486e-03,6.217862414525583414e-01,5.148957300676395036e-04,1.930555294728728277e-01
7.921562216494566933e+00,4.004608236103857598e-03,6.213440220675187087e-01,5.157039561421492392e-04,1.931664444075127940e-01
7.927425213259669867e+00,4.004719162585847030e-03,6.215261471546931205e-01,5.153443766573329726e-04,1.930264104928802460e-01
7.935074786740329955e+00,4.003069719121579717e-03,6.218209920292201431e-01,5.147689768746488556e-04,1.928903365393825620e-01
7.940937783505432890e+00,4.005334667391447813e-03,6.214364759417395634e-01,5.154604814217360548e-04,1.930402291791910308e-01
7.944062216494566897e+00,4.006645732595492601e-03,6.211443090130339684e-01,5.159913330368935680e-04,1.931758012091460419e-01
7.949925213259669832e+00,3.997505793484169151e-03,6.219937966898413384e-01,5.143967495064800726e-04,1.930191384631387008e-01
7.957574786740329920e+00,4.005156847690374659e-03,6.212036400825842186e-01,5.158370083631508849e-04,1.931898155226860203e-01
7.963437783505432854e+00,4.009776922942940441e-03,6.208693059949618176e-01,5.164402696537469858e-04,1.931928931128829852e-01
7.966562216494566862e+00,4.000693646065634629e-03,6.220145095747728892e-01,5.143063783725153586e-04,1.928314526950700991e-01
7.972425213259669796e+00,4.001527884889958565e-03,6.218360934986285615e-01,5.146173078058449224e-04,1.929078051970129215e-01
7.980074786740329884e+00,4.004143159715590518e-03,6.212059795309755605e-01,5.157539361733042222e-04,1.932076035750195930e-01
7.985937783505432819e+00,3.995459951130892612e-03,6.220653903109183425e-01,5.141342983114108051e-04,1.930194412908160517e-01
7.989062216494566826e+00,3.990369333519970876e-03,6.226818326698907446e-01,5.129796314635770614e-04,1.928316360923422734e-01
7.994925213259669761e+00,4.012893945202230736e-03,6.203502302231836962e-01,5.172750558706676674e-04,1.933548691795539398e-01
8.002574786740328960e+00,4.000052298895875533e-03,6.219879414454677624e-01,5.142058572743519844e-04,1.928246753484773868e-01
8.008437783505433671e+00,3.992206635228512900e-03,6.227403523619446934e-01,5.127914807107455866e-04,1.926721964435816892e-01
8.011562216494565902e+00,4.014915656387270902e-03,6.199198428338336120e-01,5.180008211523424262e-04,1.935286561978938613e-01
8.017425213259670613e+00,3.999999660563892390e-03,6.213627920522079018e-01,5.153234257289214483e-04,1.932463010470385489e-01
8.025074786740329813e+00,3.989082485865092648e-03,6.227560647993254372e-01,5.126583769686707259e-04,1.927730419658743866e-01
8.030937783505434524e+00,4.015292006406329627e-03,6.199525016152834800e-01,5.177585094036587935e-04,1.934199960716121713e-01
8.034062216494566755e+00,4.029099731834922052e-03,6.182721755654946305e-01,5.206336346941851760e-04,1.938275307187839747e-01
8.039925213259671466e+00,3.982265995007183007e-03,6.245495281968491685e-01,5.103851448910000496e-04,1.922467555648851023e-01
8.047574786740328889e+00,4.006836466088099270e-03,6.196562267207911257e-01,5.167106926639320483e-04,1.934359052473633711e-01
8.053437783505433600e+00,4.008820456774564098e-03,6.175098698937131481e-01,5.171514015770788640e-04,1.935050748044117586e-01
8.056562216494565831e+00,3.899667613861684898e-03,6.190408656337557103e-01,4.942562720227773425e-04,1.901147691148996621e-01
8.062425213259670542e+00,3.996684528395139623e-03,6.244659967270151935e-01,5.162147748623969849e-04,1.937411263741956602e-01
8.070074786740329742e+00,3.380499857644873873e-03,5.265295053466380049e-01,3.726420315417851487e-04,1.653492296556687002e-01
8.075937783505434453e+00,2.242039894555780503e-03,3.513382423201962812e-01,1.636990538816632701e-04,1.095201657288733671e-01
8.079062216494566684e+00,1.616235055119804274e-03,2.554014752696472379e-01,9.772659543599520704e-05,9.069837502263972118e-02
8.084925213259671395e+00,1.607997514902491853e-03,1.565625486481960205e-01,4.213209787513845706e-05,3.930239084762514323e-02
8.092574786740328818e+00,1.196307128330645559e-03,5.085996562036642493e-02,1.649375426555925431e-05,2.068083589275483344e-02
8.098437783505433529e+00,1.247723747125303742e-03,1.257191567444915781e-01,2.684186227835838831e-05,3.226899665114264099e-02
8.101562216494565760e+00,1.141848041625761426e-03,2.854135095763042640e-02,4.096637662015184247e-06,5.381588678186631503e-03
8.107425213259670471e+00,1.059240658579127786e-03,6.527042552934495326e-03,5.009868600571907445e-07,7.094518927302379810e-04
8.115074786740329671e+00,1.083694507665980715e-03,1.378262171077215305e-02,1.717350022728910427e-06,2.377076764596240590e-03
8.120937783505434382e+00,1.073576906826785669e-03,1.046866817274378150e-02,1.109376925856580029e-06,1.550019731426055493e-03
8.124062216494566613e+00,1.004211327513608544e-03,1.123925532324495170e-05,7.763414377447267840e-11,1.159628580868910007e-07
8.129925213259671324e+00,9.988054703059419392e-04,-3.210283483677967612e-06,6.353399069475904097e-11,9.541496204756177899e-08
8.137574786740328747e+00,1.000587328249485149e-03,1.578031241988022751e-06,6.820705942607666689e-11,1.022505345116713190e-07
8.143437783505433458e+00,9.996906212357480840e-04,-8.404984185619434890e-07,6.584550348795885106e-11,9.879882148924013830e-08
8.146562216494565689e+00,9.999957675198502434e-04,-1.390519408120782061e-09,6.666620159189751279e-11,9.999972563469997588e-08
8.152425213259670400e+00,1.000001203040834508e-03,3.952389395434019941e-10,6.666679885929760659e-11,1.000000779847691173e-07
8.160074786740329600e+00,9.999994074465401624e-04,-1.946737954388633994e-10,6.666660155563873391e-11,9.999996158878130978e-08
8.165937783505434311e+00,1.000000315728298127e-03,1.037270784125801184e-10,6.666670135949314944e-11,1.000000204664034344e-07
8.169062216494566542e+00,1.000000000054103010e-03,1.803547508604113019e-14,6.666666667267828175e-11,1.000000000036071118e-07
8.174925213259671253e+00,9.999999999845468873e-04,-5.150540620619778192e-15,6.666666666494958432e-11,9.999999999896967254e-08
8.182574786740328676e+00,1.000000000007630636e-03,2.543887555535754541e-15,6.666666666751442583e-11,1.000000000005085594e-07
8.188437783505433387e+00,9.999999999958648737e-04,-1.377779790943669843e-15,6.666666666620724781e-11,9.999999999972436566e-08
8.191562216494565618e+00,1.000000000000076132e-03,2.574290452712470536e-17,6.666666666667516062e-11,1.000000000000051041e-07
8.197425213259670329e+00,9.999999999999783368e-04,-7.283422713426427188e-18,6.666666666666414878e-11,9.999999999999836758e-08
8.205074786740329529e+00,1.000000000000010646e-03,3.584858672350058945e-18,6.666666666666775477e-11,1.000000000000005513e-07
8.210937783505434240e+00,9.999999999999939493e-04,-1.950953929403423555e-18,6.666666666666597116e-11,9.999999999999954549e-08
8.214062216494566471e+00,1.000000000000000021e-03,-3.020640140485685458e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.219925213259671182e+00,1.000000000000000021e-03,3.397602024538772253e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.227574786740328605e+00,1.000000000000000021e-03,-1.691806634367341412e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.233437783505433316e+00,1.000000000000000021e-03,-3.918663106636624763e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.236562216494565547e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.242425213259670258e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.250074786740329458e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.255937783505434169e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.259062216494566400e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.264925213259671111e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.272574786740328534e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.278437783505433245e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.281562216494565476e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.287425213259670187e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.295074786740329387e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.300937783505434098e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.304062216494566329e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.309925213259671040e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.317574786740328463e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.323437783505433174e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.326562216494565405e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.332425213259670116e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.340074786740329316e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.345937783505434027e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.349062216494566258e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.354925213259670969e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.362574786740328392e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.368437783505433103e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.371562216494565334e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.377425213259670045e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.385074786740329245e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.390937783505433956e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.394062216494566186e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.399925213259670898e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.407574786740328321e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.413437783505433032e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.416562216494565263e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.422425213259669974e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.430074786740329174e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.435937783505433885e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.439062216494566115e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.444925213259670826e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.452574786740330026e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.458437783505434737e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.461562216494566968e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.467425213259671679e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.475074786740329102e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.480937783505433814e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.484062216494566044e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.489925213259670755e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.497574786740329955e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.503437783505434666e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.506562216494566897e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.512425213259671608e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.520074786740329031e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.525937783505433742e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.529062216494565973e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.534925213259670684e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.542574786740329884e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.548437783505434595e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.551562216494566826e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.557425213259671537e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.565074786740328960e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.570937783505433671e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.574062216494565902e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.579925213259670613e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.587574786740329813e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.593437783505434524e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.596562216494566755e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.602425213259671466e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.610074786740328889e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.615937783505433600e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.619062216494565831e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.624925213259670542e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.632574786740329742e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.638437783505434453e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.641562216494566684e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.647425213259671395e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.655074786740328818e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.660937783505433529e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.664062216494565760e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.669925213259670471e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.677574786740329671e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.683437783505434382e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.686562216494566613e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.692425213259671324e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.700074786740328747e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.705937783505433458e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.709062216494565689e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.714925213259670400e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.722574786740329600e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.728437783505434311e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.731562216494566542e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.737425213259671253e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.745074786740328676e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.750937783505433387e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.754062216494565618e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.759925213259670329e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.767574786740329529e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.773437783505434240e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.776562216494566471e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.782425213259671182e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.790074786740328605e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.795937783505433316e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.799062216494565547e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.804925213259670258e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.812574786740329458e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.818437783505434169e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.821562216494566400e+00,1.000000000000000021e-03,-2.093907005431279045e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.827425213259671111e+00,1.000000000000000021e-03,3.134176433267128691e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.835074786740328534e+00,1.000000000000000021e-03,-1.562054139228303653e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.840937783505433245e+00,1.000000000000000021e-03,-3.987808811064608345e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.844062216494565476e+00,1.000000000000000021e-03,-2.093900734849566930e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.849925213259670187e+00,1.000000000000000021e-03,3.134164666467896657e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.857574786740329387e+00,1.000000000000000021e-03,-1.562030250084269451e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.863437783505434098e+00,1.000000000000000021e-03,-3.987892853246074162e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.866562216494566329e+00,1.000000000000000021e-03,-2.093835504413201647e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.872425213259671040e+00,1.000000000000000021e-03,3.134176077721553742e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.880074786740328463e+00,1.000000000000000021e-03,-1.562090150717143033e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.885937783505433174e+00,1.000000000000000021e-03,-3.987646997283373178e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.889062216494565405e+00,1.000000000000000021e-03,-2.094156607356336065e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.894925213259670116e+00,1.000000000000000021e-03,3.134377179945203907e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.902574786740329316e+00,1.000000000000000021e-03,-1.562388231699220477e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.908437783505434027e+00,1.000000000000000021e-03,-3.986703721542115857e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.911562216494566258e+00,1.000000000000000021e-03,-2.095131236006093475e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.917425213259670969e+00,1.000000000000000021e-03,3.134734094923479137e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.925074786740328392e+00,1.000000000000000021e-03,-1.562708779643061215e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.930937783505433103e+00,1.000000000000000021e-03,-3.985962407691633095e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.934062216494565334e+00,1.000000000000000021e-03,-2.098387053119079014e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.939925213259670045e+00,1.000000000000000021e-03,3.139773129359627604e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.947574786740329245e+00,1.000000000000000021e-03,-1.572645241379253217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.953437783505433956e+00,1.000000000000000021e-03,-3.951286864272969982e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.956562216494566186e+00,1.000000000000000021e-03,-2.135113076754312458e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.962425213259670898e+00,1.000000000000000021e-03,3.153557334444979992e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.970074786740328321e+00,1.000000000000000021e-03,-1.585496025914746253e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.975937783505433032e+00,1.000000000000000021e-03,-3.920549253819833565e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.979062216494565263e+00,1.000000000000000021e-03,-2.213212390802643955e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.984925213259669974e+00,1.000000000000000021e-03,3.255282753585295122e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.992574786740329174e+00,1.000000000000000021e-03,-1.779714935894664404e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.998437783505433885e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,9.999999999999999547e-08


==> figs/data/leblanc_p3_n800.csv <==
x,r,u,p,e
7.811082472834542144e-04,1.000000000000000000e+00,0.000000000000000000e+00,6.666666666666667962e-02,1.000000000000000056e-01
3.712606629835183379e-03,1.000000000000001332e+00,-7.650744692482496847e-16,6.666666666666680452e-02,1.000000000000000472e-01
7.537393370164816205e-03,1.000000000000001332e+00,-1.479613984069446136e-15,6.666666666666680452e-02,1.000000000000000472e-01
1.046889175271654461e-02,1.000000000000001332e+00,-1.855709195292807893e-15,6.666666666666677676e-02,1.000000000000000056e-01
1.203110824728345456e-02,1.000000000000001332e+00,-1.992431111120286331e-15,6.666666666666674901e-02,9.999999999999996392e-02
1.496260662983518383e-02,1.000000000000001332e+00,-2.041832356135971003e-15,6.666666666666677676e-02,1.000000000000000056e-01
1.878739337016481492e-02,1.000000000000001332e+00,-1.896789517348616696e-15,6.666666666666677676e-02,1.000000000000000056e-01
2.171889175271654593e-02,1.000000000000001332e+00,-2.016709289066734277e-15,6.666666666666674901e-02,9.999999999999996392e-02
2.328110824728345241e-02,1.000000000000001332e+00,-2.077113963603043317e-15,6.666666666666673513e-02,9.999999999999995004e-02
2.621260662983518341e-02,1.000000000000000666e+00,-2.226189762543043440e-15,6.666666666666674901e-02,1.000000000000000333e-01
3.003739337016481797e-02,1.000000000000000666e+00,-2.554657483593625918e-15,6.666666666666674901e-02,1.000000000000000333e-01
3.296889175271654898e-02,1.000000000000001332e+00,-3.094545188326814032e-15,6.666666666666672125e-02,9.999999999999992228e-02
3.453110824728345546e-02,1.000000000000001332e+00,-3.252896323188497618e-15,6.666666666666667962e-02,9.999999999999986677e-02
3.746260662983518647e-02,1.000000000000000444e+00,-3.194374451242739782e-15,6.666666666666669350e-02,9.999999999999997780e-02
4.128739337016481409e-02,1.000000000000000000e+00,-3.532710586164287365e-15,6.666666666666669350e-02,1.000000000000000194e-01
4.421889175271654510e-02,1.000000000000001332e+00,-3.760160167889984744e-15,6.666666666666669350e-02,9.999999999999988065e-02
4.578110824728345157e-02,1.000000000000001332e+00,-3.942072854893062072e-15,6.666666666666663799e-02,9.999999999999979738e-02
4.871260662983518258e-02,1.000000000000000000e+00,-4.639001676472875431e-15,6.666666666666663799e-02,9.999999999999993616e-02
5.253739337016481714e-02,1.000000000000000000e+00,-5.478992648339081595e-15,6.666666666666663799e-02,9.999999999999993616e-02
5.546889175271654815e-02,1.000000000000001332e+00,-5.782836648127806395e-15,6.666666666666663799e-02,9.999999999999979738e-02
5.703110824728345463e-02,1.000000000000001332e+00,-5.796536563164254353e-15,6.666666666666661023e-02,9.999999999999975575e-02
5.996260662983518563e-02,1.000000000000000000e+00,-6.325617623875403897e-15,6.666666666666661023e-02,9.999999999999989453e-02
6.378739337016481326e-02,1.000000000000000000e+00,-6.933552703824492661e-15,6.666666666666662411e-02,9.999999999999992228e-02
6.671889175271654426e-02,1.000000000000001332e+00,-6.881231343611217230e-15,6.666666666666661023e-02,9.999999999999975575e-02
6.828110824728346462e-02,1.000000000000001332e+00,-6.915343568959353055e-15,6.666666666666658247e-02,9.999999999999971412e-02
7.121260662983518175e-02,1.000000000000001332e+00,-7.556121205735526003e-15,6.666666666666661023e-02,9.999999999999975575e-02
7.503739337016482325e-02,1.000000000000000000e+00,-8.032969813163404890e-15,6.666666666666663799e-02,9.999999999999993616e-02
7.796889175271654038e-02,1.000000000000001332e+00,-8.144019976310640483e-15,6.666666666666661023e-02,9.999999999999975575e-02
7.953110824728346073e-02,1.000000000000001332e+00,-8.262041119723326996e-15,6.666666666666658247e-02,9.999999999999971412e-02
8.246260662983517786e-02,1.000000000000000000e+00,-8.477044565645974681e-15,6.666666666666658247e-02,9.999999999999985290e-02
8.628739337016481936e-02,1.000000000000000000e+00,-8.427154274786556819e-15,6.666666666666655472e-02,9.999999999999981126e-02
8.921889175271653649e-02,1.000000000000001332e+00,-8.285546092133971912e-15,6.666666666666651309e-02,9.999999999999961697e-02
9.078110824728345685e-02,1.000000000000001332e+00,-8.268576305134395691e-15,6.666666666666645757e-02,9.999999999999953371e-02
9.371260662983518785e-02,1.000000000000000000e+00,-8.590423395268195203e-15,6.666666666666647145e-02,9.999999999999968636e-02
9.753739337016481548e-02,1.000000000000000000e+00,-9.252461590370878402e-15,6.666666666666647145e-02,9.999999999999968636e-02
1.004688917527165465e-01,1.000000000000001332e+00,-9.434575811108842144e-15,6.666666666666645757e-02,9.999999999999953371e-02
1.020311082472834668e-01,1.000000000000001332e+00,-9.494985157051224699e-15,6.666666666666641594e-02,9.999999999999946432e-02
1.049626066298351840e-01,1.000000000000000000e+00,-9.366915638689481510e-15,6.666666666666645757e-02,9.999999999999967248e-02
1.087873933701648255e-01,1.000000000000000000e+00,-8.927682738989330587e-15,6.666666666666645757e-02,9.999999999999967248e-02
1.117188917527165426e-01,1.000000000000001332e+00,-8.980936736512053230e-15,6.666666666666644370e-02,9.999999999999950595e-02
1.132811082472834630e-01,1.000000000000001332e+00,-9.147031062206032621e-15,6.666666666666641594e-02,9.999999999999946432e-02
1.162126066298351801e-01,1.000000000000000000e+00,-9.321451549372037288e-15,6.666666666666644370e-02,9.999999999999964473e-02
1.200373933701648216e-01,1.000000000000000000e+00,-9.453288069334163311e-15,6.666666666666645757e-02,9.999999999999967248e-02
1.229688917527165387e-01,1.000000000000000000e+00,-9.625435564820357125e-15,6.666666666666647145e-02,9.999999999999968636e-02
1.245311082472834591e-01,1.000000000000001332e+00,-9.866420751254533936e-15,6.666666666666642982e-02,9.999999999999949207e-02
1.274626066298351901e-01,1.000000000000000000e+00,-9.955473455004940834e-15,6.666666666666647145e-02,9.999999999999968636e-02
1.312873933701648177e-01,1.000000000000000000e+00,-1.002269926527730855e-14,6.666666666666647145e-02,9.999999999999968636e-02
1.342188917527165626e-01,1.000000000000001332e+00,-1.017707593647852180e-14,6.666666666666645757e-02,9.999999999999953371e-02
1.357811082472834552e-01,1.000000000000001332e+00,-1.032985727051195247e-14,6.666666666666641594e-02,9.999999999999946432e-02
1.387126066298352001e-01,1.000000000000000000e+00,-1.085811507532104264e-14,6.666666666666647145e-02,9.999999999999968636e-02
1.425373933701647999e-01,1.000000000000000000e+00,-1.120460413517788885e-14,6.666666666666647145e-02,9.999999999999968636e-02
1.454688917527165448e-01,1.000000000000000444e+00,-1.116235452489628807e-14,6.666666666666640206e-02,9.999999999999954758e-02
1.470311082472834374e-01,1.000000000000000000e+00,-1.115882571145815407e-14,6.666666666666633267e-02,9.999999999999947820e-02
1.499626066298351823e-01,1.000000000000000000e+00,-1.104269832097606515e-14,6.666666666666638819e-02,9.999999999999956146e-02
1.537873933701648099e-01,1.000000000000000000e+00,-1.122299404260408569e-14,6.666666666666636043e-02,9.999999999999951983e-02
1.567188917527165548e-01,1.000000000000000000e+00,-1.169144752955102134e-14,6.666666666666636043e-02,9.999999999999951983e-02
1.582811082472834474e-01,1.000000000000001332e+00,-1.181731947825924766e-14,6.666666666666630492e-02,9.999999999999929778e-02
1.612126066298351923e-01,1.000000000000000000e+00,-1.162092899394054823e-14,6.666666666666633267e-02,9.999999999999947820e-02
1.650373933701648199e-01,1.000000000000000000e+00,-1.145760735921577849e-14,6.666666666666630492e-02,9.999999999999943656e-02
1.679688917527165648e-01,1.000000000000001332e+00,-1.150118785535753052e-14,6.666666666666630492e-02,9.999999999999929778e-02
1.695311082472834574e-01,1.000000000000000000e+00,-1.138114717023752096e-14,6.666666666666629104e-02,9.999999999999942268e-02
1.724626066298352023e-01,1.000000000000000000e+00,-1.130773357147124195e-14,6.666666666666636043e-02,9.999999999999951983e-02
1.762873933701648022e-01,1.000000000000000000e+00,-1.173191554358295412e-14,6.666666666666636043e-02,9.999999999999951983e-02
1.792188917527165470e-01,1.000000000000000000e+00,-1.202991388281161067e-14,6.666666666666633267e-02,9.999999999999947820e-02
1.807811082472834396e-01,1.000000000000000000e+00,-1.205877690869524975e-14,6.666666666666630492e-02,9.999999999999943656e-02
1.837126066298351845e-01,1.000000000000000000e+00,-1.202418938652383429e-14,6.666666666666633267e-02,9.999999999999947820e-02
1.875373933701648121e-01,1.000000000000000000e+00,-1.214362637176331824e-14,6.666666666666636043e-02,9.999999999999951983e-02
1.904688917527165570e-01,1.000000000000001332e+00,-1.269425112487874235e-14,6.666666666666636043e-02,9.999999999999938105e-02
1.920311082472834496e-01,1.000000000000001332e+00,-1.287907429050156296e-14,6.666666666666630492e-02,9.999999999999929778e-02
1.949626066298351945e-01,1.000000000000000000e+00,-1.278466956342699993e-14,6.666666666666630492e-02,9.999999999999943656e-02
1.987873933701648221e-01,1.000000000000000000e+00,-1.237843369744906640e-14,6.666666666666636043e-02,9.999999999999951983e-02
2.017188917527165670e-01,1.000000000000001332e+00,-1.269058516642761289e-14,6.666666666666636043e-02,9.999999999999938105e-02
2.032811082472834596e-01,1.000000000000001332e+00,-1.317340034196253189e-14,6.666666666666631880e-02,9.999999999999932554e-02
2.062126066298352045e-01,1.000000000000000000e+00,-1.342570152882008510e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.100373933701648044e-01,1.000000000000000000e+00,-1.313629083304465142e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.129688917527165493e-01,1.000000000000000000e+00,-1.305038934587563438e-14,6.666666666666636043e-02,9.999999999999951983e-02
2.145311082472834419e-01,1.000000000000001332e+00,-1.320235043492195362e-14,6.666666666666631880e-02,9.999999999999932554e-02
2.174626066298351867e-01,1.000000000000000000e+00,-1.325911353321194693e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.212873933701648144e-01,1.000000000000000000e+00,-1.274798255557867726e-14,6.666666666666630492e-02,9.999999999999943656e-02
2.242188917527165593e-01,1.000000000000000444e+00,-1.302261831692040821e-14,6.666666666666624941e-02,9.999999999999931166e-02
2.257811082472834519e-01,1.000000000000000000e+00,-1.328747609107394836e-14,6.666666666666623553e-02,9.999999999999933942e-02
2.287126066298351967e-01,1.000000000000000000e+00,-1.355856958884357391e-14,6.666666666666623553e-02,9.999999999999933942e-02
2.325373933701648244e-01,1.000000000000000000e+00,-1.355718770860118960e-14,6.666666666666630492e-02,9.999999999999943656e-02
2.354688917527165415e-01,1.000000000000000444e+00,-1.324111958996627714e-14,6.666666666666627716e-02,9.999999999999935330e-02
2.370311082472834341e-01,1.000000000000000000e+00,-1.344548048226849262e-14,6.666666666666624941e-02,9.999999999999935330e-02
2.399626066298351790e-01,1.000000000000000000e+00,-1.382675386789697590e-14,6.666666666666629104e-02,9.999999999999942268e-02
2.437873933701648066e-01,1.000000000000000000e+00,-1.362448198180114034e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.467188917527165515e-01,1.000000000000000000e+00,-1.326976186454226756e-14,6.666666666666630492e-02,9.999999999999943656e-02
2.482811082472834441e-01,1.000000000000001332e+00,-1.317550309883211889e-14,6.666666666666624941e-02,9.999999999999921452e-02
2.512126066298351890e-01,1.000000000000000000e+00,-1.288741872008946482e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.550373933701647888e-01,1.000000000000000000e+00,-1.284680866285229585e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.579688917527165337e-01,1.000000000000000000e+00,-1.311355574302868868e-14,6.666666666666636043e-02,9.999999999999951983e-02
2.595311082472834263e-01,1.000000000000000000e+00,-1.310703911194065014e-14,6.666666666666630492e-02,9.999999999999943656e-02
2.624626066298351712e-01,1.000000000000000000e+00,-1.299612477368675897e-14,6.666666666666633267e-02,9.999999999999947820e-02
2.662873933701648266e-01,1.000000000000000000e+00,-1.263389071109908100e-14,6.666666666666645757e-02,9.999999999999967248e-02
2.692188917527165715e-01,1.000000000000000000e+00,-1.240100449977458628e-14,6.666666666666645757e-02,9.999999999999967248e-02
2.707811082472834641e-01,1.000000000000000444e+00,-1.251013031215927200e-14,6.666666666666641594e-02,9.999999999999956146e-02
2.737126066298352089e-01,1.000000000000000000e+00,-1.239172804866852848e-14,6.666666666666645757e-02,9.999999999999967248e-02
2.775373933701648088e-01,1.000000000000000000e+00,-1.255935543419362230e-14,6.666666666666645757e-02,9.999999999999967248e-02
2.804688917527165537e-01,1.000000000000000000e+00,-1.257044643757822900e-14,6.666666666666644370e-02,9.999999999999964473e-02
2.820311082472834463e-01,1.000000000000001332e+00,-1.238903514819236777e-14,6.666666666666641594e-02,9.999999999999946432e-02
2.849626066298351912e-01,1.000000000000000000e+00,-1.238056757609373472e-14,6.666666666666641594e-02,9.999999999999960310e-02
2.887873933701647911e-01,1.000000000000000000e+00,-1.225922037132745843e-14,6.666666666666645757e-02,9.999999999999967248e-02
2.917188917527165359e-01,1.000000000000000000e+00,-1.208060294909077408e-14,6.666666666666641594e-02,9.999999999999960310e-02
2.932811082472834285e-01,1.000000000000000000e+00,-1.205241535629415271e-14,6.666666666666640206e-02,9.999999999999958922e-02
2.962126066298351734e-01,1.000000000000000000e+00,-1.192439004923721852e-14,6.666666666666647145e-02,9.999999999999968636e-02
3.000373933701648288e-01,1.000000000000000000e+00,-1.212089188494457392e-14,6.666666666666651309e-02,9.999999999999975575e-02
3.029688917527165737e-01,1.000000000000000000e+00,-1.219660560190063098e-14,6.666666666666652696e-02,9.999999999999976963e-02
3.045311082472834663e-01,1.000000000000000000e+00,-1.215647330867663643e-14,6.666666666666652696e-02,9.999999999999976963e-02
3.074626066298352112e-01,1.000000000000000000e+00,-1.190261991357051555e-14,6.666666666666655472e-02,9.999999999999981126e-02
3.112873933701648110e-01,1.000000000000000000e+00,-1.151039630240209971e-14,6.666666666666655472e-02,9.999999999999981126e-02
3.142188917527165559e-01,1.000000000000000000e+00,-1.147808241545333242e-14,6.666666666666652696e-02,9.999999999999976963e-02
3.157811082472834485e-01,1.000000000000000000e+00,-1.170227060690962303e-14,6.666666666666649921e-02,9.999999999999972800e-02
3.187126066298351934e-01,1.000000000000000000e+00,-1.196568099409792871e-14,6.666666666666655472e-02,9.999999999999981126e-02
3.225373933701647933e-01,1.000000000000000000e+00,-1.198581461561344798e-14,6.666666666666655472e-02,9.999999999999981126e-02
3.254688917527165382e-01,1.000000000000000000e+00,-1.215431208135964329e-14,6.666666666666658247e-02,9.999999999999985290e-02
3.270311082472834308e-01,1.000000000000000000e+00,-1.211800682087921589e-14,6.666666666666655472e-02,9.999999999999981126e-02
3.299626066298351756e-01,1.000000000000000000e+00,-1.189222953176365757e-14,6.666666666666655472e-02,9.999999999999981126e-02
3.337873933701648310e-01,1.000000000000000000e+00,-1.144082451466983841e-14,6.666666666666659635e-02,9.999999999999988065e-02
3.367188917527165759e-01,1.000000000000000000e+00,-1.108764320627748831e-14,6.666666666666666574e-02,9.999999999999997780e-02
3.382811082472834685e-01,1.000000000000000000e+00,-1.109825847099610028e-14,6.666666666666663799e-02,9.999999999999993616e-02
3.412126066298352134e-01,1.000000000000000000e+00,-1.121725932978085098e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.450373933701648133e-01,1.000000000000000000e+00,-1.109777898658801766e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.479688917527165581e-01,1.000000000000000000e+00,-1.103745826060123468e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.495311082472834507e-01,1.000000000000000000e+00,-1.110192301292719047e-14,6.666666666666663799e-02,9.999999999999993616e-02
3.524626066298351956e-01,1.000000000000000000e+00,-1.122340300478459557e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.562873933701647955e-01,1.000000000000000000e+00,-1.109938204694456712e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.592188917527165404e-01,1.000000000000000000e+00,-1.102712304928753263e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.607811082472834330e-01,1.000000000000000000e+00,-1.109549003194763364e-14,6.666666666666663799e-02,9.999999999999993616e-02
3.637126066298351779e-01,1.000000000000000000e+00,-1.122507389443224821e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.675373933701648332e-01,1.000000000000000000e+00,-1.109984413293019008e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.704688917527165781e-01,1.000000000000000000e+00,-1.102754467767450438e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.720311082472834707e-01,1.000000000000000000e+00,-1.109050366192586268e-14,6.666666666666663799e-02,9.999999999999993616e-02
3.749626066298352156e-01,1.000000000000000000e+00,-1.122378154757070052e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.787873933701648155e-01,1.000000000000000000e+00,-1.110117847033525696e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.817188917527165604e-01,1.000000000000000000e+00,-1.102595723284800116e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.832811082472834530e-01,1.000000000000000000e+00,-1.109320957485540686e-14,6.666666666666663799e-02,9.999999999999993616e-02
3.862126066298351978e-01,1.000000000000000000e+00,-1.122426317949677232e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.900373933701647977e-01,1.000000000000000000e+00,-1.110087318269450617e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.929688917527165426e-01,1.000000000000000000e+00,-1.102732733039640236e-14,6.666666666666667962e-02,1.000000000000000056e-01
3.945311082472834352e-01,1.000000000000000000e+00,-1.109018546373694109e-14,6.666666666666663799e-02,9.999999999999993616e-02
3.974626066298351801e-01,1.000000000000000000e+00,-1.122403591823620247e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.012873933701648355e-01,1.000000000000000000e+00,-1.110175544844124162e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.042188917527165803e-01,1.000000000000000000e+00,-1.102861474038333107e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.057811082472834729e-01,1.000000000000000000e+00,-1.108836800820445350e-14,6.666666666666663799e-02,9.999999999999993616e-02
4.087126066298352178e-01,1.000000000000000000e+00,-1.122166645899589507e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.125373933701648177e-01,1.000000000000000000e+00,-1.111098153950595009e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.154688917527165626e-01,1.000000000000000000e+00,-1.099110272763652003e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.170311082472834552e-01,1.000000000000000000e+00,-1.106080201238418834e-14,6.666666666666663799e-02,9.999999999999993616e-02
4.199626066298352001e-01,1.000000000000000000e+00,-1.124572726542134276e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.237873933701647999e-01,1.000000000000000000e+00,-1.100773424323953730e-14,6.666666666666667962e-02,1.000000000000000056e-01
4.267188917527165448e-01,1.000000000000000000e+00,-1.069505419588129425e-14,6.666666666666655472e-02,9.999999999999981126e-02
4.282811082472834374e-01,1.000000000000000000e+00,-1.051084531331685724e-14,6.666666666666645757e-02,9.999999999999967248e-02
4.312126066298351823e-01,1.000000000000000000e+00,-1.015298945148389572e-14,6.666666666666640206e-02,9.999999999999958922e-02
4.350373933701647822e-01,9.999999999999993339e-01,-9.768186986626990537e-15,6.666666666666623553e-02,9.999999999999940881e-02
4.379688917527165271e-01,9.999999999999982236e-01,-9.440479786521485454e-15,6.666666666666605512e-02,9.999999999999924227e-02
4.395311082472834197e-01,9.999999999999974465e-01,-9.202431994203900076e-15,6.666666666666595797e-02,9.999999999999917288e-02
4.424626066298351645e-01,9.999999999999987788e-01,-8.813719035699711087e-15,6.666666666666586083e-02,9.999999999999889533e-02
4.462873933701648199e-01,9.999999999999974465e-01,-8.390347216219478835e-15,6.666666666666559715e-02,9.999999999999863165e-02
4.492188917527165648e-01,9.999999999999914513e-01,-7.977570062627640423e-15,6.666666666666543062e-02,9.999999999999899247e-02
4.507811082472834574e-01,9.999999999999936717e-01,-7.513807632509423481e-15,6.666666666666531960e-02,9.999999999999860389e-02
4.537126066298352023e-01,9.999999999999972244e-01,-6.911831497115018787e-15,6.666666666666515306e-02,9.999999999999799327e-02
4.575373933701648022e-01,9.999999999999924505e-01,-6.357118805658838942e-15,6.666666666666497265e-02,9.999999999999818756e-02
4.604688917527165470e-01,9.999999999999860112e-01,-6.010414308065353923e-15,6.666666666666475061e-02,9.999999999999850675e-02
4.620311082472834396e-01,9.999999999999867883e-01,-5.901270209655239884e-15,6.666666666666455632e-02,9.999999999999813205e-02
4.649626066298351845e-01,9.999999999999903411e-01,-5.333643962491871680e-15,6.666666666666443142e-02,9.999999999999760469e-02
4.687873933701647844e-01,9.999999999999931166e-01,-4.657937921132807902e-15,6.666666666666425101e-02,9.999999999999704958e-02
4.717188917527165293e-01,9.999999999999866773e-01,-4.301775105734294957e-15,6.666666666666407060e-02,9.999999999999742428e-02
4.732811082472834219e-01,9.999999999999841238e-01,-4.080157014312638046e-15,6.666666666666394570e-02,9.999999999999747979e-02
4.762126066298351668e-01,9.999999999999933387e-01,-3.624636561477971428e-15,6.666666666666376528e-02,9.999999999999630018e-02
4.800373933701648221e-01,9.999999999999911182e-01,-3.057107630039419108e-15,6.666666666666348773e-02,9.999999999999610589e-02
4.829688917527165670e-01,9.999999999999800160e-01,-2.675386602733866980e-15,6.666666666666327956e-02,9.999999999999689693e-02
4.845311082472834596e-01,9.999999999999764633e-01,-2.471100810091257119e-15,6.666666666666314078e-02,9.999999999999704958e-02
4.874626066298352045e-01,9.999999999999946709e-01,-2.070235698188720019e-15,6.666666666666300201e-02,9.999999999999500955e-02
4.912873933701648044e-01,9.999999999999932276e-01,-1.484859658751515693e-15,6.666666666666282159e-02,9.999999999999489853e-02
4.942188917527165493e-01,9.999999999999787947e-01,-9.458651334703338339e-16,6.666666666666261343e-02,9.999999999999602263e-02
4.957811082472834419e-01,9.999999999999757971e-01,-7.206340127454240984e-16,6.666666666666250241e-02,9.999999999999614753e-02
4.987126066298351867e-01,9.999999999999817923e-01,-3.284019405770802670e-16,6.666666666666241914e-02,9.999999999999542588e-02
5.025373933701647866e-01,9.999999999999841238e-01,1.587878360079443991e-16,6.666666666666225260e-02,9.999999999999494016e-02
5.054688917527164760e-01,9.999999999999700240e-01,4.514139985869076844e-16,6.666666666666212770e-02,9.999999999999617528e-02
5.070311082472834796e-01,9.999999999999698019e-01,4.691027492509958661e-16,6.666666666666207219e-02,9.999999999999611977e-02
5.099626066298351690e-01,9.999999999999844569e-01,7.314700258105096418e-16,6.666666666666201668e-02,9.999999999999456546e-02
5.137873933701647688e-01,9.999999999999924505e-01,1.114272137498933331e-15,6.666666666666175300e-02,9.999999999999335809e-02
5.167188917527164582e-01,9.999999999999685807e-01,1.584894056625443224e-15,6.666666666666155872e-02,9.999999999999545364e-02
5.182811082472834618e-01,9.999999999999698019e-01,1.922460955881470720e-15,6.666666666666144769e-02,9.999999999999517608e-02
5.212126066298351512e-01,9.999999999999857891e-01,2.283769522055455698e-15,6.666666666666133667e-02,9.999999999999339972e-02
5.250373933701648621e-01,9.999999999999844569e-01,2.711264437851051181e-15,6.666666666666118402e-02,9.999999999999331646e-02
5.279688917527165515e-01,9.999999999999730216e-01,3.248757580915497142e-15,6.666666666666103136e-02,9.999999999999421851e-02
5.295311082472835551e-01,9.999999999999718003e-01,3.634940546038281128e-15,6.666666666666090646e-02,9.999999999999416300e-02
5.324626066298352445e-01,9.999999999999906741e-01,3.912839461539380009e-15,6.666666666666078156e-02,9.999999999999208133e-02
5.362873933701648443e-01,9.999999999999860112e-01,4.308571569022794838e-15,6.666666666666057339e-02,9.999999999999224787e-02
5.392188917527165337e-01,9.999999999999665823e-01,4.728697801438134555e-15,6.666666666666037910e-02,9.999999999999389932e-02
5.407811082472835373e-01,9.999999999999633626e-01,4.915574972349013416e-15,6.666666666666024033e-02,9.999999999999401035e-02
5.437126066298352267e-01,9.999999999999840128e-01,5.326941021209639659e-15,6.666666666666007379e-02,9.999999999999169276e-02
5.475373933701648266e-01,9.999999999999806821e-01,5.792143525599924419e-15,6.666666666665989338e-02,9.999999999999174827e-02
5.504688917527165160e-01,9.999999999999600320e-01,6.066389055497835647e-15,6.666666666665979624e-02,9.999999999999367728e-02
5.520311082472835196e-01,9.999999999999604761e-01,6.165390413724454227e-15,6.666666666665974073e-02,9.999999999999355238e-02
5.549626066298352089e-01,9.999999999999813483e-01,6.694629364423803173e-15,6.666666666665969909e-02,9.999999999999138744e-02
5.587873933701648088e-01,9.999999999999877875e-01,7.374426087542348931e-15,6.666666666665951868e-02,9.999999999999048539e-02
5.617188917527164982e-01,9.999999999999513722e-01,7.770183447260135941e-15,6.666666666665932439e-02,9.999999999999382994e-02
5.632811082472835018e-01,9.999999999999548139e-01,7.894903009770593736e-15,6.666666666665918561e-02,9.999999999999328870e-02
5.662126066298351912e-01,9.999999999999740208e-01,8.302720299531460100e-15,6.666666666665906071e-02,9.999999999999116540e-02
5.700373933701647911e-01,9.999999999999726885e-01,8.909311802168964460e-15,6.666666666665893581e-02,9.999999999999112377e-02
5.729688917527164804e-01,9.999999999999508171e-01,9.322836735455965983e-15,6.666666666665878316e-02,9.999999999999306666e-02
5.745311082472834840e-01,9.999999999999584777e-01,9.510018143138977137e-15,6.666666666665863050e-02,9.999999999999208133e-02
5.774626066298351734e-01,9.999999999999581446e-01,1.003258437514222868e-14,6.666666666665842234e-02,9.999999999999180378e-02
5.812873933701647733e-01,9.999999999999813483e-01,1.064076855149139026e-14,6.666666666665820029e-02,9.999999999998913924e-02
5.842188917527164627e-01,9.999999999999407141e-01,1.097751802242012242e-14,6.666666666665800600e-02,9.999999999999291400e-02
5.857811082472834663e-01,9.999999999999538147e-01,1.121009239188701470e-14,6.666666666665786722e-02,9.999999999999140132e-02
5.887126066298351557e-01,9.999999999999533706e-01,1.173001403499797966e-14,6.666666666665775620e-02,9.999999999999127642e-02
5.925373933701647555e-01,9.999999999999683586e-01,1.241691839027647851e-14,6.666666666665756191e-02,9.999999999998948619e-02
5.954688917527164449e-01,9.999999999999360512e-01,1.289222557168281629e-14,6.666666666665739538e-02,9.999999999999246991e-02
5.970311082472834485e-01,9.999999999999458211e-01,1.304352361082909314e-14,6.666666666665731211e-02,9.999999999999135969e-02
5.999626066298351379e-01,9.999999999999630296e-01,1.338013180861228049e-14,6.666666666665717333e-02,9.999999999998943068e-02
6.037873933701648488e-01,9.999999999999630296e-01,1.474366403350614624e-14,6.666666666665670149e-02,9.999999999998872291e-02
6.067188917527165382e-01,9.999999999999267253e-01,1.738526918656078451e-14,6.666666666665582719e-02,9.999999999999105438e-02
6.082811082472835418e-01,9.999999999999281686e-01,1.946903989938388439e-14,6.666666666665510554e-02,9.999999999998983313e-02
6.112126066298352312e-01,9.999999999999290567e-01,2.229164518519165073e-14,6.666666666665414798e-02,9.999999999998829270e-02
6.150373933701648310e-01,9.999999999999436007e-01,2.340900694931427663e-14,6.666666666665373164e-02,9.999999999998621103e-02
6.179688917527165204e-01,9.999999999999130695e-01,2.259672212545068147e-14,6.666666666665389818e-02,9.999999999998951394e-02
6.195311082472835240e-01,9.999999999999055200e-01,2.411044347207419451e-14,6.666666666665330143e-02,9.999999999998938904e-02
6.224626066298352134e-01,9.999999999999261702e-01,3.101409820452327079e-14,6.666666666665105323e-02,9.999999999998394895e-02
6.262873933701648133e-01,9.999999999998879785e-01,3.802584139673710167e-14,6.666666666664865237e-02,9.999999999998415712e-02
6.292188917527165026e-01,9.999999999998883116e-01,3.400162376796773950e-14,6.666666666664981811e-02,9.999999999998587796e-02
6.307811082472835063e-01,9.999999999999014122e-01,2.885546301963471555e-14,6.666666666665148344e-02,9.999999999998705758e-02
6.337126066298351956e-01,9.999999999998995248e-01,3.105584544655998978e-14,6.666666666665070629e-02,9.999999999998608613e-02
6.375373933701647955e-01,9.999999999998505640e-01,4.732719840341791171e-14,6.666666666664530783e-02,9.999999999998289424e-02
6.404688917527164849e-01,9.999999999998104849e-01,5.570065612190640591e-14,6.666666666664254615e-02,9.999999999998275546e-02
6.420311082472834885e-01,9.999999999998490097e-01,4.408361947502722115e-14,6.666666666664648744e-02,9.999999999998480937e-02
6.449626066298351779e-01,9.999999999999227285e-01,2.224039073388488668e-14,6.666666666665375940e-02,9.999999999998834821e-02
6.487873933701647777e-01,9.999999999999220623e-01,2.679190786677142022e-14,6.666666666665220509e-02,9.999999999998608613e-02
6.517188917527164671e-01,9.999999999997567501e-01,7.445033505546425221e-14,6.666666666663621788e-02,9.999999999997863376e-02
6.532811082472834707e-01,9.999999999997017941e-01,9.107914229380766425e-14,6.666666666663061125e-02,9.999999999997571942e-02
6.562126066298351601e-01,9.999999999998331335e-01,5.583713353688330557e-14,6.666666666664232410e-02,9.999999999998014644e-02
6.600373933701647600e-01,1.000000000000050182e+00,-2.048769378255374305e-14,6.666666666666769270e-02,9.999999999999649447e-02
6.629688917527164493e-01,9.999999999999635847e-01,3.855989824650505234e-15,6.666666666665946317e-02,9.999999999999281686e-02
6.645311082472834530e-01,9.999999999996990185e-01,9.181757890563140421e-14,6.666666666663007002e-02,9.999999999997519207e-02
6.674626066298351423e-01,9.999999999994924060e-01,1.679555123432394115e-13,6.666666666660471530e-02,9.999999999995781708e-02
6.712873933701648532e-01,9.999999999998488986e-01,4.781342447436673382e-14,6.666666666664483598e-02,9.999999999998235301e-02
6.742188917527165426e-01,1.000000000000498934e+00,-1.768150579639824705e-13,6.666666666671965114e-02,1.000000000000295652e-01
6.757811082472835462e-01,1.000000000000430989e+00,-1.574035831580827607e-13,6.666666666671307306e-02,1.000000000000264844e-01
6.787126066298352356e-01,9.999999999995953237e-01,1.325759498283620789e-13,6.666666666661631713e-02,9.999999999996492250e-02
6.825373933701648355e-01,9.999999999987273513e-01,4.232590419335864079e-13,6.666666666651945017e-02,9.999999999990641375e-02
6.854688917527165248e-01,9.999999999998089306e-01,5.224287452106130823e-14,6.666666666664315677e-02,9.999999999998382405e-02
6.870311082472835285e-01,1.000000000001135536e+00,-3.910617221669467290e-13,6.666666666679089970e-02,1.000000000000727807e-01
6.899626066298352178e-01,1.000000000001488143e+00,-4.968323260469760355e-13,6.666666666682612152e-02,1.000000000000903499e-01
6.937873933701648177e-01,9.999999999986527444e-01,4.461246013046820325e-13,6.666666666651177575e-02,9.999999999990237531e-02
6.967188917527165071e-01,9.999999999961015629e-01,1.290407474250175020e-12,6.666666666623026483e-02,9.999999999973521736e-02
6.982811082472835107e-01,9.999999999976000309e-01,7.880558108682975687e-13,6.666666666639764482e-02,9.999999999983645582e-02
7.012126066298352001e-01,1.000000000002526646e+00,-8.467532969759610557e-13,6.666666666694258392e-02,1.000000000001611961e-01
7.050373933701647999e-01,1.000000000004765077e+00,-1.594566671041372122e-12,6.666666666719169021e-02,1.000000000003110068e-01
7.079688917527164893e-01,9.999999999968253173e-01,1.043992440899596875e-12,6.666666666631203275e-02,9.999999999978549658e-02
7.095311082472834929e-01,9.999999999910303972e-01,2.974142382320258267e-12,6.666666666566863075e-02,9.999999999939988837e-02
7.124626066298351823e-01,9.999999999928737004e-01,2.368955395447966328e-12,6.666666666587044154e-02,9.999999999951826590e-02
7.162873933701647822e-01,1.000000000009259260e+00,-3.089559667240050076e-12,6.666666666769018035e-02,1.000000000006093237e-01
7.192188917527164715e-01,1.000000000017271740e+00,-5.771387810726772817e-12,6.666666666858417356e-02,1.000000000011490725e-01
7.207811082472834752e-01,1.000000000006127765e+00,-2.058024283908588778e-12,6.666666666734633040e-02,1.000000000004067080e-01
7.237126066298351645e-01,9.999999999816953089e-01,6.094049657163535231e-12,6.666666666462879587e-02,9.999999999877363932e-02
7.275373933701647644e-01,9.999999999786146621e-01,7.120832207928317073e-12,6.666666666428645860e-02,9.999999999856820643e-02
7.304688917527164538e-01,1.000000000023095303e+00,-7.713474290713857900e-12,6.666666666923121154e-02,1.000000000015372759e-01
7.320311082472834574e-01,1.000000000047613469e+00,-1.588537128444949536e-11,6.666666667195515761e-02,1.000000000031713715e-01
7.349626066298351468e-01,1.000000000028816283e+00,-9.611728753151106543e-12,6.666666666986398315e-02,1.000000000019143354e-01
7.387873933701648577e-01,9.999999999438787812e-01,1.870123710805162819e-11,6.666666666042621314e-02,9.999999999625142078e-02
7.417188917527165470e-01,9.999999999172309861e-01,2.757267736252810364e-11,6.666666665746891207e-02,9.999999999448025423e-02
7.432811082472835507e-01,9.999999999791545635e-01,6.934409029409691340e-12,6.666666666434825639e-02,9.999999999860691158e-02
7.462126066298352400e-01,1.000000000098573150e+00,-3.286679685916902836e-11,6.666666667761518561e-02,1.000000000065654482e-01
7.500373933701648399e-01,1.000000000098212771e+00,-3.275182682491692690e-11,6.666666667757677189e-02,1.000000000065438543e-01
7.529688917527165293e-01,9.999999998722499672e-01,4.256185007259435408e-11,6.666666665247217294e-02,9.999999999148324881e-02
7.545311082472835329e-01,9.999999997574869903e-01,8.082050286829787777e-11,6.666666663971922147e-02,9.999999998383010680e-02
7.574626066298352223e-01,9.999999998569273352e-01,4.768108224730343635e-11,6.666666665076570464e-02,9.999999999045580679e-02
7.612873933701648221e-01,1.000000000279430923e+00,-9.315638323157663515e-11,6.666666669771161013e-02,1.000000000186243021e-01
7.642188917527165115e-01,1.000000000416159107e+00,-1.387403482217900743e-10,6.666666671290631674e-02,1.000000000277435491e-01
7.657811082472835151e-01,1.000000000126368249e+00,-4.214545517429360277e-11,6.666666668070796165e-02,1.000000000084250995e-01
7.687126066298352045e-01,9.999999995281185772e-01,1.572863557486367145e-10,6.666666661423061024e-02,9.999999996853403683e-02
7.725373933701648044e-01,9.999999994605558440e-01,1.798022494885002622e-10,6.666666660672536382e-02,9.999999996403244329e-02
7.754688917527164937e-01,1.000000000525520516e+00,-1.751929714495003434e-10,6.666666672505712488e-02,1.000000000350336204e-01
7.770311082472834974e-01,1.000000001146912787e+00,-3.823197729606702204e-10,6.666666679409936902e-02,1.000000000764577485e-01
7.799626066298351867e-01,1.000000000851922533e+00,-2.839847315277223692e-10,6.666666676132114444e-02,1.000000000567894398e-01
7.837873933701647866e-01,9.999999988386824024e-01,3.870932966927128856e-10,6.666666653762851058e-02,9.999999992257450898e-02
7.867188917527164760e-01,9.999999977776347082e-01,7.407682841783399167e-10,6.666666641973677254e-02,9.999999985184167273e-02
7.882811082472834796e-01,9.999999988573597953e-01,3.808619494876494128e-10,6.666666653970547418e-02,9.999999992382220537e-02
7.912126066298351690e-01,1.000000001841160335e+00,-6.137312747804921173e-10,6.666666687123636026e-02,1.000000001227384916e-01
7.950373933701647688e-01,1.000000003228725953e+00,-1.076258724770921191e-09,6.666666702541199085e-02,1.000000002152453826e-01
7.979688917527164582e-01,9.999999988568681886e-01,3.810228242780038958e-10,6.666666653965146183e-02,9.999999992379035585e-02
7.995311082472834618e-01,9.999999953293580157e-01,1.556862418240435013e-09,6.666666614770493104e-02,9.999999968862156863e-02
8.024626066298351512e-01,9.999999946739333012e-01,1.775342721821904499e-09,6.666666607487833907e-02,9.999999964492416182e-02
8.062873933701648621e-01,1.000000003043962638e+00,-1.014669794577490607e-09,6.666666700488256547e-02,1.000000002029275692e-01
8.092188917527165515e-01,1.000000011228916019e+00,-3.742993887821288856e-09,6.666666791432389327e-02,1.000000007485942061e-01
8.107811082472835551e-01,1.000000009244985666e+00,-3.081684842860290577e-09,6.666666769388744640e-02,1.000000006163325739e-01
8.137126066298352445e-01,9.999999961785859259e-01,1.273791422939979727e-09,6.666666624206185610e-02,9.999999974523417212e-02
8.175373933701648443e-01,9.999999822205194455e-01,5.926474198352416903e-09,6.666666469116755422e-02,9.999999881469935625e-02
8.204688917527165337e-01,9.999999940871013848e-01,1.970942167736747992e-09,6.666666600967818823e-02,9.999999960580713276e-02
8.220311082472835373e-01,1.000000011619892382e+00,-3.873320160624950989e-09,6.666666795776556020e-02,1.000000007746590786e-01
8.249626066298352267e-01,1.000000028475919622e+00,-9.491987865612795992e-09,6.666666983065473728e-02,1.000000018983900757e-01
8.287873933701648266e-01,1.000000006507667960e+00,-2.169234025604379106e-09,6.666666738973674178e-02,1.000000004338382903e-01
8.317188917527165160e-01,9.999999569131645671e-01,1.436225660973616122e-08,6.666666187923998843e-02,9.999999712754338577e-02
8.332811082472835196e-01,9.999999444340080812e-01,1.852197287555231799e-08,6.666666049266790905e-02,9.999999629560082925e-02
8.362126066298352089e-01,9.999999803672271481e-01,6.544240214763461874e-09,6.666666448524512234e-02,9.999999869114492568e-02
8.400373933701648088e-01,1.000000070008485453e+00,-2.333617650583801875e-08,6.666667444538433573e-02,1.000000046672276099e-01
8.429688917527164982e-01,1.000000085626877588e+00,-2.854231753995737180e-08,6.666667618076481394e-02,1.000000057084589472e-01
8.445311082472835018e-01,1.000000029385662126e+00,-9.795245605683595941e-09,6.666666993174023836e-02,1.000000019590440714e-01
8.474626066298351912e-01,9.999999048612658870e-01,3.171289413037325994e-08,6.666665609569424888e-02,9.999999365741417401e-02
8.512873933701647911e-01,9.999998637161738868e-01,4.542792372322814352e-08,6.666665152401859973e-02,9.999999091440925358e-02
8.542188917527164804e-01,1.000000047254981705e+00,-1.575168484241083691e-08,6.666667191722031038e-02,1.000000031503321257e-01
8.557811082472834840e-01,1.000000187731975521e+00,-6.257734546655002146e-08,6.666668752577627199e-02,1.000000125154644898e-01
8.587126066298351734e-01,1.000000245065472582e+00,-8.168849354222692189e-08,6.666669389616067254e-02,1.000000163376897344e-01
8.625373933701647733e-01,9.999999432765273033e-01,1.890779265088092474e-08,6.666666036406107554e-02,9.999999621843864983e-02
8.654688917527164627e-01,9.999995602781470705e-01,1.465739566761700157e-07,6.666661780868719800e-02,9.999997068520317944e-02
8.670311082472834663e-01,9.999995322749113402e-01,1.559083587472865299e-07,6.666661469722175160e-02,9.999996881832688700e-02
8.699626066298351557e-01,9.999999284183382908e-01,2.386056181295269911e-08,6.666665871313828817e-02,9.999999522787324235e-02
8.737873933701647555e-01,1.000000668909550861e+00,-2.229698585139509307e-07,6.666674098997771303e-02,1.000000445939816379e-01
8.767188917527164449e-01,1.000000688374192093e+00,-2.294580161182077566e-07,6.666674315269877082e-02,1.000000458915973472e-01
8.782811082472834485e-01,1.000000205459435021e+00,-6.848648469298295004e-08,6.666668949548960887e-02,1.000000136972880732e-01
8.812126066298351379e-01,9.999991663327281177e-01,2.778891855470471404e-07,6.666657403698122986e-02,9.999994442215268120e-02
8.850373933701648488e-01,9.999987827806778862e-01,4.057398198006385811e-07,6.666653142016133737e-02,9.999991885207541731e-02
8.879688917527165382e-01,1.000000195781369783e+00,-6.526042053461652272e-08,6.666668842013444285e-02,1.000000130520621033e-01
8.895311082472835418e-01,1.000001347490630632e+00,-4.491634067566808431e-07,6.666681638792815168e-02,1.000000898327080973e-01
8.924626066298352312e-01,1.000002199384089963e+00,-7.331271408872555798e-07,6.666691104273017587e-02,1.000001466253637727e-01
8.962873933701648310e-01,1.000000313946998620e+00,-1.046497532013396304e-07,6.666670154991657937e-02,1.000000209301684234e-01
8.992188917527165204e-01,9.999969638218279000e-01,1.012060958273258816e-06,6.666632931368822457e-02,9.999979758773497318e-02
9.007811082472835240e-01,9.999959546610049932e-01,1.348447590772838288e-06,6.666621718534000707e-02,9.999973031081850483e-02
9.037126066298352134e-01,9.999976062177267089e-01,7.979299113202101056e-07,6.666640069044535433e-02,9.999984041351332731e-02
9.075373933701648133e-01,1.000003643176548218e+00,-1.214393773114672947e-06,6.666707146556541397e-02,1.000002428798084375e-01
9.104688917527165026e-01,1.000007127613833147e+00,-2.375863636057149527e-06,6.666745862496627206e-02,1.000004751726792235e-01
9.120311082472835063e-01,1.000005838507646239e+00,-1.946166253348145340e-06,6.666731539126717621e-02,1.000003892338635764e-01
9.149626066298351956e-01,9.999986630754635897e-01,4.456459783680575657e-07,6.666651811813034678e-02,9.999991086952998709e-02
9.187873933701647955e-01,9.999890550721820537e-01,3.648315562245215816e-06,6.666545057034330146e-02,9.999927034031065587e-02
9.217188917527164849e-01,9.999906657489158190e-01,3.111430566830424852e-06,6.666562952958904331e-02,9.999937771368339057e-02
9.232811082472834885e-01,9.999972218962112080e-01,9.260367561748074146e-07,6.666635798831026249e-02,9.999981479232972204e-02
9.262126066298351779e-01,1.000011694264000051e+00,-3.898064957868795594e-06,6.666796603177350955e-02,1.000007796121432507e-01
9.300373933701647777e-01,1.000019640939765031e+00,-6.546954570172515529e-06,6.666884901342286229e-02,1.000013094004399139e-01
9.329688917527164671e-01,1.000004924136893347e+00,-1.641364898805995691e-06,6.666721379008647141e-02,1.000003282698239127e-01
9.345311082472834707e-01,9.999905260148969077e-01,3.158008874230348372e-06,6.666561400368144208e-02,9.999936839804866862e-02
9.374626066298351601e-01,9.999700051905123788e-01,9.998398067181957645e-06,6.666333393394566209e-02,9.999800032188728427e-02
9.412873933701647600e-01,9.999740247927613179e-01,8.658409116236686002e-06,6.666378058026370401e-02,9.999826834613934068e-02
9.442188917527164493e-01,1.000011232167317354e+00,-3.743986619397041950e-06,6.666791467154128958e-02,1.000007487821697322e-01
9.457811082472834530e-01,1.000035320869638866e+00,-1.177349100407262968e-05,6.667059125606931980e-02,1.000023547139695240e-01
9.487126066298351423e-01,1.000058891718267340e+00,-1.963007104888347178e-05,6.667321028057507371e-02,1.000039260178259282e-01
9.525373933701648532e-01,1.000030787864679027e+00,-1.026276668242380983e-05,6.667008765910038826e-02,1.000020526389862885e-01
9.554688917527165426e-01,9.999613416029102808e-01,1.288651046118365785e-05,6.666237127388144335e-02,9.999742265089493765e-02
9.570311082472835462e-01,9.999248977075120282e-01,2.503467844363298691e-05,6.665832219165897243e-02,9.999499314071062794e-02
9.599626066298352356e-01,9.998980546013487292e-01,3.398330861615292701e-05,6.665533966698510004e-02,9.999320334745530336e-02
9.637873933701648355e-01,9.999620257057987294e-01,1.265753842515129902e-05,6.666244759399371500e-02,9.999746872428727507e-02
9.667188917527165248e-01,1.000083701037787653e+00,-2.789894702112351098e-05,6.667596683455741247e-02,1.000055796810322417e-01
9.682811082472835285e-01,1.000146929305072652e+00,-4.897406459052710919e-05,6.668299295389057413e-02,1.000097950611470582e-01
9.712126066298352178e-01,1.000214058549326879e+00,-7.134712597730946909e-05,6.669045243589190319e-02,1.000142697443443668e-01
9.750373933701648177e-01,1.000148218485132245e+00,-4.940509176862435524e-05,6.668313665789600553e-02,1.000098816736840618e-01
9.779688917527165071e-01,9.999526583434334981e-01,1.578201888075396746e-05,6.666140615984936235e-02,9.999684325598519330e-02
9.795311082472835107e-01,9.998126867213985580e-01,6.244159570867327471e-05,6.664585540062824276e-02,9.998751208965105108e-02
9.824626066298352001e-01,9.995090561744119917e-01,1.636756825356155173e-04,6.661212596239689254e-02,9.996726725621565834e-02
9.862873933701647999e-01,9.990695584528532791e-01,3.102413841213929506e-04,6.656331701859158345e-02,9.993796195983195574e-02
9.892188917527164893e-01,9.987195060529031609e-01,4.270154643042843004e-04,6.652444968844452300e-02,9.991461459187817029e-02
9.907811082472834929e-01,9.985191567330041762e-01,4.938591323359151509e-04,6.650220947404626715e-02,9.990125230791400968e-02
9.937126066298351823e-01,9.980988057934491176e-01,6.341331741914501587e-04,6.645555685455679928e-02,9.987321365702954423e-02
9.975373933701647822e-01,9.974280775290214063e-01,8.580427331090167932e-04,6.638114282716679748e-02,9.982846531393438361e-02
1.000468891752716472e+00,9.967955230452820725e-01,1.069302776868709393e-03,6.631099386454665512e-02,9.978625354670803138e-02
1.002031108247283475e+00,9.964175270609750834e-01,1.195585690049176530e-03,6.626908991625669876e-02,9.976102605058059791e-02
1.004962606629835165e+00,9.956376680801327650e-01,1.456232473195223252e-03,6.618266752434330547e-02,9.970896488673727798e-02
1.008787393370164764e+00,9.945083035626112178e-01,1.833923181035326594e-03,6.605759701657597238e-02,9.963355275155402757e-02
1.011718891752716454e+00,9.935803413369119763e-01,2.144484479408888342e-03,6.595489781456205514e-02,9.957156216348307665e-02
1.013281108247283457e+00,9.930703474256997731e-01,2.315240619953511363e-03,6.589848508994473886e-02,9.953748784379320980e-02
1.016212606629835147e+00,9.920918511551656271e-01,2.643030176545978563e-03,6.579030138667373018e-02,9.947209219096379840e-02
1.020037393370164747e+00,9.907842524085466174e-01,3.081398775573462173e-03,6.564584427885498952e-02,9.938467045566161395e-02
1.022968891752716436e+00,9.897667519409502068e-01,3.422786410411650555e-03,6.553352148687019429e-02,9.931661377545433766e-02
1.024531108247283440e+00,9.892199806863281042e-01,3.606330571056989929e-03,6.547319567775169991e-02,9.928003420279568614e-02
1.027462606629835129e+00,9.881881318025080851e-01,3.952894795053287294e-03,6.535941089039279395e-02,9.921098339519679454e-02
1.031287393370164729e+00,9.868321901089456283e-01,4.408676004667682301e-03,6.521000861489724409e-02,9.912020899069691471e-02
1.034218891752716418e+00,9.857874502619362600e-01,4.760140506475237995e-03,6.509498738831061282e-02,9.905023750963866391e-02
1.035781108247283422e+00,9.852290505458679570e-01,4.948094176330311567e-03,6.503354380052486783e-02,9.901282919615429778e-02
1.038712606629835111e+00,9.841788274047107432e-01,5.301783974415432907e-03,6.491804552881454138e-02,9.894245393391166987e-02
1.042537393370164711e+00,9.828046204306599698e-01,5.764962430035723388e-03,6.476704168719830956e-02,9.885033150152118531e-02
1.045468891752716400e+00,9.817490306200147288e-01,6.121047744266751647e-03,6.465114314404224460e-02,9.877953702161394733e-02
1.047031108247283404e+00,9.811857974161999341e-01,6.311148974940209225e-03,6.458933701946299732e-02,9.874175287119262012e-02
1.049962606629835093e+00,9.801278318753126051e-01,6.668425675336444279e-03,6.447330634640126290e-02,9.867076148073802844e-02
1.053787393370164915e+00,9.787457502963352596e-01,7.135543168688919004e-03,6.432185491576772329e-02,9.857798344916382516e-02
1.056718891752716605e+00,9.776854481453347567e-01,7.494206883551431456e-03,6.420576024884254440e-02,9.850677491002948760e-02
1.058281108247283608e+00,9.771201103459502546e-01,7.685547606400636340e-03,6.414389440964822497e-02,9.846879682008286006e-02
1.061212606629835298e+00,9.760588120124288336e-01,8.044944252606076734e-03,6.402782027671363729e-02,9.839748305437917564e-02
1.065037393370164898e+00,9.746734404546776309e-01,8.514475519106157880e-03,6.387642925923921189e-02,9.830435498905357172e-02
1.067968891752716587e+00,9.736112821052685939e-01,8.874767491858503998e-03,6.376045457253187720e-02,9.823292274509300148e-02
1.069531108247283591e+00,9.730451652284004549e-01,9.066906617904062562e-03,6.369867565353128092e-02,9.819483914487069087e-02
1.072462606629835280e+00,9.719827384951129634e-01,9.427690050161917010e-03,6.358280154092632586e-02,9.812334986427231898e-02
1.076287393370164880e+00,9.705964779932279018e-01,9.898836198662011587e-03,6.343173579564802267e-02,9.803003189357945013e-02
1.079218891752716569e+00,9.695340192064322293e-01,1.026023870510958495e-02,6.331605237083599846e-02,9.795847971790681841e-02
1.080781108247283573e+00,9.689678650210904465e-01,1.045292917963813219e-02,6.325444198044856414e-02,9.792034018445765209e-02
1.083712606629835262e+00,9.679055699946732538e-01,1.081468008742986729e-02,6.313890615402431572e-02,9.784875939039970605e-02
1.087537393370164862e+00,9.665198368969099008e-01,1.128696942521456928e-02,6.298832076738143659e-02,9.775534608209986154e-02
1.090468891752716551e+00,9.654580209753920172e-01,1.164916815083996172e-02,6.287303160099405597e-02,9.768373699584693981e-02
1.092031108247283555e+00,9.648922875061628490e-01,1.184225712743071715e-02,6.281163970247602424e-02,9.764557222985602303e-02
1.094962606629835244e+00,9.638309145942309808e-01,1.220471209076283078e-02,6.269652804399579449e-02,9.757395269437497964e-02
1.098787393370164844e+00,9.624466175891102093e-01,1.267784144431305209e-02,6.254652143055687563e-02,9.748050482098430392e-02
1.101718891752716534e+00,9.613860618141960579e-01,1.304063021357359728e-02,6.243169312631070833e-02,9.740888016698229235e-02
1.103281108247283537e+00,9.608210525977413097e-01,1.323401607967721397e-02,6.237055242984905490e-02,9.737071059364243997e-02
1.106212606629835227e+00,9.597611316912302293e-01,1.359699797522452396e-02,6.225592174676761875e-02,9.729908780072835106e-02
1.110037393370164827e+00,9.583788902168571822e-01,1.407076007561626312e-02,6.210655998486160068e-02,9.720564687752319966e-02
1.112968891752716516e+00,9.573200213949863979e-01,1.443399581645345500e-02,6.199223785702993872e-02,9.713403533548189972e-02
1.114531108247283520e+00,9.567559481603943317e-01,1.462760737667452744e-02,6.193137080655264359e-02,9.709587527357115000e-02
1.117462606629835209e+00,9.556978519295631358e-01,1.499099106247782712e-02,6.181726035722959894e-02,9.702427430241673811e-02
1.121287393370164809e+00,9.543181072106371454e-01,1.546523769107770174e-02,6.166858957917021461e-02,9.693086997912118974e-02
1.124218891752716498e+00,9.532612324501605894e-01,1.582881697456477860e-02,6.155480554447100017e-02,9.685929226282041782e-02
1.125781108247283502e+00,9.526982484353917480e-01,1.602260240185093831e-02,6.149422803545581684e-02,9.682115213780531637e-02
1.128712606629835191e+00,9.516422480124252514e-01,1.638629622544813397e-02,6.138066575168026062e-02,9.674959137198609060e-02
1.132537393370164791e+00,9.502653242600660466e-01,1.686091788626473825e-02,6.123271898868955232e-02,9.665624551180330981e-02
1.135468891752716480e+00,9.492106708869119114e-01,1.722476371479185475e-02,6.111949602098160766e-02,9.658471701104062723e-02
1.137031108247283484e+00,9.486488899320322243e-01,1.741868424001105989e-02,6.105921953130347135e-02,9.654660461734926313e-02
1.139962606629835173e+00,9.475951871979279018e-01,1.778261935317258791e-02,6.094622563208105387e-02,9.647509789328051477e-02
1.143787393370164773e+00,9.462213277339011075e-01,1.825753330634871316e-02,6.079902686849007754e-02,9.638182698877213739e-02
1.146718891752716463e+00,9.451690673134318654e-01,1.862158719257574549e-02,6.068638168405930677e-02,9.631035935701248718e-02
1.148281108247283466e+00,9.446085755239868043e-01,1.881561327101366130e-02,6.062641457323351274e-02,9.627228062100204320e-02
1.151212606629835156e+00,9.435573229756937241e-01,1.917973706019254418e-02,6.051400378972926486e-02,9.620083854400032775e-02
1.155037393370164756e+00,9.421867127134696540e-01,1.965487983617471984e-02,6.036757049878205966e-02,9.610765523044564884e-02
1.157968891752716445e+00,9.411369762671730754e-01,2.001909677285724359e-02,6.025551526365014593e-02,9.603625739364947400e-02
1.159531108247283449e+00,9.405778395432984329e-01,2.021320562726630285e-02,6.019586360888681820e-02,9.599821685908818680e-02
1.162462606629835138e+00,9.395291532674745483e-01,2.057747747048110226e-02,6.008404663270190682e-02,9.592684765088375920e-02
1.166287393370164738e+00,9.381619334943696042e-01,2.105279997024155775e-02,5.993839145380379374e-02,9.583376171086700757e-02
1.169218891752716427e+00,9.371148216254441277e-01,2.141714508747607007e-02,5.982693492811225200e-02,9.576244054758611957e-02
1.170781108247283431e+00,9.365570907507677623e-01,2.161131905590438218e-02,5.976760308894633195e-02,9.572444170120228413e-02
1.173712606629835120e+00,9.355110593276568798e-01,2.197570743520647213e-02,5.965638755615957495e-02,9.565315176343408554e-02
1.177537393370164720e+00,9.341473378087513657e-01,2.245117154244150731e-02,5.951151944728327869e-02,9.556017081879289443e-02
1.180468891752716409e+00,9.331029276635978142e-01,2.281561776850120696e-02,5.940066778258079605e-02,9.548893164119817700e-02
1.182031108247283413e+00,9.325466418580757866e-01,2.300984314148386833e-02,5.934165879873963545e-02,9.545097714442925263e-02
1.184962606629835102e+00,9.315033328290234227e-01,2.337432360277361468e-02,5.923104999160916373e-02,9.537977144706731580e-02
1.188787393370164702e+00,9.301431911385033002e-01,2.384989976910868725e-02,5.908697506361116486e-02,9.528690145754040164e-02
1.191718891752716392e+00,9.291015414068455325e-01,2.421442614066633345e-02,5.897673238603130114e-02,9.521574837244708989e-02
1.193281108247283395e+00,9.285467308586158319e-01,2.440869231095934080e-02,5.891804826958874086e-02,9.517784023929727610e-02
1.196212606629835085e+00,9.275061955877260678e-01,2.477324595177040831e-02,5.880804963264324448e-02,9.510672259506380843e-02
1.200037393370164907e+00,9.261496946196234870e-01,2.524891137693924259e-02,5.866477176633205781e-02,9.501396821778271273e-02
1.202968891752716596e+00,9.251108492017642293e-01,2.561350175367328383e-02,5.855514061273962151e-02,9.494290440426274291e-02
1.204531108247283600e+00,9.245575368679371797e-01,2.580780056838538269e-02,5.849678256908408952e-02,9.490504414779277198e-02
1.207462606629835289e+00,9.235198143088471090e-01,2.617241288756080170e-02,5.838739610463378887e-02,9.483401741899330495e-02
1.211287393370164889e+00,9.221669987347925757e-01,2.664815013280972741e-02,5.824491743107887420e-02,9.474138227293515957e-02
1.214218891752716578e+00,9.211309896094462824e-01,2.701279220825401201e-02,5.813589909093933722e-02,9.467041020233493698e-02
1.215781108247283582e+00,9.205791925050231805e-01,2.720711746416132337e-02,5.807786769187833764e-02,9.463259896279062333e-02
1.218712606629835271e+00,9.195443120678358229e-01,2.757177745160659804e-02,5.796909426841163199e-02,9.456166523077005892e-02
1.222537393370164871e+00,9.181952140059188583e-01,2.804757332223675043e-02,5.782741554233976344e-02,9.446915208267518682e-02
1.225468891752716560e+00,9.171620635484817319e-01,2.841225782154194190e-02,5.771901032513000740e-02,9.439827368428700682e-02
1.227031108247283564e+00,9.166117936770060703e-01,2.860660485717378063e-02,5.766130564573032635e-02,9.436051234037835800e-02
1.229962606629835253e+00,9.155797773268880002e-01,2.897130426505611922e-02,5.755314524534432818e-02,9.428967306384085367e-02
1.233787393370164853e+00,9.142344195097974469e-01,2.944714892429553532e-02,5.741226614999619948e-02,9.419728396483915966e-02
1.236718891752716543e+00,9.132041425727496220e-01,2.981186896590606525e-02,5.730447360446394578e-02,9.412650074553098600e-02
1.238281108247283546e+00,9.126554076915280866e-01,3.000623433331363679e-02,5.724709533463780142e-02,9.408879000581174545e-02
1.241212606629835236e+00,9.116262713362437431e-01,3.037096707891018613e-02,5.713954725231502191e-02,9.401804618118507484e-02
1.245037393370164835e+00,9.102846696879119959e-01,3.084685330558778818e-02,5.699946664130355056e-02,9.392578257004859099e-02
1.247968891752716525e+00,9.092572754912451316e-01,3.121160386385476299e-02,5.689228572918834936e-02,9.385509568529618041e-02
1.249531108247283528e+00,9.087100798502458776e-01,3.140598505456479450e-02,5.683523326289469796e-02,9.381743614904280992e-02
1.252462606629835218e+00,9.076838341606977556e-01,3.177074673080679951e-02,5.672829626861470437e-02,9.374678847464980314e-02
1.256287393370164818e+00,9.063459998047401767e-01,3.224666932596575997e-02,5.658901236722588962e-02,9.365465128011357665e-02
1.259218891752716507e+00,9.053214937425393405e-01,3.261144680430769216e-02,5.648244160854545837e-02,9.358406157195732489e-02
1.260781108247283511e+00,9.047758389541763480e-01,3.280584202965883961e-02,5.642571411766923728e-02,9.354645375404468943e-02
1.263712606629835200e+00,9.037524898562590003e-01,3.317062950415496092e-02,5.631938658788105539e-02,9.347590278313688827e-02
1.267537393370164800e+00,9.024184303595744749e-01,3.364658478958851284e-02,5.618089715126770717e-02,9.338389254009704654e-02
1.270468891752716489e+00,9.013968155274276750e-01,3.401138665675995654e-02,5.607493473716482213e-02,9.331340055437310765e-02
1.272031108247283493e+00,9.008527015664321569e-01,3.420579466280868064e-02,5.601853122923838857e-02,9.327584487202766894e-02
1.274962606629835182e+00,8.998322507325505759e-01,3.457060574934213426e-02,5.591281125184464906e-02,9.320539112650086389e-02
1.278787393370164782e+00,8.985019706756443014e-01,3.504659117529312223e-02,5.577511369578592310e-02,9.311350812148722067e-02
1.281718891752716472e+00,8.974832490226514192e-01,3.541141568682509150e-02,5.566975758294030047e-02,9.304311413649891949e-02
1.283281108247283475e+00,8.969406752915859427e-01,3.560583561188498947e-02,5.561367694889305519e-02,9.300561087411990391e-02
1.286212606629835165e+00,8.959231209860973877e-01,3.597066881054887533e-02,5.550856240745542791e-02,9.293525489055347311e-02
1.290037393370164764e+00,8.945966219637874195e-01,3.644668262968326494e-02,5.537165390751169758e-02,9.284349931809784962e-02
1.292968891752716454e+00,8.935807947906180271e-01,3.681152859152779511e-02,5.526690188768077633e-02,9.277320340232490803e-02
1.294531108247283457e+00,8.930397609727119823e-01,3.700595984649575343e-02,5.521114293702634318e-02,9.273575267839623271e-02
1.297462606629835147e+00,8.920250993966835074e-01,3.737081413376202449e-02,5.510663157455789052e-02,9.266549497064986707e-02
1.301287393370164747e+00,8.907023799254654151e-01,3.784685515765061348e-02,5.497050914565212998e-02,9.257386707036545370e-02
1.304218891752716436e+00,8.896894477794864420e-01,3.821172175801688942e-02,5.486635890321934356e-02,9.250366918505625868e-02
1.305781108247283440e+00,8.891499542395664424e-01,3.840616394164014791e-02,5.481092039302205843e-02,9.246627095634002425e-02
1.308712606629835129e+00,8.881381812642394902e-01,3.877103861651318151e-02,5.470700986229230095e-02,9.239611191653490652e-02
1.312537393370164729e+00,8.868192370306720029e-01,3.924710602125312114e-02,5.457167041565025994e-02,9.230461203971854212e-02
1.315468891752716418e+00,8.858091991112120311e-01,3.961199268928108225e-02,5.446811956609420857e-02,9.223451216257205765e-02
1.317031108247283422e+00,8.852712466198338070e-01,3.980644551684554833e-02,5.441300022010670673e-02,9.219716628299155781e-02
1.319962606629835111e+00,8.842623593460391396e-01,4.017134007792436817e-02,5.430968811802239921e-02,9.212710607435684040e-02
1.323787393370164711e+00,8.829471842068096210e-01,4.064743326848553606e-02,5.417512850447066264e-02,9.203573465122701081e-02
1.326718891752716400e+00,8.819400378358005499e-01,4.101233958580566968e-02,5.407217462579883699e-02,9.196573288330399387e-02
1.328281108247283404e+00,8.814036267676037539e-01,4.120680284597295212e-02,5.401737315038560028e-02,9.192843921317583877e-02
1.331212606629835093e+00,8.803976242744633307e-01,4.157171691405846942e-02,5.391465704507444889e-02,9.185847773528280080e-02
1.335037393370164915e+00,8.790862119068354463e-01,4.204783542404407631e-02,5.378087408375179651e-02,9.176723515051234126e-02
1.337968891752716605e+00,8.780819525211773779e-01,4.241276105043355338e-02,5.367851473409661345e-02,9.169733174672327347e-02
1.339531108247283608e+00,8.775470819103112774e-01,4.260723456740397874e-02,5.362402982664172396e-02,9.166009026531461712e-02
1.342462606629835298e+00,8.765439646409443064e-01,4.297216782159845455e-02,5.352190727226194961e-02,9.159022724123017101e-02
1.346287393370164898e+00,8.752363102683847762e-01,4.344831124903832803e-02,5.338889777022196026e-02,9.149911368596666539e-02
1.349218891752716587e+00,8.742349323260905081e-01,4.381325588610628791e-02,5.328713050239512750e-02,9.142930898553759678e-02
1.350781108247283591e+00,8.737015994574872657e-01,4.400773950357210473e-02,5.323296085885387968e-02,9.139211984716773263e-02
1.353712606629835280e+00,8.727013674901487050e-01,4.437269165365121532e-02,5.313142940827420002e-02,9.132235502462522636e-02
1.357537393370164880e+00,8.713974687477237246e-01,4.484885962181457686e-02,5.299919017242810809e-02,9.123137042489810888e-02
1.360468891752716569e+00,8.703989672396300614e-01,4.521382298103154840e-02,5.289801253949980020e-02,9.116166470290010260e-02
1.362031108247283573e+00,8.698671681755555385e-01,4.540831654504907944e-02,5.284415685643176208e-02,9.112452818618188566e-02
1.364962606629835262e+00,8.688698192624267902e-01,4.577328730253327899e-02,5.274321406450920013e-02,9.105486154867643844e-02
1.368787393370164862e+00,8.675696755062163312e-01,4.624947943634842573e-02,5.261174190725956268e-02,9.096400564581959280e-02
1.371718891752716551e+00,8.665740473401793986e-01,4.661446123140211562e-02,5.251115146786342752e-02,9.089439897670363588e-02
1.373281108247283555e+00,8.660437783314280935e-01,4.680896458938649946e-02,5.245760844533674250e-02,9.085731534219559924e-02
1.376212606629835244e+00,8.650493071670668499e-01,4.717395366755421787e-02,5.235725187401408381e-02,9.078774719584105368e-02
1.380037393370164844e+00,8.637529174296986190e-01,4.765016958878649789e-02,5.222654361668901957e-02,9.069701976596755699e-02
1.382968891752716534e+00,8.627601616605081736e-01,4.801516952662514270e-02,5.212653793530457047e-02,9.062751199877973340e-02
1.384531108247283537e+00,8.622314206076130416e-01,4.820968252109519847e-02,5.207330627603530548e-02,9.059048133389641100e-02
1.387462606629835227e+00,8.612398200829997075e-01,4.857468962306810134e-02,5.197353349217249951e-02,9.052101217375843611e-02
1.391287393370164827e+00,8.599471808742659151e-01,4.905092894422083405e-02,5.184358596347922454e-02,9.043041325649629758e-02
1.394218891752716516e+00,8.589572974107697600e-01,4.941594672877665240e-02,5.174416261137711193e-02,9.036100415123209106e-02
1.395781108247283520e+00,8.584300843540146886e-01,4.961046920236829305e-02,5.169124102172768798e-02,9.032402631944047577e-02
1.398712606629835209e+00,8.574413483883519538e-01,4.997549403300380333e-02,5.159204959928765516e-02,9.025465653643857666e-02
1.402537393370164809e+00,8.561524530780905140e-01,5.045175636791257578e-02,5.146285963592527740e-02,9.016418650247905175e-02
1.405468891752716498e+00,8.551654405155507677e-01,5.081679170147382352e-02,5.136401618980403205e-02,9.009487595553154760e-02
1.407031108247283502e+00,8.546397565355130510e-01,5.101132349507048885e-02,5.131140337834321635e-02,9.005795070840069694e-02
1.409962606629835191e+00,8.536538824677745163e-01,5.137636575500756364e-02,5.121279089473022156e-02,8.998868033028040170e-02
1.413787393370164791e+00,8.523687230227244838e-01,5.185265071562387279e-02,5.108435533754524666e-02,8.989833969338990871e-02
1.416718891752716480e+00,8.513845771983189481e-01,5.221770330349050776e-02,5.098608937833371685e-02,8.982912788856609043e-02
1.418281108247283484e+00,8.508604223475723094e-01,5.241224426159576955e-02,5.093378405624402611e-02,8.979225508406210587e-02
1.421212606629835173e+00,8.498774109035652780e-01,5.277730366122171390e-02,5.083574809392839983e-02,8.972308377960289127e-02
1.425037393370164773e+00,8.485959810696919181e-01,5.325361087251882092e-02,5.070806378937150333e-02,8.963287286392480901e-02
1.427968891752716463e+00,8.476146957039485397e-01,5.361868042804356776e-02,5.061037290112217757e-02,8.956376020431663920e-02
1.429531108247283466e+00,8.470920675118172039e-01,5.381323039817398346e-02,5.055837378101861457e-02,8.952693996331155535e-02
1.432462606629835156e+00,8.461119198121911378e-01,5.417830665212650110e-02,5.046091192419601551e-02,8.945786735056868166e-02
1.436287393370164756e+00,8.448342171260144751e-01,5.465463574535510405e-02,5.033397572073518289e-02,8.936778607043698031e-02
1.439218891752716445e+00,8.438557863712508045e-01,5.501972199044991019e-02,5.023685748899209963e-02,8.929877290707573245e-02
1.440781108247283449e+00,8.433346803674551806e-01,5.521428082631576334e-02,5.018516328492485246e-02,8.926200555939130254e-02
1.443712606629835138e+00,8.423573942135276216e-01,5.557937366419134911e-02,5.008827312109715574e-02,8.919303160126418328e-02
1.447537393370164738e+00,8.410834188689007007e-01,5.605572429143532154e-02,4.996208187203348555e-02,8.910307958375239534e-02
1.450468891752716427e+00,8.401078397858944280e-01,5.642082696243165552e-02,4.986553388469536913e-02,8.903416595434432423e-02
1.452031108247283431e+00,8.395882518854023147e-01,5.661539452391890770e-02,4.981414331157328623e-02,8.899745178611530305e-02
1.454962606629835120e+00,8.386138206065267831e-01,5.698050368405217780e-02,4.971782242922600376e-02,8.892857691028920042e-02
1.458787393370164720e+00,8.373435715728363427e-01,5.745687550725247367e-02,4.959237298911058772e-02,8.883875389875751927e-02
1.461718891752716409e+00,8.363708441042668751e-01,5.782199434975977131e-02,4.949639283538196516e-02,8.876993952675037158e-02
1.463281108247283413e+00,8.358527728758622377e-01,5.801657050315175285e-02,4.944530460892333085e-02,8.873327853923400343e-02
1.466212606629835102e+00,8.348811883617102136e-01,5.838169573854762318e-02,4.934955059912280589e-02,8.866450332165508319e-02
1.470037393370164702e+00,8.336146602288848628e-01,5.885808844195441342e-02,4.922483982680806586e-02,8.857480951683198434e-02
1.472968891752716392e+00,8.326447843106322688e-01,5.922322321712795296e-02,4.912942509961899795e-02,8.850609412084618766e-02
1.474531108247283395e+00,8.321282308472752742e-01,5.941780783579282688e-02,4.907863793689323101e-02,8.846948604349334777e-02
1.477462606629835085e+00,8.311594883100349440e-01,5.978294890906428460e-02,4.898344839252576771e-02,8.840081070142497000e-02
1.481287393370164907e+00,8.298966721222060805e-01,6.025936218554617252e-02,4.885947314798778918e-02,8.831124666950045110e-02
1.484218891752716596e+00,8.289296443921908564e-01,6.062451266070985334e-02,4.876462144216929528e-02,8.824263031018586556e-02
1.485781108247283600e+00,8.284146095481873528e-01,6.081910562235175871e-02,4.871413406153791287e-02,8.820607489305322402e-02
1.488712606629835289e+00,8.274487093000024718e-01,6.118426230712482872e-02,4.861950657864654718e-02,8.813749909606583000e-02
1.492537393370164889e+00,8.261895972413483280e-01,6.166069586763688049e-02,4.849626372682428604e-02,8.804806527839416364e-02
1.495468891752716578e+00,8.252254108931118548e-01,6.202586182380927932e-02,4.840197264144194961e-02,8.797954838010542400e-02
1.497031108247283582e+00,8.247118924945570084e-01,6.222046301234751553e-02,4.835178376366668085e-02,8.794304569335247013e-02
1.499962606629835271e+00,8.237488363263490987e-01,6.258563509096840005e-02,4.825771594190989694e-02,8.787456894711417887e-02
1.503787393370164871e+00,8.224934255720928178e-01,6.306208865126641805e-02,4.813520235122353136e-02,8.778526524587593194e-02
1.506718891752716560e+00,8.215320739300593367e-01,6.342726987176822151e-02,4.804146948716840615e-02,8.771684821265733623e-02
1.508281108247283564e+00,8.210200670421208269e-01,6.362187917252912217e-02,4.799157783455394038e-02,8.768039861824440673e-02
1.511212606629835253e+00,8.200598525392590599e-01,6.398706643261464766e-02,4.789806727729121333e-02,8.761202087075375955e-02
1.515037393370164853e+00,8.188081438199440454e-01,6.446353972001717114e-02,4.777627982320190730e-02,8.752284680568817032e-02
1.517968891752716543e+00,8.178496241452544169e-01,6.482873599873391346e-02,4.768310278652253265e-02,8.745452962032618238e-02
1.519531108247283546e+00,8.173391245306045327e-01,6.502335330210007314e-02,4.763350708411769052e-02,8.741813340602067051e-02
1.522462606629835236e+00,8.163817437284177636e-01,6.538855553789492403e-02,4.754055139958933418e-02,8.734985519605968640e-02
1.526287393370164835e+00,8.151337354794698786e-01,6.586504828198774808e-02,4.741948696314639278e-02,8.726081052562577323e-02
1.529218891752716525e+00,8.141780484147173036e-01,6.623025941145083140e-02,4.732686336363869234e-02,8.719259280409602519e-02
1.530781108247283528e+00,8.136690554305335832e-01,6.642488460692078101e-02,4.727756233813794340e-02,8.715624987075760999e-02
1.533712606629835218e+00,8.127145000064868174e-01,6.679010161209687768e-02,4.718515913843983334e-02,8.708807177316858772e-02
1.537537393370164818e+00,8.114701847422172154e-01,6.726661354791740877e-02,4.706481460739041223e-02,8.699915688647574807e-02
1.540468891752716507e+00,8.105173295622505325e-01,6.763183932716894387e-02,4.697274206183240514e-02,8.693103839100220498e-02
1.542031108247283511e+00,8.100098448910146853e-01,6.782647230818568407e-02,4.692373444345458722e-02,8.689474838994348804e-02
1.544962606629835200e+00,8.090581122707366513e-01,6.819170388212889011e-02,4.683188134694684507e-02,8.682667036519757520e-02
1.548787393370164800e+00,8.078174800568259650e-01,6.866823474602497257e-02,4.671225361515892599e-02,8.673788591181441632e-02
1.551718891752716489e+00,8.068674511613378453e-01,6.903347497082697182e-02,4.662072974497542821e-02,8.666986692400360792e-02
1.553281108247283493e+00,8.063614744566400816e-01,6.922811562832542620e-02,4.657201426639327041e-02,8.663362972128986483e-02
1.556212606629835182e+00,8.054125669797286280e-01,6.959336156651166339e-02,4.648070889595543737e-02,8.656565119834783162e-02
1.560037393370164782e+00,8.041756124034201703e-01,7.006991109425363129e-02,4.636179486414997858e-02,8.647699734189202847e-02
1.562968891752716472e+00,8.032284019070128345e-01,7.043516556392706573e-02,4.627081729668704874e-02,8.640907838946848551e-02
1.564531108247283475e+00,8.027239287797857115e-01,7.062981379159097295e-02,4.622239269447109972e-02,8.637289428645796019e-02
1.567462606629835165e+00,8.017778462711566689e-01,7.099507389508140365e-02,4.613163268022967695e-02,8.630501496413550688e-02
1.571287393370164764e+00,8.005445699260160808e-01,7.147164182426546386e-02,4.601342925781160692e-02,8.621649122308834567e-02
1.574218891752716454e+00,7.996001735333700955e-01,7.183691033577398188e-02,4.592299562491516246e-02,8.614867244585203143e-02
1.575781108247283457e+00,7.990971988349172550e-01,7.203156602448185231e-02,4.587486063789748825e-02,8.611254182491749620e-02
1.578712606629835147e+00,7.981539339895573626e-01,7.239684008811909932e-02,4.578464361427132812e-02,8.604476216527114085e-02
1.582537393370164747e+00,7.969243357117885562e-01,7.287342615200823048e-02,4.566714771796485939e-02,8.595636813595926295e-02
1.585468891752716436e+00,7.959827540804764734e-01,7.323870850319896819e-02,4.557725565774796428e-02,8.588864913989069372e-02
1.587031108247283440e+00,7.954812764925722757e-01,7.343337154584667070e-02,4.552940902811854901e-02,8.585257197164905540e-02
1.589962606629835129e+00,7.945408200351674610e-01,7.379865936926567616e-02,4.543973263647092115e-02,8.578489265244991502e-02
1.593787393370164729e+00,7.933148926786852684e-01,7.427526330575361102e-02,4.532294119158826462e-02,8.569662868401234368e-02
1.596718891752716418e+00,7.923761257467658581e-01,7.464055929371303522e-02,4.523358834876751305e-02,8.562900915169098515e-02
1.598281108247283422e+00,7.918761471586966971e-01,7.483522958131537395e-02,4.518602882139274163e-02,8.559298505869224194e-02
1.601212606629835111e+00,7.909384962147973930e-01,7.520053095827168577e-02,4.509689070747267131e-02,8.552540606499745013e-02
1.605037393370164711e+00,7.897162291774215692e-01,7.567715249896947438e-02,4.498080064454312160e-02,8.543727287597158160e-02
1.607968891752716400e+00,7.887802711006076661e-01,7.604246191903329954e-02,4.489198466965559076e-02,8.536975311327801852e-02
1.609531108247283404e+00,7.882817912028501350e-01,7.623713934356189659e-02,4.484471099306260033e-02,8.533378195499118080e-02
1.612462606629835093e+00,7.873469486863823308e-01,7.660245407284908825e-02,4.475610880980216560e-02,8.526630264676907101e-02
1.616287393370164915e+00,7.861283369798983678e-01,7.707909295582195119e-02,4.464071706821198110e-02,8.517830035177854919e-02
1.619218891752716605e+00,7.851951794951945729e-01,7.744441560592080220e-02,4.455243561738377739e-02,8.511088092649791992e-02
1.620781108247283608e+00,7.846981933638553786e-01,7.763910005893084887e-02,4.450544654317053345e-02,8.507496306137257713e-02
1.623712606629835298e+00,7.837661583384203379e-01,7.800442793592110569e-02,4.441737794841356390e-02,8.500758321061885336e-02
1.627537393370164898e+00,7.825512035225006269e-01,7.848108389235840254e-02,4.430268147393329886e-02,8.491971121093444541e-02
1.630468891752716587e+00,7.816208433253741816e-01,7.884641956779790684e-02,4.421493220729432599e-02,8.485239215061811391e-02
1.632031108247283591e+00,7.811253460796410142e-01,7.904111094089633083e-02,4.416822648967171083e-02,8.481652793244873201e-02
1.634962606629835280e+00,7.801961095951905900e-01,7.940645176430222163e-02,4.408068914729386389e-02,8.474924817972763480e-02
1.638787393370164880e+00,7.789848103092069653e-01,7.988312453387383383e-02,4.396668489518974071e-02,8.466150619369160191e-02
1.641718891752716569e+00,7.780572489824156834e-01,8.024847303573108548e-02,4.387946547978900658e-02,8.459428699593163348e-02
1.643281108247283573e+00,7.775632406441861377e-01,8.044317122237222561e-02,4.383304187581982952e-02,8.455847624594281520e-02
1.646212606629835262e+00,7.766367943358483128e-01,8.080852479049463466e-02,4.374603345438628221e-02,8.449129716767340981e-02
1.650037393370164862e+00,7.754291409039281158e-01,8.128521410876568543e-02,4.363271838471797365e-02,8.440368581039149609e-02
1.652968891752716551e+00,7.745043767134651702e-01,8.165057523438433440e-02,4.354602649256645447e-02,8.433656632906935680e-02
1.654531108247283555e+00,7.740118592325737623e-01,8.184528012732845970e-02,4.349988376187401140e-02,8.430080865622092967e-02
1.657462606629835244e+00,7.730882034746396902e-01,8.221064624071013072e-02,4.341340193523338803e-02,8.423372987735190665e-02
1.661287393370164844e+00,7.718841862051876168e-01,8.268735185201454840e-02,4.330077301529677153e-02,8.414624976612668228e-02
1.664218891752716534e+00,7.709622109812828139e-01,8.305272540669614290e-02,4.321460632481156222e-02,8.407923055620564190e-02
1.665781108247283537e+00,7.704711818271783308e-01,8.324743690244172656e-02,4.316874323067241420e-02,8.404352605693324318e-02
1.668712606629835227e+00,7.695503193617962978e-01,8.361281536647328927e-02,4.308278567850411939e-02,8.397654694153115773e-02
1.672537393370164827e+00,7.683499373644215868e-01,8.408953701433946604e-02,4.297083988143086952e-02,8.388919773097509858e-02
1.675468891752716516e+00,7.674307443217324165e-01,8.445492280127354923e-02,4.288519607367650283e-02,8.382227919128869276e-02
1.677031108247283520e+00,7.669411974902651252e-01,8.464964079525316709e-02,4.283961138125674112e-02,8.378662833887047523e-02
1.679962606629835209e+00,7.660231224766399505e-01,8.501503141585182999e-02,4.275417578753110820e-02,8.371974918192152948e-02
1.683787393370164809e+00,7.648263774101834445e-01,8.549176885141708537e-02,4.264291009453671094e-02,8.363253024614289433e-02
1.686718891752716498e+00,7.639099670041600287e-01,8.585716668352759429e-02,4.255778685648141380e-02,8.356571198445232607e-02
1.688281108247283502e+00,7.634219002650800556e-01,8.605189107665831005e-02,4.251247933384728894e-02,8.353011484033763534e-02
1.691212606629835191e+00,7.625066021623394530e-01,8.641729366799920375e-02,4.242756338793656629e-02,8.346333645037141979e-02
1.695037393370164791e+00,7.613134868959807733e-01,8.689404664799946221e-02,4.231697478613995200e-02,8.337624811825072868e-02
1.697968891752716480e+00,7.603998597530319259e-01,8.725945633826726056e-02,4.223236980936851542e-02,8.330952971851883493e-02
1.699531108247283484e+00,7.599132753445054789e-01,8.745418703095497737e-02,4.218733822631347274e-02,8.327398585158531097e-02
1.702462606629835173e+00,7.590007516328856063e-01,8.781960140695362071e-02,4.210293962079287439e-02,8.320730815525713420e-02
1.706287393370164773e+00,7.578112545450111925e-01,8.829636969426982174e-02,4.199302510188950011e-02,8.312035124188420221e-02
1.709218891752716463e+00,7.569004036355748699e-01,8.866179106450240710e-02,4.190893608374308965e-02,8.305373312481610648e-02
1.710781108247283466e+00,7.564153006473266494e-01,8.885652796329776559e-02,4.186417921360715416e-02,8.301824244786006057e-02
1.713712606629835156e+00,7.555055550766278660e-01,8.922195395050523670e-02,4.178029564733358459e-02,8.295166468318550257e-02
1.717537393370164756e+00,7.543196731252205245e-01,8.969873731902103242e-02,4.167105220942320803e-02,8.286483906108919884e-02
1.720468891752716445e+00,7.534115900677385014e-01,9.006417019557512449e-02,4.158747685013251816e-02,8.279832179060336861e-02
1.722031108247283449e+00,7.529279624400324611e-01,9.025891320785194016e-02,4.154299346800572473e-02,8.276288477859747306e-02
1.724962606629835138e+00,7.520209909966714124e-01,9.062435063342175190e-02,4.145962264295014604e-02,8.269640702715500002e-02
1.728787393370164738e+00,7.508387267548641830e-01,9.110114886094058950e-02,4.135104728977837679e-02,8.260971194539643014e-02
1.731718891752716427e+00,7.499334110938047360e-01,9.146659307843517384e-02,4.126798329343753235e-02,8.254329521053081764e-02
1.733281108247283431e+00,7.494512555731026593e-01,9.166134211769774720e-02,4.122377217669618427e-02,8.250791202926034684e-02
1.736212606629835120e+00,7.485470470512919361e-01,9.202679082197701144e-02,4.114091180002792808e-02,8.244153516220242839e-02
1.740037393370164720e+00,7.473683943530274876e-01,9.250360370350231565e-02,4.103300154246894427e-02,8.235497082664942903e-02
1.742968891752716409e+00,7.464658474534777710e-01,9.286905910574930201e-02,4.095044661859699453e-02,8.228865411250275985e-02
1.744531108247283413e+00,7.459851662646970194e-01,9.306381408867990535e-02,4.090650654645233003e-02,8.225332432133948546e-02
1.747462606629835102e+00,7.450837173023102666e-01,9.342927391502424406e-02,4.082415432793683185e-02,8.218704834085006905e-02
1.751287393370164702e+00,7.439086637823255632e-01,9.390610124968218342e-02,4.071690617918972271e-02,8.210061562968404281e-02
1.754218891752716392e+00,7.430088786150974567e-01,9.427156768611869020e-02,4.063485804123179862e-02,8.203439934049958082e-02
1.755781108247283395e+00,7.425296710569048164e-01,9.446632853450678824e-02,4.059118779556989548e-02,8.199912281847210327e-02
1.758712606629835085e+00,7.416309857038512199e-01,9.483179934019826673e-02,4.050934145029524286e-02,8.193294690589855711e-02
1.762537393370164907e+00,7.404595283185813059e-01,9.530864094701155254e-02,4.040275243027147828e-02,8.184664566748933723e-02
1.765468891752716596e+00,7.395624961666632524e-01,9.567411828126869133e-02,4.032120879543588804e-02,8.178053039012407599e-02
1.767031108247283600e+00,7.390847559122954991e-01,9.586888492282619190e-02,4.027780716038544678e-02,8.174530763525528210e-02
1.769962606629835289e+00,7.381888295066076910e-01,9.623436657278054696e-02,4.019646440699973372e-02,8.167923192606355021e-02
1.773787393370164889e+00,7.370209709843911217e-01,9.671122227622995504e-02,4.009053154020926490e-02,8.159306136159789891e-02
1.776718891752716578e+00,7.361266920063597174e-01,9.707671037743595410e-02,4.000949012778060032e-02,8.152704669368571189e-02
1.778281108247283582e+00,7.356504162072480257e-01,9.727148274398471350e-02,3.996635588862031824e-02,8.149187781610855996e-02
1.781212606629835271e+00,7.347572371576215344e-01,9.763697511387850470e-02,3.988551444918107119e-02,8.142590320745234089e-02
1.785037393370164871e+00,7.335929697317988829e-01,9.811384475993682741e-02,3.978023476655547647e-02,8.133986367351454805e-02
1.787968891752716560e+00,7.327014447494422100e-01,9.847934351440891521e-02,3.969969330209255354e-02,8.127394913695393242e-02
1.789531108247283564e+00,7.322266359363217569e-01,9.867412154630765542e-02,3.965682524665368330e-02,8.123883364870335133e-02
1.792462606629835253e+00,7.313362026785821257e-01,9.903962452480494227e-02,3.957648284696865110e-02,8.117295992325353204e-02
1.796287393370164853e+00,7.301755140356346319e-01,9.951650797000624604e-02,3.947185338166175894e-02,8.108705226946726075e-02
1.799218891752716543e+00,7.292867343520322843e-01,9.988201726931973667e-02,3.939180959327007875e-02,8.102123843292481642e-02
1.800781108247283546e+00,7.288133904796068041e-01,1.000768009101960926e-01,3.934920651112532725e-02,8.098617634871727033e-02
1.803712606629835236e+00,7.279257067244134793e-01,1.004423143955294334e-01,3.926936088039661293e-02,8.092040269556723120e-02
1.807537393370164835e+00,7.267685963864881638e-01,1.009192115150785857e-01,3.916537867103307008e-02,8.083462645283034931e-02
1.810468891752716525e+00,7.258825545332997509e-01,1.012847312696357888e-01,3.908583029029708694e-02,8.076891374409803093e-02
1.812031108247283528e+00,7.254106689230428451e-01,1.014795204735310652e-01,3.904349097349415348e-02,8.073390559197064775e-02
1.814962606629835218e+00,7.245257266520988004e-01,1.018450443818076784e-01,3.896413984564239125e-02,8.066823249815137375e-02
1.818787393370164818e+00,7.233721959249639344e-01,1.023219550676843920e-01,3.886080193672727251e-02,8.058258699113381163e-02
1.821718891752716507e+00,7.224888939876790150e-01,1.026874851969922092e-01,3.878174669764940241e-02,8.051697476676526743e-02
1.823281108247283511e+00,7.220184658326008753e-01,1.028822799217082862e-01,3.873966993881160920e-02,8.048202041648339078e-02
1.826212606629835200e+00,7.211362546350099656e-01,1.032478141758705337e-01,3.866081104921682138e-02,8.041644862686375683e-02
1.830037393370164800e+00,7.199862918251007660e-01,1.037247383365404590e-01,3.855811448863322166e-02,8.033093461590466722e-02
1.832968891752716489e+00,7.191057277405981107e-01,1.040902787770061899e-01,3.847955013069649655e-02,8.026542269020243980e-02
1.834531108247283493e+00,7.186367592489234513e-01,1.042850789910571563e-01,3.843773472527827612e-02,8.023052167297518855e-02
1.837462606629835182e+00,7.177572816074138107e-01,1.046506235357380632e-01,3.835936581424548991e-02,8.016505049243083381e-02
1.841287393370164782e+00,7.166108773067626503e-01,1.051275611034401258e-01,3.825730765397129113e-02,8.007966847591049819e-02
1.844218891752716472e+00,7.157330403216689563e-01,1.054931118047868627e-01,3.817923191926436005e-02,8.001425762482394788e-02
1.845781108247283475e+00,7.152655265407954488e-01,1.056879174821460099e-01,3.813767666434237508e-02,7.997941026625271510e-02
1.848712606629835165e+00,7.143887826980998002e-01,1.060534722708285221e-01,3.805979547466627200e-02,7.991403923838689971e-02
1.852537393370164764e+00,7.132459400920359016e-01,1.065304231904415921e-01,3.795837277062991122e-02,7.982878829790149289e-02
1.855468891752716454e+00,7.123708269762012435e-01,1.068959841175536052e-01,3.788078340307080016e-02,7.976347844814883625e-02
1.857031108247283457e+00,7.119047625349852471e-01,1.070907952422124471e-01,3.783948709729626630e-02,7.972868511770218880e-02
1.859962606629835147e+00,7.110307401735231903e-01,1.074563602495065828e-01,3.776209137599954857e-02,7.966341518536296240e-02
1.863787393370164747e+00,7.098914547818696574e-01,1.079333244952331711e-01,3.766130119103130308e-02,7.957829525346996058e-02
1.866718891752716436e+00,7.090190681175718712e-01,1.082988956323186758e-01,3.758419593943341380e-02,7.951308567599990607e-02
1.868281108247283440e+00,7.085544551604618935e-01,1.084937121965210000e-01,3.754315738291324339e-02,7.947834589737581834e-02
1.871212606629835129e+00,7.076831497038789109e-01,1.088592874088147588e-01,3.746624487876905329e-02,7.941317712830875397e-02
1.875037393370164729e+00,7.065474072336259681e-01,1.093362649684025134e-01,3.736608427651300773e-02,7.932818922118890781e-02
1.877968891752716418e+00,7.056777389761186292e-01,1.097018463110505659e-01,3.728946089272108105e-02,7.926308036900470144e-02
1.879531108247283422e+00,7.052145765309574266e-01,1.098966683151341994e-01,3.724867888770833080e-02,7.922839401081180344e-02
1.882462606629835111e+00,7.043459926001135463e-01,1.102622537390792329e-01,3.717224735377514661e-02,7.916332543446306935e-02
1.886287393370164711e+00,7.032137914830217662e-01,1.107392446305005135e-01,3.707271340355221961e-02,7.907846913532970423e-02
1.889218891752716400e+00,7.023468327842368186e-01,1.111048361981840926e-01,3.699656964240889689e-02,7.901346154523278265e-02
1.890781108247283404e+00,7.018851136535809720e-01,1.112996636540667383e-01,3.695604299313523522e-02,7.897882917212376008e-02
1.893712606629835093e+00,7.010192429315948992e-01,1.116652593139389471e-01,3.688009018589673976e-02,7.891386126221247577e-02
1.897537393370164915e+00,6.998905848341825386e-01,1.121422635716589761e-01,3.678117996146024193e-02,7.882913577878977729e-02
1.900468891752716605e+00,6.990263382032110284e-01,1.125078653956781000e-01,3.670551357945853188e-02,7.876422869946572702e-02
1.902031108247283608e+00,6.985660617381737048e-01,1.127026983219871908e-01,3.666524109063887954e-02,7.872965013375041177e-02
1.904962606629835298e+00,6.977028935703305512e-01,1.130683042571794805e-01,3.658976476844647691e-02,7.866478361844025935e-02
1.908787393370164898e+00,6.965777649469403476e-01,1.135453219448688544e-01,3.649147534780613350e-02,7.858018985989112526e-02
1.911718891752716587e+00,6.957162270144633398e-01,1.139109340813477950e-01,3.641628410753854767e-02,7.851538319828814394e-02
1.913281108247283591e+00,6.952573950827378724e-01,1.141057725102070236e-01,3.637626458681107039e-02,7.848085797594897550e-02
1.916212606629835280e+00,6.943969334908386415e-01,1.144713887843820666e-01,3.630126251232455165e-02,7.841609192418073915e-02
1.920037393370164880e+00,6.932753266331421749e-01,1.149484199889355268e-01,3.620359097596279052e-02,7.833163012980086382e-02
1.922968891752716569e+00,6.924164857667186590e-01,1.153140425073394398e-01,3.612887264110260788e-02,7.826692471315900568e-02
1.924531108247283573e+00,6.919590918501052901e-01,1.155088864774295315e-01,3.608910489725887516e-02,7.823245331042624762e-02
1.927462606629835262e+00,6.911013337042294369e-01,1.158745131675561202e-01,3.601457483564551171e-02,7.816778758610816447e-02
1.931287393370164862e+00,6.899832527162141904e-01,1.163515579990903742e-01,3.591751826945923515e-02,7.808345665216866183e-02
1.934218891752716551e+00,6.891271087527550687e-01,1.167171909931320334e-01,3.584327060660372904e-02,7.801885200426116052e-02
1.935781108247283555e+00,6.886711492761717901e-01,1.169120405573575994e-01,3.580375345015450461e-02,7.798443456166137544e-02
1.938712606629835244e+00,6.878160810772111500e-01,1.172776777667788317e-01,3.572969317059808414e-02,7.791987019547574889e-02
1.942537393370164844e+00,6.867015156573101908e-01,1.177547363669086689e-01,3.563324866584605816e-02,7.783567063720094048e-02
1.945468891752716534e+00,6.858480688159918071e-01,1.181203799486677392e-01,3.555946944611722976e-02,7.777116623111228477e-02
1.947031108247283537e+00,6.853935466701215340e-01,1.183152351676697994e-01,3.552020168893498669e-02,7.773680215148884298e-02
1.949962606629835227e+00,6.845411696240935040e-01,1.186808830129082448e-01,3.544660896208918360e-02,7.767233849840075866e-02
1.953787393370164827e+00,6.834301076164526201e-01,1.191579555425534287e-01,3.535077361086644276e-02,7.758827102486745564e-02
1.956718891752716516e+00,6.825793458369532329e-01,1.195236098428834187e-01,3.527746060826209007e-02,7.752386771608109350e-02
1.958281108247283520e+00,6.821262560283176679e-01,1.197184707898743261e-01,3.523844106483558364e-02,7.748955729254181080e-02
1.961212606629835209e+00,6.812765707564076845e-01,1.200841294149634086e-01,3.516531366678235515e-02,7.742519376764786521e-02
1.965037393370164809e+00,6.801690162029392361e-01,1.205612160701296787e-01,3.507008456847707234e-02,7.734125724571380700e-02
1.967968891752716498e+00,6.793209364672342376e-01,1.209268812447506086e-01,3.499723555944492942e-02,7.727695485460636671e-02
1.969531108247283502e+00,6.788692734566101894e-01,1.211217480039761402e-01,3.495846304531750187e-02,7.724269843732703422e-02
1.972462606629835191e+00,6.780222657642505091e-01,1.214874175683835766e-01,3.488579875416089604e-02,7.717843612740014902e-02
1.976287393370164791e+00,6.769182113318007454e-01,1.219645185631561823e-01,3.479117301169171866e-02,7.709463070119340622e-02
1.979218891752716480e+00,6.760728157996721555e-01,1.223301947828601827e-01,3.471878577641322738e-02,7.703042845025612206e-02
1.980781108247283484e+00,6.756225825101831450e-01,1.225250674480292956e-01,3.468025910870325274e-02,7.699622542186236596e-02
1.983712606629835173e+00,6.747782510506655784e-01,1.228907481336872359e-01,3.460805570581558521e-02,7.693206394529387981e-02
1.987537393370164773e+00,6.736776821500433110e-01,1.233678637178596132e-01,3.451403042627092937e-02,7.684839057482061031e-02
1.990468891752716463e+00,6.728349591066856705e-01,1.237335511803621946e-01,3.444210275025257756e-02,7.678428926162124413e-02
1.992031108247283466e+00,6.723861517151030753e-01,1.239284298588027161e-01,3.440382074920873140e-02,7.675013977039635282e-02
1.994962606629835156e+00,6.715444990472686504e-01,1.242941218702299372e-01,3.433207602073474335e-02,7.668607829289546263e-02
1.998787393370164756e+00,6.704474190623319618e-01,1.247712523133427120e-01,3.423864831552384663e-02,7.660253587837434486e-02
2.001718891752716445e+00,6.696073636613020241e-01,1.251369512298979858e-01,3.416717798467213546e-02,7.653853550351880086e-02
2.003281108247283449e+00,6.691599756284065670e-01,1.253318360363915585e-01,3.412913947117006408e-02,7.650444000133031774e-02
2.006212606629834916e+00,6.683209874408506668e-01,1.256975395934611106e-01,3.405785120595824361e-02,7.644047960331151748e-02
2.010037393370164960e+00,6.672273905652776893e-01,1.261746851945590164e-01,3.396501819350452450e-02,7.635706808602960027e-02
2.012968891752716427e+00,6.663900057995369997e-01,1.265403958032129683e-01,3.389400300022756690e-02,7.629316775143127338e-02
2.014531108247283431e+00,6.659440399530252019e-01,1.267352868669315846e-01,3.385620679793253929e-02,7.625912561734325690e-02
2.017462606629834898e+00,6.651077137322005672e-01,1.271010022154434316e-01,3.378537278932590426e-02,7.619526602632953338e-02
2.021287393370164942e+00,6.640175842440204645e-01,1.275781633001892290e-01,3.369313159130610941e-02,7.611198646869909989e-02
2.024218891752716409e+00,6.631828583477340500e-01,1.279438858525961398e-01,3.362256933182563440e-02,7.604818695614400104e-02
2.025781108247283413e+00,6.627383111906711699e-01,1.281387833088749872e-01,3.358501426663516864e-02,7.601419828807667867e-02
2.028712606629834880e+00,6.619046500462735239e-01,1.285045107067269710e-01,3.351463231170147966e-02,7.595043857757717565e-02
2.032537393370164924e+00,6.608179913668834615e-01,1.289816876198263962e-01,3.342298005522650189e-02,7.586728984048693447e-02
2.035468891752716392e+00,6.599859191229818789e-01,1.293474223887131902e-01,3.335286852861651941e-02,7.580359117268122005e-02
2.037031108247283395e+00,6.595427838548323374e-01,1.295423263860867868e-01,3.331555342873928488e-02,7.576965644446838344e-02
2.039962606629834863e+00,6.587117730058874576e-01,1.299080661161775563e-01,3.324562133033538702e-02,7.570599773545774736e-02
2.043787393370164907e+00,6.576285789949706251e-01,1.303852592331394278e-01,3.315455515153461347e-02,7.562297977272403049e-02
2.046718891752716374e+00,6.567991635027531361e-01,1.307510065095245089e-01,3.308489216311635839e-02,7.555938101383788408e-02
2.048281108247283377e+00,6.563574431345509108e-01,1.309459172033032026e-01,3.304781585885289280e-02,7.552549956855948710e-02
2.051212606629834845e+00,6.555290806777683832e-01,1.313116695581807991e-01,3.297833142258175393e-02,7.546194149423074427e-02
2.055037393370164889e+00,6.544493354900235982e-01,1.317888792664835551e-01,3.288784845988517586e-02,7.537905535940415958e-02
2.057968891752716356e+00,6.536225641428592414e-01,1.321546393523750640e-01,3.281863181986165862e-02,7.531555737269950146e-02
2.059531108247283360e+00,6.531822545332005570e-01,1.323495569062639876e-01,3.278179314509421793e-02,7.528172937395978537e-02
2.062462606629834827e+00,6.523565428601590943e-01,1.327153221990950704e-01,3.271275418377638661e-02,7.521827107079871733e-02
2.066287393370164871e+00,6.512802509956455710e-01,1.331925489143100938e-01,3.262285158542235081e-02,7.513551547636393435e-02
2.069218891752716338e+00,6.504561198442855297e-01,1.335583221325478132e-01,3.255407910862039705e-02,7.507211812323388855e-02
2.070781108247283342e+00,6.500172146773435244e-01,1.337532467194035013e-01,3.251747689966774657e-02,7.503834398249470405e-02
2.073712606629834809e+00,6.491941381287773538e-01,1.341190252739492828e-01,3.244888123101771077e-02,7.497498666087998309e-02
2.077537393370164853e+00,6.481212910099781732e-01,1.345962694196671527e-01,3.235955615244972411e-02,7.489236181862646280e-02
2.080468891752716321e+00,6.472998023365245102e-01,1.349620560974338357e-01,3.229122565988332832e-02,7.482906423729010492e-02
2.082031108247283324e+00,6.468623050124893137e-01,1.351569878926369983e-01,3.225485875579167661e-02,7.479534324194909989e-02
2.084962606629834792e+00,6.460418641993471711e-01,1.355227800418581097e-01,3.218670420261480342e-02,7.473208623059846012e-02
2.088787393370164835e+00,6.449724474608989899e-01,1.360000420612454131e-01,3.209795380602731285e-02,7.464959301530448010e-02
2.091718891752716303e+00,6.441535873521444522e-01,1.363658425421371279e-01,3.203006312662093347e-02,7.458639621557554278e-02
2.093281108247283306e+00,6.437174921276690442e-01,1.365607817301024429e-01,3.199393037137262391e-02,7.455272871090606879e-02
2.096212606629834774e+00,6.428996868458286551e-01,1.369265878213235532e-01,3.192621476525663721e-02,7.448957143351214727e-02
2.100037393370164818e+00,6.418337063666108566e-01,1.374038681646364835e-01,3.183803622289354401e-02,7.440720837908412766e-02
2.102968891752716285e+00,6.410174738711998943e-01,1.377696827932574641e-01,3.177058318943649234e-02,7.434411186383704795e-02
2.104531108247283289e+00,6.405827760457678544e-01,1.379646295575581438e-01,3.173468342896182404e-02,7.431049807065323587e-02
2.107462606629835200e+00,6.397675904352235765e-01,1.383304499349455041e-01,3.166740460642545468e-02,7.424744175822338421e-02
2.111287393370164800e+00,6.387050332337995684e-01,1.388077490567000694e-01,3.157979510025019088e-02,7.416520958123636043e-02
2.114218891752716711e+00,6.378914280484200283e-01,1.391735781852793397e-01,3.151277755597851199e-02,7.410221278342640772e-02
2.115781108247283715e+00,6.374581309379954153e-01,1.393685327144852937e-01,3.147710964148641571e-02,7.406865199562763513e-02
2.118712606629835182e+00,6.366455694258007503e-01,1.397343677338243328e-01,3.141026544810577442e-02,7.400569553111421839e-02
2.122537393370165226e+00,6.355864254365379828e-01,1.402116860968999346e-01,3.132322216917299978e-02,7.392359461026724865e-02
2.125468891752716694e+00,6.347754331694457353e-01,1.405775300765597091e-01,3.125663796437245373e-02,7.386069859770910684e-02
2.127031108247283697e+00,6.343435289271380784e-01,1.407724925567343521e-01,3.122120075131984765e-02,7.382719140555614457e-02
2.129962606629835165e+00,6.335335860690484155e-01,1.411383425650372114e-01,3.115478904070563895e-02,7.376433481770473810e-02
2.133787393370165208e+00,6.324778608020822368e-01,1.416156806191982420e-01,3.106830919192849275e-02,7.368236372541707435e-02
2.136718891752716676e+00,6.316694846057292478e-01,1.419815397959248160e-01,3.100215618401348794e-02,7.361956752596061915e-02
2.138281108247283679e+00,6.312389716648006965e-01,1.421765104119643852e-01,3.096694853175308709e-02,7.358611379003329733e-02
2.141212606629835147e+00,6.304316342681661745e-01,1.425423757561983806e-01,3.090096716631319032e-02,7.352335801371494284e-02
2.145037393370165191e+00,6.293793098583294610e-01,1.430197339550250135e-01,3.081504796378423464e-02,7.344151805066621852e-02
2.147968891752716658e+00,6.285735441891703301e-01,1.433856086729416446e-01,3.074932402296282064e-02,7.337882171598862635e-02
2.149531108247283662e+00,6.281444240582710892e-01,1.435805876060002040e-01,3.071434479705538456e-02,7.334542094304916104e-02
2.152462606629835129e+00,6.273396993552330381e-01,1.439464686228118240e-01,3.064879164883703780e-02,7.328276453810568525e-02
2.156287393370165173e+00,6.262907735019791478e-01,1.444238473963363467e-01,3.056343031816016048e-02,7.320105519181077658e-02
2.159218891752716640e+00,6.254876067041721388e-01,1.447897379799974737e-01,3.049813332117751533e-02,7.313845948574111688e-02
2.160781108247283644e+00,6.250598704211766110e-01,1.449847254024882737e-01,3.046338139179574980e-02,7.310511240611791695e-02
2.163712606629835111e+00,6.242577458313813832e-01,1.453506224138000902e-01,3.039825434357179904e-02,7.304255625155514631e-02
2.167537393370165155e+00,6.232122189003598267e-01,1.458280221801498411e-01,3.031344812817163975e-02,7.296097671590630329e-02
2.170468891752716623e+00,6.224116567311057668e-01,1.461939289479047555e-01,3.024857596443031316e-02,7.289848038024043797e-02
2.172031108247283626e+00,6.219853066971238187e-01,1.463889250273184284e-01,3.021405020768888963e-02,7.286518640158562432e-02
2.174962606629835093e+00,6.211857765271452392e-01,1.467548383421336533e-01,3.014934715267026527e-02,7.280273058059813507e-02
2.178787393370165137e+00,6.201436294473370303e-01,1.472322594932966577e-01,3.006509330761773791e-02,7.272128232876787224e-02
2.181718891752716605e+00,6.193456595741415605e-01,1.475981827352374487e-01,3.000064387804984856e-02,7.265888623166773252e-02
2.183281108247283608e+00,6.189206929176319649e-01,1.477931876230450248e-01,2.996634317646118539e-02,7.262564538405860692e-02
2.186212606629835076e+00,6.181237619883457324e-01,1.481591175220458023e-01,2.990206201941010555e-02,7.256328875763365382e-02
2.190037393370165120e+00,6.170850009151913618e-01,1.486365604165249821e-01,2.981835781526895671e-02,7.248197032267605922e-02
2.192968891752716587e+00,6.162896193476257167e-01,1.490025004032823619e-01,2.975432903100694651e-02,7.241967436309433570e-02
2.194531108247283591e+00,6.158660293424216281e-01,1.491975142423860590e-01,2.972025227324573415e-02,7.238648713498353759e-02
2.197462606629835058e+00,6.150716805209264226e-01,1.495634609879575860e-01,2.965639093225211700e-02,7.232423115416819481e-02
2.201287393370165102e+00,6.140362950157872701e-01,1.500409259560566977e-01,2.957323365869791304e-02,7.224304303853300302e-02
2.204218891752716569e+00,6.132435042190947927e-01,1.504068829292420362e-01,2.950962344556146491e-02,7.218084637473427823e-02
2.205781108247283573e+00,6.128212952001470537e-01,1.506019058431247448e-01,2.947576952693275326e-02,7.214771196219442462e-02
2.208712606629835040e+00,6.120295331482922263e-01,1.509678696592931246e-01,2.941232593073244556e-02,7.208555552728357352e-02
2.212537393370165084e+00,6.109975119398447507e-01,1.514453569797395982e-01,2.932971288946329205e-02,7.200449833996440396e-02
2.215468891752716551e+00,6.102072965570952690e-01,1.518113311435011215e-01,2.926651918505801878e-02,7.194240223818669511e-02
2.217031108247283555e+00,6.097864604845828485e-01,1.520063632389167252e-01,2.923288700853330507e-02,7.190932130233579356e-02
2.219962606629835022e+00,6.089972797956757500e-01,1.523723443214538009e-01,2.916985910169293122e-02,7.184726451852056772e-02
2.223787393370165066e+00,6.079686300801382393e-01,1.528498542368631752e-01,2.908778761679465391e-02,7.176633672602605873e-02
2.226718891752716534e+00,6.071809953582203434e-01,1.532158457663806983e-01,2.902500837230891084e-02,7.170434004242409731e-02
2.228281108247283537e+00,6.067615318293037019e-01,1.534108871315381373e-01,2.899159684726750064e-02,7.167131235197565786e-02
2.231212606629835005e+00,6.059749206150731871e-01,1.537768856344354784e-01,2.892898258614566565e-02,7.160935610202068258e-02
2.235037393370165049e+00,6.049496225812525108e-01,1.542544183267471058e-01,2.884744999682634439e-02,7.152855937095428662e-02
2.237968891752716516e+00,6.041645605618055637e-01,1.546204273469315438e-01,2.878508317845835524e-02,7.146666253898964483e-02
2.239531108247283520e+00,6.037464701172140513e-01,1.548154780437730749e-01,2.875189122242137810e-02,7.143368776178356250e-02
2.242462606629834987e+00,6.029624369700496977e-01,1.551814940779214780e-01,2.868968857803387562e-02,7.137183052945039741e-02
2.246287393370165031e+00,6.019404944091294452e-01,1.556590496783006317e-01,2.860869224213948708e-02,7.129116376417418688e-02
2.249218891752716498e+00,6.011579971270872846e-01,1.560250762787437906e-01,2.854673582912444288e-02,7.122936723510693569e-02
2.250781108247283502e+00,6.007412713176396579e-01,1.562201363512043528e-01,2.851376236725251812e-02,7.119644611242957610e-02
2.253712606629834969e+00,5.999597996427548097e-01,1.565861699877230395e-01,2.845196932625108921e-02,7.113468938217053228e-02
2.257537393370165013e+00,5.989412069763216939e-01,1.570637485665090094e-01,2.837150662312491745e-02,7.105415262631914475e-02
2.260468891752716480e+00,5.981612801967720605e-01,1.574297927841061817e-01,2.830995860985006246e-02,7.099245524686211006e-02
2.262031108247283484e+00,5.977459239993989648e-01,1.576248622450132364e-01,2.827720257423640970e-02,7.095958693880989598e-02
2.264962606629834951e+00,5.969670168981860980e-01,1.579909134982519225e-01,2.821581713508377470e-02,7.089792987649107259e-02
2.268787393370164995e+00,5.959517600903131429e-01,1.584685150582129665e-01,2.813588545881984607e-02,7.081752419329043202e-02
2.271718891752716463e+00,5.951743879503818002e-01,1.588345768823967719e-01,2.807474385470865030e-02,7.075592739648224605e-02
2.273281108247283466e+00,5.947603940876571293e-01,1.590296557225888696e-01,2.804220418669391146e-02,7.072311253099593242e-02
2.276212606629834934e+00,5.939840486964447219e-01,1.593957245674300638e-01,2.798122436589892473e-02,7.066155503832068085e-02
2.280037393370164978e+00,5.929721373745369117e-01,1.598733490541769109e-01,2.790182113402857322e-02,7.058127871969059608e-02
2.282968891752716445e+00,5.921973256309296385e-01,1.602394284264601898e-01,2.784108396167435731e-02,7.051978138877697255e-02
2.284531108247283449e+00,5.917846934148327520e-01,1.604345166078962326e-01,2.780875960870536970e-02,7.048701981857061205e-02
2.287462606629834916e+00,5.910108971549030699e-01,1.608006029588253394e-01,2.774818343428000350e-02,7.042556296641493130e-02
2.291287393370164960e+00,5.900023111618964977e-01,1.612782502399692230e-01,2.766930608021721597e-02,7.034541786555331688e-02
2.294218891752716427e+00,5.892300522314759537e-01,1.616443470436859653e-01,2.760897137853571270e-02,7.028402049584277222e-02
2.295781108247283431e+00,5.888187826537039093e-01,1.618394444993047354e-01,2.757686129704969846e-02,7.025131188775664282e-02
2.298712606629834898e+00,5.880475453808428066e-01,1.622055482245838565e-01,2.751668681307837400e-02,7.018995410122189083e-02
2.302537393370164942e+00,5.870422906660472950e-01,1.626832181108441577e-01,2.743833278970106426e-02,7.010993899239363614e-02
2.305468891752716409e+00,5.862725777624233636e-01,1.630493321861636313e-01,2.737839861021037352e-02,7.004864200207822078e-02
2.307031108247283413e+00,5.858626626169518570e-01,1.632444388255885614e-01,2.734650176366114349e-02,7.001598712958297110e-02
2.309962606629834880e+00,5.850939668189968357e-01,1.636105597414863888e-01,2.728672702845386447e-02,6.995473011832101240e-02
2.313787393370164924e+00,5.840920359702911346e-01,1.640882519684286056e-01,2.720889380836489374e-02,6.987484539957541929e-02
2.316718891752716392e+00,5.833248747854140603e-01,1.644543830956053665e-01,2.714935821709711650e-02,6.981364773896654718e-02
2.318281108247283395e+00,5.829163198674753854e-01,1.646494987952395461e-01,2.711767357576515963e-02,6.978104571320878358e-02
2.321212606629834863e+00,5.821501721932271778e-01,1.650156366619384418e-01,2.705829665923323302e-02,6.971988831668345099e-02
2.325037393370164907e+00,5.811515547268880644e-01,1.654933509023477078e-01,2.698098172925856436e-02,6.964013477156985599e-02
2.327968891752716374e+00,5.803869292678436320e-01,1.658594988181409657e-01,2.692184280605432883e-02,6.957903800491203883e-02
2.329531108247283377e+00,5.799797259449690490e-01,1.660546234341166993e-01,2.689036934865365880e-02,6.954648967644722068e-02
2.332462606629834845e+00,5.792161195220516534e-01,1.664207779721610658e-01,2.683138833717114979e-02,6.948543237879353796e-02
2.336287393370164889e+00,5.782208241393109738e-01,1.668985138383003719e-01,2.675458920523315909e-02,6.940580852927002997e-02
2.339218891752716356e+00,5.774587435714557682e-01,1.672646782289993472e-01,2.669584504111676207e-02,6.934481122237964867e-02
2.340781108247283360e+00,5.770528942232845404e-01,1.674598115875213511e-01,2.666458175114536089e-02,6.931231612754318316e-02
2.343712606629834827e+00,5.762918217160757361e-01,1.678259824591254168e-01,2.660599473975599344e-02,6.925135947755324539e-02
2.347537393370164871e+00,5.752998273534788432e-01,1.683037394950427368e-01,2.652970892579845433e-02,6.917186742739431238e-02
2.350468891752716338e+00,5.745402791828455591e-01,1.686699199997635512e-01,2.647135762602954856e-02,6.911097076695589536e-02
2.352031108247283342e+00,5.741357816339933695e-01,1.688650619052176616e-01,2.644030349529470636e-02,6.907852900243945105e-02
2.354962606629834809e+00,5.733772503496986639e-01,1.692312487391311737e-01,2.638210859401152533e-02,6.901767181533954854e-02
2.358787393370164853e+00,5.723885692939200132e-01,1.697090264445830221e-01,2.630633363564082242e-02,6.893830969080530502e-02
2.361718891752716321e+00,5.716315541647137843e-01,1.700752226671883860e-01,2.624837331441520066e-02,6.887751329465224837e-02
2.363281108247283324e+00,5.712284034168713109e-01,1.702703729037760849e-01,2.621752733908962879e-02,6.884512530084202497e-02
2.366212606629834792e+00,5.704723956446964284e-01,1.706365752824559601e-01,2.615972266697668205e-02,6.878436941040763641e-02
2.370037393370164835e+00,5.694870113692519498e-01,1.711143730951809883e-01,2.608445611501969755e-02,6.870513882038309372e-02
2.372968891752716303e+00,5.687325285932627317e-01,1.714805845932452499e-01,2.602688489883259876e-02,6.864444248478909771e-02
2.374531108247283306e+00,5.683307293219941325e-01,1.716757429210634955e-01,2.599624608127827294e-02,6.861210754596502870e-02
2.377462606629834774e+00,5.675772574689632588e-01,1.720419603920386731e-01,2.593882976741260921e-02,6.855145117093865148e-02
2.381287393370164818e+00,5.665951718554571581e-01,1.725197777136835420e-01,2.586406918378830397e-02,6.847235151798934660e-02
2.384218891752716285e+00,5.658432102479390435e-01,1.728860040212698290e-01,2.580688520735900313e-02,6.841175631333731855e-02
2.385781108247283289e+00,5.654427527915732998e-01,1.730811701902507938e-01,2.577645255502405280e-02,6.837947544937088284e-02
2.388712606629835200e+00,5.646918004260443880e-01,1.734474022758127620e-01,2.571942273941383444e-02,6.831892030309959229e-02
2.392537393370164800e+00,5.637130112711756791e-01,1.739252384674855045e-01,2.564516570117100075e-02,6.823995150477639438e-02
2.395468891752716711e+00,5.629635800876580110e-01,1.742914790846656070e-01,2.558836710813893606e-02,6.817945604266607840e-02
2.397031108247283715e+00,5.625644710892860889e-01,1.744866528237827563e-01,2.555813963192764965e-02,6.814722830551250832e-02
2.399962606629835182e+00,5.618160441283329698e-01,1.748528990112608594e-01,2.550149445937758413e-02,6.808677340002877720e-02
2.403787393370165226e+00,5.608405385290419209e-01,1.753307533995177303e-01,2.542773854862428323e-02,6.800793666408859461e-02
2.406718891752716694e+00,5.600936205264900325e-01,1.756970078065848706e-01,2.537132349041078608e-02,6.794754276944356408e-02
2.408281108247283697e+00,5.596958513447014560e-01,1.758921888391585253e-01,2.534130020662685862e-02,6.791536906806507068e-02
2.411212606629835165e+00,5.589499437740197418e-01,1.762584486078452306e-01,2.528503783303443636e-02,6.785501487568902645e-02
2.415037393370165208e+00,5.579777325797494747e-01,1.767363205055870745e-01,2.521178064636148478e-02,6.777630855392083320e-02
2.417968891752716676e+00,5.572333387675912908e-01,1.771025881704112737e-01,2.515574728004190547e-02,6.771601462955655071e-02
2.419531108247283679e+00,5.568369126090746413e-01,1.772977762097019960e-01,2.512592720663110388e-02,6.768389443392736071e-02
2.422462606629835147e+00,5.560935182614894501e-01,1.776640490155893259e-01,2.507004579018334151e-02,6.762364143865481902e-02
2.426287393370165191e+00,5.551245793907894077e-01,1.781419377083446054e-01,2.499728492676470473e-02,6.754506786800221207e-02
2.429218891752716658e+00,5.543826951157744265e-01,1.785082180807286978e-01,2.494163141623654753e-02,6.748487543706931102e-02
2.430781108247283662e+00,5.539876085144345153e-01,1.787034128338430838e-01,2.491201357560481749e-02,6.745280903234060488e-02
2.433712606629835129e+00,5.532467333134146736e-01,1.790696981310783142e-01,2.485651128249122613e-02,6.739265625742969779e-02
2.437537393370165173e+00,5.522810821094841227e-01,1.795476029086160441e-01,2.478424435114229968e-02,6.731421323488970265e-02
2.440468891752716640e+00,5.515417123092675178e-01,1.799138954459703066e-01,2.472896886307569472e-02,6.725412143227713080e-02
2.442031108247283644e+00,5.511479624817878786e-01,1.801090966241097602e-01,2.469955227858297922e-02,6.722210901595906951e-02
2.444962606629835111e+00,5.504095900920831230e-01,1.804753938666686375e-01,2.464442727763533139e-02,6.716205818701033448e-02
2.448787393370165155e+00,5.494472047788121483e-01,1.809533140140330287e-01,2.457265189119194407e-02,6.708374802202519971e-02
2.451718891752716623e+00,5.487103431916928731e-01,1.813196181666607565e-01,2.451775259800773391e-02,6.702375734908211369e-02
2.453281108247283626e+00,5.483179326099995032e-01,1.815148254760558799e-01,2.448853629580188124e-02,6.699179847876625404e-02
2.456212606629835093e+00,5.475820762452678903e-01,1.818811341177681007e-01,2.443378675895202176e-02,6.693184771448178194e-02
2.460037393370165137e+00,5.466229675055206405e-01,1.823590689295623291e-01,2.436250053224794238e-02,6.685366874563834771e-02
2.462968891752716605e+00,5.458886094713312209e-01,1.827253841641005572e-01,2.430797560621335632e-02,6.679377949401035797e-02
2.464531108247283608e+00,5.454975300661819571e-01,1.829205973245812411e-01,2.427895861299925531e-02,6.676187500808747344e-02
2.467462606629835076e+00,5.447641692903252286e-01,1.832869168409469174e-01,2.422458271575694475e-02,6.670202653190673847e-02
2.471287393370165120e+00,5.438083231083199465e-01,1.837648656381697110e-01,2.415378327050905424e-02,6.662398011614630022e-02
2.474218891752716587e+00,5.430764718011003023e-01,1.841311914368678748e-01,2.409963088889675170e-02,6.656419162011630031e-02
2.475781108247283591e+00,5.426867300865904076e-01,1.843264101714733039e-01,2.407081223280791576e-02,6.653234057049968453e-02
2.478712606629835058e+00,5.419558787632873242e-01,1.846927400470744496e-01,2.401680815001617370e-02,6.647259239484910875e-02
2.482537393370165102e+00,5.410032957431496481e-01,1.851707021642209350e-01,2.394649310338132012e-02,6.639467806888457724e-02
2.485468891752716569e+00,5.402739378028721395e-01,1.855370380249061479e-01,2.389271144091390311e-02,6.633499166574147177e-02
2.487031108247283573e+00,5.398855229558379154e-01,1.857322620716525541e-01,2.386409015002242257e-02,6.630319522007578625e-02
2.489962606629835040e+00,5.391571627091199526e-01,1.860986018210211701e-01,2.381045605956174510e-02,6.624354930180449685e-02
2.493787393370165084e+00,5.382078395631686440e-01,1.865765766396344782e-01,2.374062303641720148e-02,6.616576708271115770e-02
2.496718891752716551e+00,5.374809850933912614e-01,1.869429220987731677e-01,2.368721027160076639e-02,6.610618122839713451e-02
2.498281108247283555e+00,5.370939048269515181e-01,1.871381512116692680e-01,2.365878537456300029e-02,6.607443827402692538e-02
2.501212606629835022e+00,5.363680448876659845e-01,1.875045003783331887e-01,2.360551945236387741e-02,6.601489316158185017e-02
2.505037393370165066e+00,5.354219712085109828e-01,1.879824873102808325e-01,2.353616607067699970e-02,6.593724390190713880e-02
2.507968891752716534e+00,5.346976015066084997e-01,1.883488419231783007e-01,2.348312037902628921e-02,6.587776056838001715e-02
2.509531108247283537e+00,5.343118449590392727e-01,1.885440758700173691e-01,2.345489090403162294e-02,6.584607226655163348e-02
2.512462606629835005e+00,5.335884729368506330e-01,1.889104340260554238e-01,2.340199132720019101e-02,6.578662915560147539e-02
2.516287393370165049e+00,5.326456552455482996e-01,1.893884325322807705e-01,2.333311520988931922e-02,6.570911162074383194e-02
2.519218891752716516e+00,5.319237835203564080e-01,1.897547959029798337e-01,2.328043476765984804e-02,6.564972883968324402e-02
2.520781108247283520e+00,5.315393571786849458e-01,1.899500344771867799e-01,2.325239974232970117e-02,6.561809420590013209e-02
2.523712606629834987e+00,5.308184750284988818e-01,1.903164012435662189e-01,2.319986468570226293e-02,6.555875250326401171e-02
2.527537393370165031e+00,5.298788939879931492e-01,1.907944108438907882e-01,2.313146345011625124e-02,6.548136860865531872e-02
2.530468891752716498e+00,5.291594998947791728e-01,1.911607826116373532e-01,2.307914643258936888e-02,6.542208853052400297e-02
2.532031108247283502e+00,5.287763947741150883e-01,1.913560256244333235e-01,2.305130488464997990e-02,6.539050848089709989e-02
2.534962606629834969e+00,5.280579974038626112e-01,1.917224006542650461e-01,2.299913252321245452e-02,6.533126844859395155e-02
2.538787393370165013e+00,5.271216664235276461e-01,1.922004209114130668e-01,2.293120378766975304e-02,6.525401605076075473e-02
2.541718891752716480e+00,5.264047628933795631e-01,1.925668007581771979e-01,2.287924836685476318e-02,6.519483669115896940e-02
2.543281108247283484e+00,5.260229828389967333e-01,1.927620480462215735e-01,2.285159932181933182e-02,6.516331054154814173e-02
2.546212606629834951e+00,5.253070646326406523e-01,1.931284310432018203e-01,2.279978782746959129e-02,6.510417248075849039e-02
2.550037393370164995e+00,5.243739586270892428e-01,1.936064615928138610e-01,2.273232920741326962e-02,6.502705416645068737e-02
2.552968891752716463e+00,5.236595264494662283e-01,1.939728492505364832e-01,2.268073355804197180e-02,6.496797750961191831e-02
2.554531108247283466e+00,5.232790652371862583e-01,1.941681006740789694e-01,2.265327604339155074e-02,6.493650581967248814e-02
2.557462606629834934e+00,5.225656278516440656e-01,1.945344913834159695e-01,2.260182359010350431e-02,6.487746912198405491e-02
2.561287393370164978e+00,5.216357639525093237e-01,1.950125319016182690e-01,2.253483270119990139e-02,6.480048222858673934e-02
2.564218891752716445e+00,5.209238136615563786e-01,1.953789271337661171e-01,2.248359499266051539e-02,6.474150653996041394e-02
2.565781108247283449e+00,5.205446720712956221e-01,1.955741825724069960e-01,2.245632803241132472e-02,6.471008898157243339e-02
2.568712606629834916e+00,5.198337034438161863e-01,1.959405807769216412e-01,2.240523278954827460e-02,6.465115470904582440e-02
2.572537393370164960e+00,5.189070537096139857e-01,1.964186310092785881e-01,2.233870724458242654e-02,6.457430213624559823e-02
2.575468891752716427e+00,5.181975686799378256e-01,1.967850336416106793e-01,2.228782564954357240e-02,6.451542904664668565e-02
2.577031108247283431e+00,5.178197432870015327e-01,1.969802930090852888e-01,2.226074826998202666e-02,6.448406581219520706e-02
2.579962606629834898e+00,5.171112503325944187e-01,1.973466985635091153e-01,2.221000840863999667e-02,6.442523265841251789e-02
2.583787393370164942e+00,5.161878330933481474e-01,1.978247583419578404e-01,2.214394581784224006e-02,6.434851152478934799e-02
2.586718891752716409e+00,5.154808205477552363e-01,1.981911682641094574e-01,2.209341850028278403e-02,6.428973965551061653e-02
2.588281108247283413e+00,5.151043092664965295e-01,1.983864315095392461e-01,2.206652972200850299e-02,6.425843074414681888e-02
2.591212606629834880e+00,5.143982750040865248e-01,1.987528443287628066e-01,2.201614340426378755e-02,6.419970033168040380e-02
2.595037393370164924e+00,5.134780612988006920e-01,1.992309135761828609e-01,2.195054136937499636e-02,6.412311359667313693e-02
2.597968891752716392e+00,5.127735074240339364e-01,1.995973307563281007e-01,2.190036649235873462e-02,6.406444417061624153e-02
2.599531108247283395e+00,5.123983091358217390e-01,1.997925978713276374e-01,2.187366533637837701e-02,6.403318945353986269e-02
2.602462606629834863e+00,5.116947440307684225e-01,2.001590179622903531e-01,2.182363072334204263e-02,6.397455996351736340e-02
2.606287393370164907e+00,5.107777518489610147e-01,2.006370967191931642e-01,2.175848684217344259e-02,6.389810469448807539e-02
2.609218891752716374e+00,5.100756606016910721e-01,2.010035212097301405e-01,2.170866256122478202e-02,6.383953667466800430e-02
2.610781108247283377e+00,5.097017709023503595e-01,2.011987922305468468e-01,2.168214804394352074e-02,6.380833640883334934e-02
2.613712606629834845e+00,5.090006545458588549e-01,2.015652196680620123e-01,2.163246329032037299e-02,6.374980983950200020e-02
2.617537393370164889e+00,5.080868548395732764e-01,2.020433080543363735e-01,2.156777515535117720e-02,6.367348894165288098e-02
2.620468891752716356e+00,5.073872147987505965e-01,2.024097399652182161e-01,2.151829962625772044e-02,6.361502319720267751e-02
2.622031108247283360e+00,5.070146342524159966e-01,2.026050149552615087e-01,2.149197076481870056e-02,6.358387701128653813e-02
2.624962606629834827e+00,5.063159793455948021e-01,2.029714498766410913e-01,2.144263402470647853e-02,6.352545119873778678e-02
2.628787393370164871e+00,5.054053893551129217e-01,2.034495480993556982e-01,2.137839922594154257e-02,6.344926174972119470e-02
2.631718891752716338e+00,5.047082019701454314e-01,2.038159876094621237e-01,2.132927060006744452e-02,6.339089750317485061e-02
2.633281108247283342e+00,5.043369245601800888e-01,2.040112666730031499e-01,2.130312640932820883e-02,6.335980583190337079e-02
2.636212606629834809e+00,5.036407085084096957e-01,2.043777092801435102e-01,2.125413583571052548e-02,6.330148301154142620e-02
2.640037393370164853e+00,5.027332992773315690e-01,2.048558176195690028e-01,2.119035196497338555e-02,6.322542786234987278e-02
2.642968891752716321e+00,5.020385547060312037e-01,2.052222649546799615e-01,2.114156839791545353e-02,6.316716574774292048e-02
2.644531108247283324e+00,5.016685820436425081e-01,2.054175482128623165e-01,2.111560789491729456e-02,6.313612806556126444e-02
2.647462606629834792e+00,5.009748188696985238e-01,2.057839987441416607e-01,2.106696164159509513e-02,6.307790585900042990e-02
2.651287393370164835e+00,5.000706072389955459e-01,2.062621175267707330e-01,2.100362628857989009e-02,6.300198207372871562e-02
2.654218891752716303e+00,4.993783055360828116e-01,2.066285729507167934e-01,2.095518593230264251e-02,6.294382144757140751e-02
2.655781108247283306e+00,4.990096307060822300e-01,2.068238605522950413e-01,2.092940813265426955e-02,6.291283828442302550e-02
2.658712606629834774e+00,4.983182965423541000e-01,2.071903192926985715e-01,2.088110435507993176e-02,6.285471906199162351e-02
2.662537393370164818e+00,4.974172532277617576e-01,2.076684489078636509e-01,2.081821511714853148e-02,6.277892950654076487e-02
2.665468891752716285e+00,4.967273850456612183e-01,2.080349127288277367e-01,2.077011613280164287e-02,6.272087091863991215e-02
2.667031108247283289e+00,4.963600100685138239e-01,2.082302048371858783e-01,2.074452005687566283e-02,6.268994168369519671e-02
2.669962606629835200e+00,4.956711195937371084e-01,2.085966720992899481e-01,2.069655691548987972e-02,6.263192295463944348e-02
2.673787393370164800e+00,4.947732618342530198e-01,2.090748129556058710e-01,2.063411139113458317e-02,6.255626460483708351e-02
2.676718891752716711e+00,4.940858271627099896e-01,2.094412854880137731e-01,2.058635193761044341e-02,6.249830739679679975e-02
2.678281108247283715e+00,4.937197449563930363e-01,2.096365822748377516e-01,2.056093660479310983e-02,6.246743263207688024e-02
2.681212606629835182e+00,4.930332738122574221e-01,2.100030583805781448e-01,2.051331226258667345e-02,6.240951681812235974e-02
2.685037393370165226e+00,4.921385713059557299e-01,2.104812109088733119e-01,2.045130806074166308e-02,6.233399265923631610e-02
2.687968891752716694e+00,4.914535600543056271e-01,2.108476924904233996e-01,2.040388630976697551e-02,6.227613746712611781e-02
2.689531108247283697e+00,4.910887723812149552e-01,2.110429941343771876e-01,2.037865074676442970e-02,6.224531660931110350e-02
2.692462606629835165e+00,4.904047352654450354e-01,2.114094794233717378e-01,2.033136337724492440e-02,6.218750120624348676e-02
2.696287393370165208e+00,4.895132065846891090e-01,2.118876440598732869e-01,2.026979811511056898e-02,6.211210803646750878e-02
2.699218891752716676e+00,4.888306201473143209e-01,2.122541350156715578e-01,2.022271224058842798e-02,6.205435402500183995e-02
2.700781108247283679e+00,4.884671205626971990e-01,2.124494416892436510e-01,2.019765547487684457e-02,6.202358753935119373e-02
2.703712606629835147e+00,4.877854935439211448e-01,2.128159364749764304e-01,2.015070325635383644e-02,6.196587492778551920e-02
2.707537393370165191e+00,4.868971067633325878e-01,2.132941136205818988e-01,2.008957456342352552e-02,6.189061595673595734e-02
2.710468891752716658e+00,4.862169330165127534e-01,2.136606142545582621e-01,2.004282275396374394e-02,6.183296403197166557e-02
2.712031108247283662e+00,4.858547222828006884e-01,2.138559261157927938e-01,2.001794382181121962e-02,6.180225148710009886e-02
2.714962606629835129e+00,4.851755192181159693e-01,2.142224306958588897e-01,1.997132494698522845e-02,6.174463927766797589e-02
2.718787393370165173e+00,4.842902949626376463e-01,2.147006207283545243e-01,1.991063046814827223e-02,6.166951106159689056e-02
2.721718891752716640e+00,4.836125382008139573e-01,2.150671313160882059e-01,1.986421092038808886e-02,6.161196004436424872e-02
2.723281108247283644e+00,4.832516114221816483e-01,2.152624485084825290e-01,1.983950886181260267e-02,6.158130172631830906e-02
2.726212606629835111e+00,4.825748100938712093e-01,2.156289631350886138e-01,1.979322153309864482e-02,6.152379212224659555e-02
2.730037393370165155e+00,4.816927146501187584e-01,2.161071663559035738e-01,1.973295892987237191e-02,6.144879815404377665e-02
2.732968891752716623e+00,4.810173595058714890e-01,2.164736871091041126e-01,1.968686985765563321e-02,6.139134940331188867e-02
2.734531108247283626e+00,4.806577156041775822e-01,2.166690097360475520e-01,1.966234372262308169e-02,6.136074513411655246e-02
2.737462606629835093e+00,4.799833277226950856e-01,2.170355345951454906e-01,1.961638615903693941e-02,6.130333605161202709e-02
2.741287393370165137e+00,4.791043838727233051e-01,2.175137512253437488e-01,1.955655311237984237e-02,6.122847265860693194e-02
2.744218891752716605e+00,4.784314388668490237e-01,2.178802822946005746e-01,1.951079274123253618e-02,6.117112450044026595e-02
2.745781108247283608e+00,4.780730754996925236e-01,2.180756104319697408e-01,1.948644158566226539e-02,6.114057426878078544e-02
2.748712606629835076e+00,4.774010823787700475e-01,2.184421456473457923e-01,1.944081202039637732e-02,6.108326752275364258e-02
2.752537393370165120e+00,4.765252552821588328e-01,2.189203758136198108e-01,1.938140623349337080e-02,6.100853843103436897e-02
2.755468891752716587e+00,4.758547008920473997e-01,2.192869172671139677e-01,1.933597281031899234e-02,6.095129282343337423e-02
2.757031108247283591e+00,4.754976142332409950e-01,2.194822509374649566e-01,1.931179570205499019e-02,6.092079683679181568e-02
2.759962606629835058e+00,4.748280235332790755e-01,2.198487965334969263e-01,1.926649238795180227e-02,6.086359092051822628e-02
2.763787393370165102e+00,4.739553371459625519e-01,2.203270402280251561e-01,1.920751158608905926e-02,6.078899238191438903e-02
2.766718891752716569e+00,4.732871869267765153e-01,2.206935920311091093e-01,1.916240337023790083e-02,6.073184706731526994e-02
2.768281108247283573e+00,4.729313781734776345e-01,2.208889312092574553e-01,1.913839938321645201e-02,6.070140489661977889e-02
2.771212606629835040e+00,4.722641771085321905e-01,2.212554871191856620e-01,1.909342058747481169e-02,6.064430094309345570e-02
2.775037393370165084e+00,4.713945973769045894e-01,2.217337442224069921e-01,1.903486251927207287e-02,6.056983668838922946e-02
2.777968891752716551e+00,4.707288274348631063e-01,2.221003062562421637e-01,1.899007779375735255e-02,6.051279426811318612e-02
2.779531108247283555e+00,4.703742891918701319e-01,2.222956508657876196e-01,1.896624601553332373e-02,6.048240662170889514e-02
2.782462606629835022e+00,4.697094789158061112e-01,2.226622169267381546e-01,1.892159002860153635e-02,6.042540403573535418e-02
2.786287393370165066e+00,4.688430283946998234e-01,2.231404871793455369e-01,1.886345246836735809e-02,6.035107059058256174e-02
2.789218891752716534e+00,4.681796570288226378e-01,2.235070592100471543e-01,1.881898952898969357e-02,6.029412826825728683e-02
2.790781108247283537e+00,4.678263947148040836e-01,2.237024091168582640e-01,1.879532905226942788e-02,6.026379421278939275e-02
2.793712606629835005e+00,4.671639709583219613e-01,2.240689850555965257e-01,1.875099417524916240e-02,6.020689310688098067e-02
2.797537393370165049e+00,4.663006198769948929e-01,2.245472680705458413e-01,1.869327491411603218e-02,6.013269375144873752e-02
2.800468891752716516e+00,4.656396199086727528e-01,2.249138497811774828e-01,1.864913207615854704e-02,6.007585462707056012e-02
2.802031108247283520e+00,4.652876221795349543e-01,2.251092048078945085e-01,1.862564200589198610e-02,6.004557541841870627e-02
2.804962606629834987e+00,4.646275770610177602e-01,2.254757902803026237e-01,1.858162656249082167e-02,5.998877643045248675e-02
2.808787393370165031e+00,4.637673421635949977e-01,2.259540855788279290e-01,1.852432341855119943e-02,5.991470852215602383e-02
2.811718891752716498e+00,4.631087345115718623e-01,2.263206765776706597e-01,1.848049901043081686e-02,5.985796952174209790e-02
2.813281108247283502e+00,4.627580108822499372e-01,2.265160365081217153e-01,1.845717845587889483e-02,5.982774372946092489e-02
2.816212606629834969e+00,4.621003506493331359e-01,2.268826310916042810e-01,1.841348077598631977e-02,5.977104567258639117e-02
2.820037393370165013e+00,4.612432113472600959e-01,2.273609380983687145e-01,1.835659157333182842e-02,5.969711137768337478e-02
2.822968891752716480e+00,4.605869685575189054e-01,2.277275379329311011e-01,1.831308393255880879e-02,5.964047568446946557e-02
2.824531108247283484e+00,4.602375043439702607e-01,2.279229025228171890e-01,1.828993200982478168e-02,5.961030501815210020e-02
2.827462606629834951e+00,4.595822106024718967e-01,2.282895057588715804e-01,1.824655043754445233e-02,5.955370992370927208e-02
2.831287393370164995e+00,4.587281721579781202e-01,2.287678238776165995e-01,1.819007302009874663e-02,5.947990811593666799e-02
2.834218891752716463e+00,4.580743133153418190e-01,2.291344320929783185e-01,1.814688049410480980e-02,5.942337291115151049e-02
2.835781108247283466e+00,4.577261205966612900e-01,2.293298011015167670e-01,1.812389632191471409e-02,5.939325561633758410e-02
2.838712606629834934e+00,4.570732100328576131e-01,2.296964125393350376e-01,1.808082920267068544e-02,5.933676095795761135e-02
2.842537393370164978e+00,4.562222661178795269e-01,2.301747411851997882e-01,1.802476140971110211e-02,5.926309196750327579e-02
2.845468891752716445e+00,4.555707685480530622e-01,2.305413573395508064e-01,1.798188234306423786e-02,5.920665981393248567e-02
2.847031108247283449e+00,4.552238314265063535e-01,2.307367305345910113e-01,1.795906503988752359e-02,5.917659775283620055e-02
2.849962606629834916e+00,4.545732763541691090e-01,2.311033497490857236e-01,1.791631072040878944e-02,5.912020674896565492e-02
2.853787393370164960e+00,4.537254157389182807e-01,2.315816883973365603e-01,1.786065039614936206e-02,5.904667154383091976e-02
2.856718891752716427e+00,4.530762903464908287e-01,2.319483121173262774e-01,1.781808313517659753e-02,5.899034063849441234e-02
2.858281108247283431e+00,4.527306201987376100e-01,2.321436893117266864e-01,1.779543181853522268e-02,5.896033211998161910e-02
2.861212606629834898e+00,4.520824439900022473e-01,2.325103159754046689e-01,1.775298864016372838e-02,5.890404131869915461e-02
2.865037393370164942e+00,4.512376773616718628e-01,2.329886642437387634e-01,1.769773361510702456e-02,5.883063794201552621e-02
2.867968891752716409e+00,4.505909123143649886e-01,2.333552952700694294e-01,1.765547649385959192e-02,5.877440937448992486e-02
2.869531108247283413e+00,4.502464957462952722e-01,2.335506763374682881e-01,1.763299027547391221e-02,5.874445589936275886e-02
2.872462606629834880e+00,4.496006668070182122e-01,2.339173102344898891e-01,1.759085657080591489e-02,5.868826895564777796e-02
2.876287393370164924e+00,4.487589653584672655e-01,2.343956678863411969e-01,1.753600466784793407e-02,5.861500055104267026e-02
2.879218891752716392e+00,4.481145571958182749e-01,2.347623060762653036e-01,1.749405601570959076e-02,5.855887429271235123e-02
2.880781108247283395e+00,4.477714003793563657e-01,2.349576909547888282e-01,1.747173400383480318e-02,5.852897479282701682e-02
2.883712606629834863e+00,4.471279407197207290e-01,2.353243319994484661e-01,1.742990809604845134e-02,5.847288832361610678e-02
2.887537393370164907e+00,4.462893294219919538e-01,2.358026989824761610e-01,1.737545712143807874e-02,5.839975093268001682e-02
2.890468891752716374e+00,4.456472816362229139e-01,2.361693443391017222e-01,1.733381525275929508e-02,5.834372597017892237e-02
2.892031108247283377e+00,4.453053780910866677e-01,2.363647330450478756e-01,1.731165654855500863e-02,5.831388099139662995e-02
2.894962606629834845e+00,4.446642617457832181e-01,2.367313812900456171e-01,1.727013675114519309e-02,5.825789782388205579e-02
2.898787393370164889e+00,4.438287005141409169e-01,2.372097577076982822e-01,1.721608450494711492e-02,5.818489594635369716e-02
2.901718891752716356e+00,4.431889929839590292e-01,2.375764103303550367e-01,1.717474773505045516e-02,5.812897434370199734e-02
2.903281108247283360e+00,4.428483397166779745e-01,2.377718029206851158e-01,1.715275144062479440e-02,5.809918397209746371e-02
2.906212606629834827e+00,4.422095768198422983e-01,2.381384584800969872e-01,1.711153606759852758e-02,5.804330219617730158e-02
2.910037393370164871e+00,4.413770947129629363e-01,2.386168444897526775e-01,1.705788034890943702e-02,5.797043124769266087e-02
2.912968891752716338e+00,4.407397455254108420e-01,2.389835045007396019e-01,1.701684698975676133e-02,5.791461002503001804e-02
2.914531108247283342e+00,4.404003459425459566e-01,2.391789010402132765e-01,1.699501220619806935e-02,5.788487348877519034e-02
2.917462606629834809e+00,4.397639268759386266e-01,2.395455640295432453e-01,1.695409957385519972e-02,5.782909376274773805e-02
2.921287393370164853e+00,4.389344871821893590e-01,2.400239597589107765e-01,1.690083819389536987e-02,5.775635779632976724e-02
2.924218891752716321e+00,4.382994650678099791e-01,2.403906272268621080e-01,1.686010657693340006e-02,5.770064050041086995e-02
2.925781108247283324e+00,4.379613063909695292e-01,2.405860277374615996e-01,1.683843241801915788e-02,5.767095918852964409e-02
2.928712606629834792e+00,4.373272214770011490e-01,2.409526981649029176e-01,1.679782086810292438e-02,5.761528225262663172e-02
2.932537393370164835e+00,4.365008415312074952e-01,2.414311035512768655e-01,1.674495167175664087e-02,5.754267831311659503e-02
2.935468891752716303e+00,4.358681704376540789e-01,2.417977783664773950e-01,1.670452014962290135e-02,5.748706128110914887e-02
2.937031108247283306e+00,4.355312646411942379e-01,2.419931827681114922e-01,1.668300573921106464e-02,5.745743334736864300e-02
2.939962606629834774e+00,4.348995260226521387e-01,2.423598604442295523e-01,1.664269363191967985e-02,5.740185710521845952e-02
2.943787393370164818e+00,4.340761902871067002e-01,2.428382751709151632e-01,1.659021448956993564e-02,5.732938661734762742e-02
2.946718891752716285e+00,4.334458415771902384e-01,2.432049570447803732e-01,1.655008144000917267e-02,5.727387317797757310e-02
2.948281108247283289e+00,4.331101709205149586e-01,2.434003651709905625e-01,1.652872591706728081e-02,5.724430073509167299e-02
2.951212606629835200e+00,4.324807501299655077e-01,2.437670497621843291e-01,1.648871164233091033e-02,5.718882853413426171e-02
2.955037393370164800e+00,4.316604498672268475e-01,2.442454733699950808e-01,1.643662046026490159e-02,5.711649213630964894e-02
2.957968891752716711e+00,4.310324375954968090e-01,2.446121619450868645e-01,1.639678427910891065e-02,5.706108003348172447e-02
2.959531108247283715e+00,4.306980151658615363e-01,2.448075736087716447e-01,1.637558678750685934e-02,5.703156113176175573e-02
2.962462606629835182e+00,4.300709385916937078e-01,2.451742647827370170e-01,1.633586873481495186e-02,5.697618905025842589e-02
2.966287393370165226e+00,4.292536878011637413e-01,2.456526968928525734e-01,1.628416340319266756e-02,5.690398428470478526e-02
2.969218891752716694e+00,4.286280012254600758e-01,2.460193919416449049e-01,1.624462246712436025e-02,5.684867444735471065e-02
2.970781108247283697e+00,4.282948133498074572e-01,2.462148070470991379e-01,1.622358214041760491e-02,5.681921062805544292e-02
2.973712606629835165e+00,4.276700467531550642e-01,2.465815046730805982e-01,1.618415868233081048e-02,5.676394268852805874e-02
2.977537393370165208e+00,4.268558088730440847e-01,2.470599451954230974e-01,1.613283707672450232e-02,5.669187372423487026e-02
2.980468891752716676e+00,4.262324380112934019e-01,2.474266466861975156e-01,1.609358975842356196e-02,5.663666695634206327e-02
2.982031108247283679e+00,4.259004882303984441e-01,2.476220652156566893e-01,1.607270573008675457e-02,5.660725747298957222e-02
2.984962606629835147e+00,4.252780521206211417e-01,2.479887692394825705e-01,1.603357524237668599e-02,5.655209043504470789e-02
2.988787393370165191e+00,4.244668600281764070e-01,2.484672180316976342e-01,1.598263524898755478e-02,5.648015223588932765e-02
2.991718891752716658e+00,4.238458190540961845e-01,2.488339257866788168e-01,1.594367993280198029e-02,5.642504614667576829e-02
2.993281108247283662e+00,4.235151068331309832e-01,2.490293476329094868e-01,1.592295134302424559e-02,5.639569080105343024e-02
2.996212606629835129e+00,4.228949836048573330e-01,2.493960578445524046e-01,1.588411221443783786e-02,5.634062650390608135e-02
3.000037393370165173e+00,4.220867946320173703e-01,2.498745146519909532e-01,1.583355173334028559e-02,5.626882409509251226e-02
3.002968891752716640e+00,4.214680522840321686e-01,2.502412285176820461e-01,1.579488681149803647e-02,5.621382234988600568e-02
3.004531108247283644e+00,4.211385705047571149e-01,2.504366512668536604e-01,1.577431305063371411e-02,5.618452270375289687e-02
3.007462606629835111e+00,4.205207454393662947e-01,2.508033734220081468e-01,1.573576305787545079e-02,5.612956041479412461e-02
3.011287393370165155e+00,4.197155663043041218e-01,2.512818479625662516e-01,1.568557896332704524e-02,5.605788856525734803e-02
3.014218891752716623e+00,4.190991435680507249e-01,2.516485712783793072e-01,1.564720247170670389e-02,5.600298656718444984e-02
3.015781108247283626e+00,4.187708987474986211e-01,2.518439984338503024e-01,1.562678230930262396e-02,5.597374013825009986e-02
3.018712606629835093e+00,4.181554158668037147e-01,2.522107132893375847e-01,1.558852185188691793e-02,5.591888061370598600e-02
3.022537393370165137e+00,4.173532941968788323e-01,2.526891665312274715e-01,1.553871610382168839e-02,5.584734679184626127e-02
3.025468891752716605e+00,4.167392051331310077e-01,2.530558721240636078e-01,1.550062924244387935e-02,5.579255221797069925e-02
3.027031108247283608e+00,4.164121982833434710e-01,2.532512914431115369e-01,1.548036308206277717e-02,5.576336312629818354e-02
3.029962606629835076e+00,4.157990313398513549e-01,2.536179953210739302e-01,1.544239089277998217e-02,5.570861063463451029e-02
3.033787393370165120e+00,4.149999269996348383e-01,2.540964429862166418e-01,1.539295970616563758e-02,5.563721354406110653e-02
3.036718891752716587e+00,4.143881502384688664e-01,2.544631507187021247e-01,1.535515877562273340e-02,5.558252124289605328e-02
3.038281108247283591e+00,4.140623757789524406e-01,2.546585733151810471e-01,1.533504459747960132e-02,5.555338577417461010e-02
3.041212606629835058e+00,4.134515190726685274e-01,2.550252868630771275e-01,1.529735691951712023e-02,5.549873279155292244e-02
3.045037393370165102e+00,4.126554132859741042e-01,2.555037530051453842e-01,1.524829571334138795e-02,5.542746522547435661e-02
3.047968891752716569e+00,4.120459178737641559e-01,2.558704785222852829e-01,1.521077750594820865e-02,5.537287294740862037e-02
3.049531108247283573e+00,4.117213522408017523e-01,2.560659116130697410e-01,1.519081372155452365e-02,5.534379127610777882e-02
3.052462606629835040e+00,4.111127527648483215e-01,2.564326464090190272e-01,1.515340778602911748e-02,5.528924005927159796e-02
3.056287393370165084e+00,4.103195816863458023e-01,2.569111425058315801e-01,1.510471333707312167e-02,5.521810563486358875e-02
3.059218891752716551e+00,4.097123371672002912e-01,2.572778921290510556e-01,1.506747564775893361e-02,5.516361461777272157e-02
3.060781108247283555e+00,4.093889742973141899e-01,2.574733383043552593e-01,1.504766116441928932e-02,5.513458633166958694e-02
3.063712606629835022e+00,4.087826395931421497e-01,2.578400979046579500e-01,1.501053505745084810e-02,5.508013405017897490e-02
3.067537393370165066e+00,4.079924351281072892e-01,2.583186263970391194e-01,1.496220509733452164e-02,5.500912691911728769e-02
3.070468891752716534e+00,4.073874655657159782e-01,2.586854005711059501e-01,1.492524633248939331e-02,5.495473324797883752e-02
3.072031108247283537e+00,4.070653128893840789e-01,2.588808596413960661e-01,1.490558034437660523e-02,5.492575714168150547e-02
3.074962606629835005e+00,4.064612416008491769e-01,2.592476429866094612e-01,1.486873262561065785e-02,5.487140385286218974e-02
3.078787393370165049e+00,4.056739729346917622e-01,2.597262013380394752e-01,1.482076539184999826e-02,5.480052843161797166e-02
3.081718891752716516e+00,4.050712458187002429e-01,2.600929973942074369e-01,1.478408427563202010e-02,5.474623697030696345e-02
3.083281108247283520e+00,4.047502876850078701e-01,2.602884677267404134e-01,1.476456612431738605e-02,5.471731549135204487e-02
3.086212606629834987e+00,4.041484619464691952e-01,2.606552714196413989e-01,1.472799559163139212e-02,5.466306436265305768e-02
3.090037393370165031e+00,4.033641405305793959e-01,2.611338546807082106e-01,1.468038956665393760e-02,5.459232028165752343e-02
3.092968891752716498e+00,4.027636851905461723e-01,2.615006685221364369e-01,1.464398496301718908e-02,5.453812806915239036e-02
3.094531108247283502e+00,4.024439413799675846e-01,2.616961478566662835e-01,1.462461404936554396e-02,5.450925910035395866e-02
3.097462606629834969e+00,4.018443968128456723e-01,2.620629675369916534e-01,1.458831958759541567e-02,5.445510639180227430e-02
3.101287393370165013e+00,4.010630437629482126e-01,2.625415698624644634e-01,1.454107332728582502e-02,5.438449223913204705e-02
3.104218891752716480e+00,4.004648528949952824e-01,2.629083969363599227e-01,1.450494413433906817e-02,5.433040139283720760e-02
3.105781108247283484e+00,4.001463113341953148e-01,2.631038828315696576e-01,1.448571987241988393e-02,5.430158717740243834e-02
3.108712606629834951e+00,3.995490167836480144e-01,2.634707139110182839e-01,1.444970038281024813e-02,5.424753825874619600e-02
3.112537393370164995e+00,3.987705992471720640e-01,2.639493293300161358e-01,1.440281245106116506e-02,5.417705998731538880e-02
3.115468891752716463e+00,3.981746663010896636e-01,2.643161650972399856e-01,1.436695756343368303e-02,5.412307253333546730e-02
3.117031108247283466e+00,3.978573329778143375e-01,2.645116551570289021e-01,1.434787936071581921e-02,5.409431285328061140e-02
3.119962606629834934e+00,3.972623154194607764e-01,2.648784931888885086e-01,1.431213372340372353e-02,5.404036514875006081e-02
3.123787393370164978e+00,3.964868816600414791e-01,2.653571160247963356e-01,1.426560264154081575e-02,5.397001755195216660e-02
3.126718891752716445e+00,3.958932367317610224e-01,2.657239562448176495e-01,1.423002091022605893e-02,5.391613037279920084e-02
3.128281108247283449e+00,3.955771202999126546e-01,2.659194482530184422e-01,1.421108814931293547e-02,5.388742455025680167e-02
3.131212606629834916e+00,3.949843784606293373e-01,2.662862891600050186e-01,1.417561519739147027e-02,5.383357913788144183e-02
3.135037393370164960e+00,3.942118965316868673e-01,2.667649142592125044e-01,1.412943942635759564e-02,5.376336768627376639e-02
3.137968891752716427e+00,3.936205065281875304e-01,2.671317551099709475e-01,1.409412966108159089e-02,5.370958611402640998e-02
3.139531108247283431e+00,3.933055913980124108e-01,2.673272470718442984e-01,1.407534170374724961e-02,5.368093670007145768e-02
3.142462606629834898e+00,3.927151078622101443e-01,2.676940871993754301e-01,1.404014023050987464e-02,5.362719672387570441e-02
3.146287393370164942e+00,3.919455897331707295e-01,2.681727099590394126e-01,1.399431817758484305e-02,5.355712072348579877e-02
3.149218891752716409e+00,3.913564840716612925e-01,2.685395480411222335e-01,1.395927914114888577e-02,5.350344139919552267e-02
3.150781108247283413e+00,3.910427899141546981e-01,2.687350381965630253e-01,1.394063532156749642e-02,5.347484603140695986e-02
3.153712606629834880e+00,3.904545999340567897e-01,2.691018743259867563e-01,1.390570406689295609e-02,5.342120723859367093e-02
3.157537393370164924e+00,3.896880659028280069e-01,2.695804907276497242e-01,1.386023406769637707e-02,5.335126456433185449e-02
3.160468891752716392e+00,3.891012356851836773e-01,2.699473230995320105e-01,1.382546447113412041e-02,5.329768914812740149e-02
3.162031108247283395e+00,3.887887489594478718e-01,2.701428099245962722e-01,1.380696409907125784e-02,5.326914990219293322e-02
3.164962606629834863e+00,3.882028170620882568e-01,2.705096392854909326e-01,1.377230176143078369e-02,5.321561754365659175e-02
3.168787393370164907e+00,3.874392248896913471e-01,2.709882458710902164e-01,1.372718210584903883e-02,5.314581445550847077e-02
3.171718891752716374e+00,3.868546548331875945e-01,2.713550699937579691e-01,1.369268062943834741e-02,5.309234537455411601e-02
3.173281108247283377e+00,3.865433769104293926e-01,2.715505521745385509e-01,1.367432299733696739e-02,5.306386222407947356e-02
3.176212606629834845e+00,3.859597226814672211e-01,2.719173723724184200e-01,1.363992824001345958e-02,5.301043388122068239e-02
3.180037393370164889e+00,3.851991169680222260e-01,2.723959661548014943e-01,1.359515716674318704e-02,5.294076453401554833e-02
3.182968891752716356e+00,3.846168389065517390e-01,2.727627798459982267e-01,1.356092244618093204e-02,5.288739756455029112e-02
3.184531108247283360e+00,3.843067806715731449e-01,2.729582562607920648e-01,1.354270682255735887e-02,5.285896907240973663e-02
3.187462606629834827e+00,3.837254079190595690e-01,2.733250652560311744e-01,1.350857826716675425e-02,5.280564430339790977e-02
3.191287393370164871e+00,3.829677590515739305e-01,2.738036437146380564e-01,1.346415396719833658e-02,5.273611282791482863e-02
3.194218891752716338e+00,3.823877356759947665e-01,2.741704451446414503e-01,1.343018461105326307e-02,5.268285312803392545e-02
3.195781108247283342e+00,3.820788766263166769e-01,2.743659148459489661e-01,1.341211025330652992e-02,5.265448212578340004e-02
3.198712606629834809e+00,3.814997545678328050e-01,2.747327109289529612e-01,1.337824650206191797e-02,5.260126517204556651e-02
3.202537393370164853e+00,3.807450550038573023e-01,2.752112719365608084e-01,1.333416714360450422e-02,5.253187258125813913e-02
3.205468891752716321e+00,3.801673046932509403e-01,2.755780595475467720e-01,1.330046173944990015e-02,5.247871756166050394e-02
3.207031108247283324e+00,3.798596616057794417e-01,2.757735217370431702e-01,1.328252789066660874e-02,5.245040168723399954e-02
3.209962606629834792e+00,3.792828266907763424e-01,2.761403034513342791e-01,1.324892751664120613e-02,5.239728739726011442e-02
3.213787393370164835e+00,3.785311094239224849e-01,2.766188452071949300e-01,1.320519122544702890e-02,5.232802891238065579e-02
3.216718891752716303e+00,3.779556355089284114e-01,2.769856177009545339e-01,1.317174832855536049e-02,5.227497789847428827e-02
3.218281108247283306e+00,3.776492001158810452e-01,2.771810717128175283e-01,1.315395421744171463e-02,5.224671817154164649e-02
3.221212606629834774e+00,3.770746212129069685e-01,2.775478378607434404e-01,1.312061577184175237e-02,5.219371060947169960e-02
3.225037393370164818e+00,3.763258333392144883e-01,2.780263589023611037e-01,1.307722065494389303e-02,5.212459322380459670e-02
3.227968891752716285e+00,3.757526027276136271e-01,2.783931152242377083e-01,1.304403881389217673e-02,5.207165054561676415e-02
3.229531108247283289e+00,3.754473649954164216e-01,2.785885605146617983e-01,1.302638366620295987e-02,5.204344821954732386e-02
3.232462606629835200e+00,3.748750409993473198e-01,2.789553101231450061e-01,1.299330569192474680e-02,5.199054726591161024e-02
3.236287393370164800e+00,3.741292135479670766e-01,2.794338092444843547e-01,1.295024984062801039e-02,5.192156628648697536e-02
3.239218891752716711e+00,3.735582611958969679e-01,2.798005485194915432e-01,1.291732758401775531e-02,5.186872675227948565e-02
3.240781108247283715e+00,3.732542387682423746e-01,2.799959846486711479e-01,1.289981061212042493e-02,5.184057917744126776e-02
3.243712606629835182e+00,3.726841926496650692e-01,2.803627169145510023e-01,1.286699162797811866e-02,5.178778124381101799e-02
3.247537393370165226e+00,3.719413205262087074e-01,2.808411931468299816e-01,1.282427310321954464e-02,5.171893681405002191e-02
3.250468891752716694e+00,3.713726183497269573e-01,2.812079146975696720e-01,1.279160894293053172e-02,5.166620387808648629e-02
3.252031108247283697e+00,3.710697897873522777e-01,2.814033413180882515e-01,1.277422935467449790e-02,5.163811379792591222e-02
3.254962606629835165e+00,3.705019775974758289e-01,2.817700556367603304e-01,1.274166787437100608e-02,5.158542455155498696e-02
3.258787393370165208e+00,3.697620200931151513e-01,2.822485082607754658e-01,1.269928473750766597e-02,5.151672175921288149e-02
3.261718891752716676e+00,3.691955597023343083e-01,2.826152115758140404e-01,1.266687718726513222e-02,5.146409614518871606e-02
3.263281108247283679e+00,3.688939306585671263e-01,2.828106284310597518e-01,1.264963418904914601e-02,5.143606252805411200e-02
3.266212606629835147e+00,3.683283784234075986e-01,2.831773243494176695e-01,1.261732871906831935e-02,5.138347786182883431e-02
3.270037393370165191e+00,3.675913814667606250e-01,2.836557528138857753e-01,1.257527901408793912e-02,5.131490963108333719e-02
3.272968891752716658e+00,3.670271904081590653e-01,2.840224375105955823e-01,1.254312656762765141e-02,5.126238693792214279e-02
3.274531108247283662e+00,3.667267678704563827e-01,2.842178444175679219e-01,1.252601935469142488e-02,5.123440849748450016e-02
3.277462606629835129e+00,3.661634707804374278e-01,2.845845216050779114e-01,1.249396838505762927e-02,5.118192849123411742e-02
3.281287393370165173e+00,3.654293941372511734e-01,2.850629255475411461e-01,1.245225014084270880e-02,5.111349965528134282e-02
3.284218891752716640e+00,3.648674286337907358e-01,2.854295913990200773e-01,1.242035128990058405e-02,5.106108540466601509e-02
3.285781108247283644e+00,3.645681894955709601e-01,2.856249882417439268e-01,1.240337906039913271e-02,5.103316506122299728e-02
3.288712606629835111e+00,3.640071130199309390e-01,2.859916465260046725e-01,1.237158108626267884e-02,5.098079396151228987e-02
3.292537393370165155e+00,3.632759457079275389e-01,2.864700257656943028e-01,1.233019234005569217e-02,5.091250529687885856e-02
3.295468891752716623e+00,3.627162226572511750e-01,2.868366726542369016e-01,1.229854557840056282e-02,5.086019652623343518e-02
3.297031108247283626e+00,3.624181834000694269e-01,2.870320593864753578e-01,1.228170752732502327e-02,5.083233164007963656e-02
3.299962606629835093e+00,3.618593646011064036e-01,2.873986986923234843e-01,1.225016103456931689e-02,5.078006360871664682e-02
3.303787393370165137e+00,3.611311433434282181e-01,2.878770531570314373e-01,1.220909980506468609e-02,5.071190908113158008e-02
3.306718891752716605e+00,3.605736698338977142e-01,2.882436810637753477e-01,1.217770360985600923e-02,5.065970408543336856e-02
3.308281108247283608e+00,3.602768239117639104e-01,2.884390576900160430e-01,1.216099892531572434e-02,5.063189519079679124e-02
3.311212606629835076e+00,3.597202332208448428e-01,2.888056780347286190e-01,1.212970239315277858e-02,5.057973366362989581e-02
3.315037393370165120e+00,3.589948999743559077e-01,2.892840078079444432e-01,1.208896669900691966e-02,5.051172050022354615e-02
3.317968891752716587e+00,3.584396334350798963e-01,2.896506168327394604e-01,1.205781955634779509e-02,5.045962457105775123e-02
3.319531108247283591e+00,3.581439641232162518e-01,2.898459834052281581e-01,1.204124743363190093e-02,5.043187365914624659e-02
3.322462606629835058e+00,3.575895865438044607e-01,2.902125849288926807e-01,1.201019935068027393e-02,5.037982006171632526e-02
3.326287393370165102e+00,3.568671588689831808e-01,2.906908902145675655e-01,1.196978721965004031e-02,5.031194488834084266e-02
3.329218891752716569e+00,3.563141316073891729e-01,2.910574805207654658e-01,1.193888761484296519e-02,5.025995275987831662e-02
3.330781108247283573e+00,3.560196588445395105e-01,2.912528371437212993e-01,1.192244724414326731e-02,5.023225662385129991e-02
3.333712606629835040e+00,3.554675280699917117e-01,2.916194200399198078e-01,1.189164608883869385e-02,5.018030544198071735e-02
3.337537393370165084e+00,3.547480217843907990e-01,2.920977011068489615e-01,1.185155553266588162e-02,5.011256499635548950e-02
3.340468891752716551e+00,3.541972196627271030e-01,2.924642729348581049e-01,1.182090194072578891e-02,5.006067785617512172e-02
3.342031108247283555e+00,3.539039263242312328e-01,2.926596197448739778e-01,1.180459251045315981e-02,5.003303848473684978e-02
3.344962606629835022e+00,3.533539982440833116e-01,2.930261842751309409e-01,1.177403676424032195e-02,4.998119515874532848e-02
3.348787393370165066e+00,3.526373535298265027e-01,2.935044415172435861e-01,1.173426580655776048e-02,4.991359688260560423e-02
3.351718891752716534e+00,3.520887445382732128e-01,2.938709951893368477e-01,1.170385671800225173e-02,4.986181850267867866e-02
3.353281108247283537e+00,3.517966228199711498e-01,2.940663323524090877e-01,1.168767742555608044e-02,4.983423660466950594e-02
3.356212606629835005e+00,3.512489014916335694e-01,2.944328788660667828e-01,1.165736557987664089e-02,4.978249980443415906e-02
3.360037393370165049e+00,3.505351549563353042e-01,2.949111127403183374e-01,1.161791225133375696e-02,4.971503750935173799e-02
3.362968891752716516e+00,3.499887766530107580e-01,2.952776486029524694e-01,1.158774615340589682e-02,4.966336176928751872e-02
3.364531108247283520e+00,3.496978448638511927e-01,2.954729763206137005e-01,1.157169619018358873e-02,4.963583430728102375e-02
3.367462606629834987e+00,3.491523537461894700e-01,2.958395051850202795e-01,1.154162672740637920e-02,4.958419986392117312e-02
3.371287393370165031e+00,3.484414999171562832e-01,2.963177161778404178e-01,1.150248904803266407e-02,4.951687320870550024e-02
3.374218891752716498e+00,3.478973223813074944e-01,2.966842346355630378e-01,1.147256442482805575e-02,4.946530349658911918e-02
3.375781108247283502e+00,3.476075572189685770e-01,2.968795531275384425e-01,1.145664298501389809e-02,4.943783332850704842e-02
3.378712606629834969e+00,3.470642467520632102e-01,2.972460647536249168e-01,1.142681439850435840e-02,4.938630745794227173e-02
3.382537393370165013e+00,3.463562324533364656e-01,2.977242534449221489e-01,1.138799040823393512e-02,4.931912294851602957e-02
3.385468891752716480e+00,3.458142360148069860e-01,2.980907549485208308e-01,1.135830576253806304e-02,4.926766127429637460e-02
3.387031108247283484e+00,3.455256374852915258e-01,2.982860644446360676e-01,1.134251204981595769e-02,4.924024798434293443e-02
3.389962606629834951e+00,3.449845256243403990e-01,2.986525592963347187e-01,1.131292284208534546e-02,4.918882733194320650e-02
3.393787393370164995e+00,3.442793972947450487e-01,2.991307262775257936e-01,1.127441058563717798e-02,4.912177728711823732e-02
3.396718891752716463e+00,3.437396188870815439e-01,2.994972112669008202e-01,1.124496441597604320e-02,4.907041754039128539e-02
3.398281108247283466e+00,3.434522018611597671e-01,2.996925120164901646e-01,1.122929762823137410e-02,4.904305854226612138e-02
3.401212606629834934e+00,3.429133014999551365e-01,3.000589905481471087e-01,1.119994629501885539e-02,4.899174038756405614e-02
3.405037393370164978e+00,3.422110376473668780e-01,3.005371364078960328e-01,1.116174381283680309e-02,4.892482672200572369e-02
3.407968891752716445e+00,3.416734378119859472e-01,3.009036053610165684e-01,1.113253462101873419e-02,4.887357366280552923e-02
3.409531108247283449e+00,3.413871761383495129e-01,3.010988976206637746e-01,1.111699396232668745e-02,4.884627223587383049e-02
3.412462606629834916e+00,3.408504371812487999e-01,3.014653603022718342e-01,1.108787901639475201e-02,4.879506290833383886e-02
3.416287393370164960e+00,3.401509926325803623e-01,3.019434856851169191e-01,1.104998437406562971e-02,4.872829102398702761e-02
3.419218891752716427e+00,3.396155613878364399e-01,3.023099390899908201e-01,1.102101068215878728e-02,4.867714528651826550e-02
3.420781108247283431e+00,3.393304603952805309e-01,3.025052231047930529e-01,1.100559536634791898e-02,4.864990024854095457e-02
3.423712606629834898e+00,3.387959091948833379e-01,3.028716704194428511e-01,1.097671532926652697e-02,4.859879516558358176e-02
3.427537393370164942e+00,3.380993346755894469e-01,3.033497759304175090e-01,1.093912659641731698e-02,4.853215671178506829e-02
3.430468891752716409e+00,3.375661069119913482e-01,3.037162142262044839e-01,1.091038692304155920e-02,4.848111243830854900e-02
3.432031108247283413e+00,3.372821786418861434e-01,3.039114902399598361e-01,1.089509615941011353e-02,4.845392159443796115e-02
3.434962606629834880e+00,3.367498208730711484e-01,3.042779226315734942e-01,1.086644954905069058e-02,4.840291906115003207e-02
3.438787393370164924e+00,3.360560855443448514e-01,3.047560088280148460e-01,1.082916479772056892e-02,4.833641732828367760e-02
3.441718891752716392e+00,3.355250170044682956e-01,3.051224324553012401e-01,1.080065767080293747e-02,4.828548002424704749e-02
3.443281108247283395e+00,3.352422341888234292e-01,3.053177007008801014e-01,1.078549067770120072e-02,4.825834685089078896e-02
3.446212606629834863e+00,3.347120203893822477e-01,3.056841185802882666e-01,1.075707603454349216e-02,4.820745318033128890e-02
3.450037393370164907e+00,3.340210841542163300e-01,3.061621860005651619e-01,1.072009336794151578e-02,4.814109292720016031e-02
3.452968891752716374e+00,3.334921701724322673e-01,3.065285953443026568e-01,1.069181733905238442e-02,4.809026250987020329e-02
3.454531108247283377e+00,3.332105408839201033e-01,3.067238560039032835e-01,1.067677334631428679e-02,4.806318544721728536e-02
3.457462606629834845e+00,3.326825015712763789e-01,3.070902597144887225e-01,1.064858922322339287e-02,4.801239548035843296e-02
3.461287393370164889e+00,3.319944174623956079e-01,3.075683087543178429e-01,1.061190675343970900e-02,4.794616804652310216e-02
3.464218891752716356e+00,3.314676925077417180e-01,3.079347040705623373e-01,1.058386037556481411e-02,4.789543874770367526e-02
3.465781108247283360e+00,3.311872279313362033e-01,3.081299572806670550e-01,1.056893861170483430e-02,4.786841574954719264e-02
3.468712606629834827e+00,3.306613665785599343e-01,3.084963470630815441e-01,1.054098356302725706e-02,4.781772817352802907e-02
3.472537393370164871e+00,3.299761010074457879e-01,3.089743780034540643e-01,1.050459941093251012e-02,4.775163737098406941e-02
3.475468891752716338e+00,3.294515193260526553e-01,3.093407595273433563e-01,1.047678124905492870e-02,4.770101502561093637e-02
3.477031108247283342e+00,3.291721917160189137e-01,3.095360054208810552e-01,1.046198095136101520e-02,4.767404969791630420e-02
3.479962606629834809e+00,3.286484584424987365e-01,3.099023815231371493e-01,1.043425355095070096e-02,4.762347098963939929e-02
3.483787393370164853e+00,3.279659712010399297e-01,3.103803947650082273e-01,1.039816585698330638e-02,4.755752167932689872e-02
3.486718891752716321e+00,3.274435281582511181e-01,3.107467628591696895e-01,1.037057448447316690e-02,4.750700621327202250e-02
3.488281108247283324e+00,3.271653456149297701e-01,3.109420016422683730e-01,1.035589489156362938e-02,4.748009697710653398e-02
3.491212606629834792e+00,3.266437710858255961e-01,3.113083645137496580e-01,1.032839370412766584e-02,4.742962189265449019e-02
3.495037393370164835e+00,3.259641161452546121e-01,3.117863607310282781e-01,1.029260058543810842e-02,4.736380513515588836e-02
3.497968891752716303e+00,3.254438476695913907e-01,3.121527159530601558e-01,1.026523455274797915e-02,4.731339043396118327e-02
3.499531108247283306e+00,3.251668224293993714e-01,3.123479479465504638e-01,1.025067489014056324e-02,4.728653501711203161e-02
3.502462606629834774e+00,3.246474123752331464e-01,3.127142982151362438e-01,1.022339846143600385e-02,4.723616177919640752e-02
3.506287393370164818e+00,3.239705585118159981e-01,3.131922782306374997e-01,1.018789802514549238e-02,4.717048088541313938e-02
3.509218891752716285e+00,3.234524192200577408e-01,3.135586212298941411e-01,1.016075588685366911e-02,4.712017262703279558e-02
3.510781108247283289e+00,3.231765229212221757e-01,3.137538467806066933e-01,1.014631538682980900e-02,4.709337467546993033e-02
3.513712606629835200e+00,3.226592246730883851e-01,3.141201850697789566e-01,1.011926228335752014e-02,4.704311008127914917e-02
3.517537393370164800e+00,3.219851251479853849e-01,3.145981496872617966e-01,1.008405266714464989e-02,4.697757076127345721e-02
3.520468891752716711e+00,3.214691046150530696e-01,3.149644810603555722e-01,1.005713300063669664e-02,4.692736964262736454e-02
3.522031108247283715e+00,3.211943425304385480e-01,3.151597004687015091e-01,1.004281090640629995e-02,4.690062795294055314e-02
3.524962606629835182e+00,3.206791828575023540e-01,3.155260273397984538e-01,1.001597970675505503e-02,4.685046726843089537e-02
3.528787393370165226e+00,3.200078916318854216e-01,3.160039772798995394e-01,9.981059053930258287e-03,4.678506053256226149e-02
3.531718891752716694e+00,3.194940298955716851e-01,3.163702975569323561e-01,9.954360434527987148e-03,4.673495982592360681e-02
3.533281108247283697e+00,3.192204178310217300e-01,3.165655111103025110e-01,9.940155986198391178e-03,4.670827160933755523e-02
3.536212606629835165e+00,3.187074107417920965e-01,3.169318271152028466e-01,9.913545264081089631e-03,4.665821187374005752e-02
3.540037393370165208e+00,3.180389070600940782e-01,3.174097630891163369e-01,9.878911718231167885e-03,4.659293956933008296e-02
3.542968891752716676e+00,3.175271637709510264e-01,3.177760728344324881e-01,9.852432727545223229e-03,4.654294428170072107e-02
3.544531108247283679e+00,3.172546741792582892e-01,3.179712808408120539e-01,9.838345171131376507e-03,4.651631310042930040e-02
3.547462606629835147e+00,3.167437646738297530e-01,3.183375865436918195e-01,9.811953517675898670e-03,4.646636151360324096e-02
3.551287393370165191e+00,3.160779914492632403e-01,3.188155092957840608e-01,9.777605247390802265e-03,4.640123092354074552e-02
3.554218891752716658e+00,3.155683452601438788e-01,3.191818090835493726e-01,9.751344485599066497e-03,4.635134337172056723e-02
3.555781108247283662e+00,3.152969775158038779e-01,3.193770118395036217e-01,9.737373076160028493e-03,4.632476888716108993e-02
3.558712606629835129e+00,3.147881829992102976e-01,3.197433077987292815e-01,9.711199092568926702e-03,4.627492207637899646e-02
3.562537393370165173e+00,3.141251898770976991e-01,3.202212180741363934e-01,9.677134269631581381e-03,4.620992480777067618e-02
3.565468891752716640e+00,3.136176846939807139e-01,3.205875084695204991e-01,9.651090332927389839e-03,4.616013766416576791e-02
3.567031108247283644e+00,3.133474593201633351e-01,3.207827062837300680e-01,9.637234321387699171e-03,4.613361638050256230e-02
3.569962606629835111e+00,3.128408062332510564e-01,3.211489931042207369e-01,9.611276600063336020e-03,4.608386953633501065e-02
3.573787393370165155e+00,3.121805907872185482e-01,3.216268917026524066e-01,9.577493389598016466e-03,4.601900473110775297e-02
3.576718891752716623e+00,3.116751973494628625e-01,3.219931733445636768e-01,9.551664874168886224e-03,4.596932137397111151e-02
3.578281108247283626e+00,3.114060902495145999e-01,3.221883665695250976e-01,9.537923513653770793e-03,4.594285634881848518e-02
3.581212606629835093e+00,3.109015243848167187e-01,3.225546449104481628e-01,9.512180657969732805e-03,4.589321655848210141e-02
3.585037393370165137e+00,3.102440182179297401e-01,3.230325327036846494e-01,9.478677244431384444e-03,4.582849315940615981e-02
3.587968891752716605e+00,3.097406999040898112e-01,3.233988062773528460e-01,9.453062762853920581e-03,4.577891813594901771e-02
3.589531108247283608e+00,3.094727011410953743e-01,3.235939952740193304e-01,9.439435315174143221e-03,4.575251038477137072e-02
3.592462606629835076e+00,3.089702230057694843e-01,3.239602658133952096e-01,9.413905940320755478e-03,4.570297672412738932e-02
3.596287393370165120e+00,3.083154620725166994e-01,3.244381437198324281e-01,9.380680514494419905e-03,4.563838828307638373e-02
3.599218891752716587e+00,3.078142618317535328e-01,3.248044099349917668e-01,9.355278677620027655e-03,4.558891434374218177e-02
3.600781108247283591e+00,3.075473955037797413e-01,3.249995950897299757e-01,9.341764401458176395e-03,4.556255981044406850e-02
3.603712606629835058e+00,3.070470447664868652e-01,3.253658585847774565e-01,9.316447113288836915e-03,4.551312545789576447e-02
3.607537393370165102e+00,3.063950518405709755e-01,3.258437276195872423e-01,9.283497854993829138e-03,4.544866732944687765e-02
3.610468891752716569e+00,3.058959596490889998e-01,3.262099872809885448e-01,9.258307268156563269e-03,4.539929496998245523e-02
3.612031108247283573e+00,3.056302098642624254e-01,3.264051690372557490e-01,9.244905420790771461e-03,4.537299548151661754e-02
3.614962606629835040e+00,3.051319415080103181e-01,3.267714263289951404e-01,9.219798828924739148e-03,4.532366613288189849e-02
3.618787393370165084e+00,3.044826434598748022e-01,3.272492875988687322e-01,9.187123930393311169e-03,4.525934791881168484e-02
3.621718891752716551e+00,3.039856076320479605e-01,3.276155415799216208e-01,9.162143212527940755e-03,4.521008387813890000e-02
3.623281108247283555e+00,3.037209531990409106e-01,3.278107204033137712e-01,9.148853059448446359e-03,4.518384209132662171e-02
3.626212606629835022e+00,3.032247438543681506e-01,3.281769723640483583e-01,9.123955787786521346e-03,4.513462030741401815e-02
3.630037393370165066e+00,3.025781494253154680e-01,3.286548270482331779e-01,9.091553453580690849e-03,4.507043950884199318e-02
3.632968891752716534e+00,3.020832011914752480e-01,3.290210762690045088e-01,9.066781227422136130e-03,4.502127820246695084e-02
3.634531108247283537e+00,3.018196649068128901e-01,3.292162526574966552e-01,9.053602033968882398e-03,4.499509021437116812e-02
3.637462606629835005e+00,3.013255612298725850e-01,3.295825002532734582e-01,9.028912700722552948e-03,4.494596806127569566e-02
3.641287393370165049e+00,3.006817188125129880e-01,3.300603496545797544e-01,8.996781124543344957e-03,4.488191613414911629e-02
3.644218891752716516e+00,3.001888741443758390e-01,3.304265951362074238e-01,8.972216004013528964e-03,4.483285413018841398e-02
3.645781108247283520e+00,2.999264539703819232e-01,3.306217696485098667e-01,8.959147031265874209e-03,4.480671967743764944e-02
3.648712606629834987e+00,2.994344330390292797e-01,3.309880139455088077e-01,8.934664251050562431e-03,4.475769950889041393e-02
3.652537393370165031e+00,2.987932815085113103e-01,3.314658594576403439e-01,8.902801630187289622e-03,4.469378420378079808e-02
3.655468891752716498e+00,2.983024826922202055e-01,3.318321022922792740e-01,8.878442237986765989e-03,4.464482909021217499e-02
3.657031108247283502e+00,2.980411485411878503e-01,3.320272755129468623e-01,8.865482753673782287e-03,4.461875212735237628e-02
3.659962606629834969e+00,2.975511623071369627e-01,3.323935176041050155e-01,8.841205156373811019e-03,4.456984013012078166e-02
3.663787393370165013e+00,2.969126713802791029e-01,3.328713606846253059e-01,8.809609707150821770e-03,4.450606469335053467e-02
3.666718891752716480e+00,2.964239232661499135e-01,3.332376020104264591e-01,8.785454677908819190e-03,4.445721476073623973e-02
3.668281108247283484e+00,2.961636878712119447e-01,3.334327745509448326e-01,8.772603954639105958e-03,4.443119285332799984e-02
3.671212606629834951e+00,2.956757741107843285e-01,3.337990156047513368e-01,8.748530173684664762e-03,4.438238235781238883e-02
3.675037393370164995e+00,2.950400043614412882e-01,3.342768578251608114e-01,8.717200109722118145e-03,4.431873634520610422e-02
3.677968891752716463e+00,2.945533471024772698e-01,3.346430988580867960e-01,8.693248071771958810e-03,4.426998448984274803e-02
3.679531108247283466e+00,2.942942250307085672e-01,3.348382713764472829e-01,8.680505377786942173e-03,4.424401486411003170e-02
3.682462606629834934e+00,2.938083942762482192e-01,3.352045126455660551e-01,8.656634039064714861e-03,4.419530316886792487e-02
3.686287393370164978e+00,2.931753201949030552e-01,3.356823556304999179e-01,8.625567569675069921e-03,4.413178894427805671e-02
3.689218891752716445e+00,2.926907097140148406e-01,3.360485976236236572e-01,8.601817153792415752e-03,4.408314067534205294e-02
3.690781108247283449e+00,2.924326712712036480e-01,3.362437707887472316e-01,8.589181761023096523e-03,4.405722720901510125e-02
3.693712606629834916e+00,2.919488635820704503e-01,3.366100135209313948e-01,8.565511503142763175e-03,4.400862225347328821e-02
3.697537393370164960e+00,2.913184180330810058e-01,3.370878589009113635e-01,8.534706860125329878e-03,4.394524855868961466e-02
3.700468891752716427e+00,2.908358230283809576e-01,3.374541031199468910e-01,8.511156716540390146e-03,4.389670757155920283e-02
3.702031108247283431e+00,2.905788618517524680e-01,3.376492776064757839e-01,8.498627907338535820e-03,4.387085068669429461e-02
3.704962606629834898e+00,2.900970844651299396e-01,3.380155230710088499e-01,8.475157385335821067e-03,4.382235037433413610e-02
3.708787393370164942e+00,2.894693101530115276e-01,3.384933725369931867e-01,8.444612814102825729e-03,4.375910943532697328e-02
3.711718891752716409e+00,2.889887770281841517e-01,3.388596202753749731e-01,8.421261596993681250e-03,4.371066767848417328e-02
3.713281108247283413e+00,2.887329185206637394e-01,3.390547967743491320e-01,8.408838653514999137e-03,4.368486296920038453e-02
3.716212606629834880e+00,2.882532131219597282e-01,3.394210462747701551e-01,8.385566518242780834e-03,4.363645990666642493e-02
3.720037393370164924e+00,2.876281358815663269e-01,3.398989015053992535e-01,8.355280257541971775e-03,4.357334635535622946e-02
3.722968891752716392e+00,2.871496571308138623e-01,3.402651540305820510e-01,8.332126617951716302e-03,4.352500383183079830e-02
3.724531108247283395e+00,2.868948866220307758e-01,3.404603332137707827e-01,8.319808822237402882e-03,4.349925291557210638e-02
3.727462606629834863e+00,2.864172095540670759e-01,3.408265879994687442e-01,8.296733730167709861e-03,4.345095259683513095e-02
3.731287393370164907e+00,2.857947535312189147e-01,3.413044505903914394e-01,8.266704036508394984e-03,4.338797651653904242e-02
3.734218891752716374e+00,2.853182709360973512e-01,3.416707091264873375e-01,8.243746646086787949e-03,4.333974101469199175e-02
3.735781108247283377e+00,2.850645619939448649e-01,3.418658916413924165e-01,8.231533293161263573e-03,4.331404736308178821e-02
3.738712606629834845e+00,2.845888775416317018e-01,3.422321529149185415e-01,8.208653926816926807e-03,4.326585422659097457e-02
3.742537393370164889e+00,2.839690338627498534e-01,3.427100244424372000e-01,8.178879087910774157e-03,4.320301571260681817e-02
3.745468891752716356e+00,2.834945680853163674e-01,3.430762901853418589e-01,8.156116637324748245e-03,4.315488313802648412e-02
3.747031108247283360e+00,2.832419402629327565e-01,3.432714766622480540e-01,8.144007029887602792e-03,4.312924326634435396e-02
3.749962606629834827e+00,2.827682948421409992e-01,3.436377455944518156e-01,8.121322079794105614e-03,4.308114927273548611e-02
3.753787393370164871e+00,2.821511257892850844e-01,3.441156275564299372e-01,8.091800384947061761e-03,4.301843752516237157e-02
3.756718891752716338e+00,2.816787123003895443e-01,3.444819016092802721e-01,8.069231561879644868e-03,4.297040143350131652e-02
3.758281108247283342e+00,2.814271761183699261e-01,3.446770926258986290e-01,8.057225000476208807e-03,4.294481317479779264e-02
3.761212606629834809e+00,2.809555713408885547e-01,3.450433702843193617e-01,8.034733154976511291e-03,4.289681701254370594e-02
3.765037393370164853e+00,2.803410406615140515e-01,3.455212640135529867e-01,8.005462899021873954e-03,4.283423618674368771e-02
3.767968891752716321e+00,2.798706295421894974e-01,3.458875473773374565e-01,7.983086403432095371e-03,4.278630317420645257e-02
3.769531108247283324e+00,2.796201534505037278e-01,3.460827434592064211e-01,7.971182198286167267e-03,4.276077081670633800e-02
3.772462606629834792e+00,2.791505280690966262e-01,3.464490308121206397e-01,7.948882170012239526e-03,4.271288088721451881e-02
3.776287393370164835e+00,2.785385700936560127e-01,3.469269375462246119e-01,7.919861685506060164e-03,4.265043984488258583e-02
3.779218891752716303e+00,2.780701324016081055e-01,3.472932311553302287e-01,7.897676247230018751e-03,4.260261347930553721e-02
3.780781108247283306e+00,2.778207113769060044e-01,3.474884327880399804e-01,7.885873723658034379e-03,4.257713734466495731e-02
3.783712606629834774e+00,2.773530749625096603e-01,3.478547307193561311e-01,7.863764249078525684e-03,4.252935135192651567e-02
3.787537393370164818e+00,2.767437350797430362e-01,3.483326515769557541e-01,7.834991888531114487e-03,4.246704204310250419e-02
3.790468891752716285e+00,2.762773196248392016e-01,3.486989562341084037e-01,7.812996244236663015e-03,4.241931397868292652e-02
3.792031108247283289e+00,2.760289807141880214e-01,3.488941638296413350e-01,7.801294728470208918e-03,4.239388944750693833e-02
3.794962606629835200e+00,2.755633790158157903e-01,3.492604730872888030e-01,7.779374541755854945e-03,4.234619946347820824e-02
3.798787393370164800e+00,2.749566907415235129e-01,3.497384089837958232e-01,7.750848653824240694e-03,4.228401552761552190e-02
3.801718891752716711e+00,2.744922968599631252e-01,3.501047253500281231e-01,7.729041540220476722e-03,4.223638492939335576e-02
3.803281108247283715e+00,2.742450289983544010e-01,3.502999392523633015e-01,7.717440360631392694e-03,4.221101320679380292e-02
3.806212606629835182e+00,2.737814241268409776e-01,3.506662604687258433e-01,7.695708206144812914e-03,4.216342414768493863e-02
3.810037393370165226e+00,2.731773143746425436e-01,3.511442121843896258e-01,7.667427164312802176e-03,4.210137570463202972e-02
3.812968891752716694e+00,2.727148811044837196e-01,3.515105408450253655e-01,7.645807344175426998e-03,4.205385114965250887e-02
3.814531108247283697e+00,2.724686543943499184e-01,3.517057613544827821e-01,7.634305844745722242e-03,4.202853642953229690e-02
3.817462606629835165e+00,2.720070009692690527e-01,3.520720950653843939e-01,7.612760497447621823e-03,4.198105455183320789e-02
3.821287393370165208e+00,2.714054444357018592e-01,3.525500632575926385e-01,7.584722710990690273e-03,4.191914458510929975e-02
3.824218891752716676e+00,2.709449803932929002e-01,3.529164046733594962e-01,7.563288968553339570e-03,4.187172405394688074e-02
3.825781108247283679e+00,2.706998093420943663e-01,3.531116320171757694e-01,7.551886501871518144e-03,4.184646372798821179e-02
3.828712606629835147e+00,2.702401484455453362e-01,3.534779786154797487e-01,7.530526746302172031e-03,4.179908198107510492e-02
3.832537393370165191e+00,2.696412122654943122e-01,3.539559637536468517e-01,7.502730627076797595e-03,4.173729915415964192e-02
3.835468891752716658e+00,2.691827656816312975e-01,3.543223182372831070e-01,7.481481743701189936e-03,4.168997441992466219e-02
3.837031108247283662e+00,2.689386705713101011e-01,3.545175525746271372e-01,7.470177660107308812e-03,4.166476493082033050e-02
3.839962606629835129e+00,2.684810256779990856e-01,3.548839123505747040e-01,7.449002277332783181e-03,4.161747888061199246e-02
3.843787393370165173e+00,2.678847030257306971e-01,3.553619147784695120e-01,7.421446239319817381e-03,4.155582320768224508e-02
3.846718891752716640e+00,2.674282416769292459e-01,3.557282825788292135e-01,7.400381004667070696e-03,4.150859848381615452e-02
3.848281108247283644e+00,2.671851969343220223e-01,3.559235240365267172e-01,7.389174661580955907e-03,4.148344339262171471e-02
3.851212606629835111e+00,2.667295101386123468e-01,3.562898972149263210e-01,7.368182451414081492e-03,4.143626129473841624e-02
3.855037393370165155e+00,2.661357216937397241e-01,3.567679171787899173e-01,7.340864939475403618e-03,4.137474420620822907e-02
3.857968891752716623e+00,2.656811948632223364e-01,3.571342984613126159e-01,7.319982168881155639e-03,4.132762674066724207e-02
3.859531108247283626e+00,2.654391809574953021e-01,3.573295471111497257e-01,7.308872937134001588e-03,4.130252876065253209e-02
3.862462606629835093e+00,2.649854325970957269e-01,3.576959337942351436e-01,7.288062722131207795e-03,4.125545308680726025e-02
3.866287393370165137e+00,2.643941910234496873e-01,3.581739713943176695e-01,7.260982202544471673e-03,4.119407185784471070e-02
3.869218891752716605e+00,2.639416331224335166e-01,3.585403662018886717e-01,7.240280720773496423e-03,4.114705570576834837e-02
3.870781108247283608e+00,2.637006751110116953e-01,3.587356220591367273e-01,7.229267973726886606e-03,4.112201061307600020e-02
3.873712606629835076e+00,2.632489184099243151e-01,3.591020222643567794e-01,7.208638576448201524e-03,4.107503244451947422e-02
3.877537393370165120e+00,2.626602888444650175e-01,3.595800775187117382e-01,7.181793510656109963e-03,4.101377605795309550e-02
3.880468891752716587e+00,2.622097346887709568e-01,3.599464858488784502e-01,7.161272137646021094e-03,4.096685509872127762e-02
3.882031108247283591e+00,2.619698423216800243e-01,3.601417489128887484e-01,7.150355246532921413e-03,4.094186099722579159e-02
3.884962606629835058e+00,2.615200774605173084e-01,3.605081626400205574e-01,7.129905488080649431e-03,4.089497959763956081e-02
3.888787393370165102e+00,2.609340228591374711e-01,3.609862355142872681e-01,7.103294342948828638e-03,4.083385293214599615e-02
3.891718891752716569e+00,2.604854222666336816e-01,3.613526573263829977e-01,7.082951908739195529e-03,4.078703434019272794e-02
3.893281108247283573e+00,2.602465637134214194e-01,3.615479275652500046e-01,7.072130252224338026e-03,4.076209586389793055e-02
3.896212606629835040e+00,2.597987280006569533e-01,3.619143547361116653e-01,7.051858971421493850e-03,4.071532042722507405e-02
3.900037393370165084e+00,2.592151772253279973e-01,3.623924450881510495e-01,7.025480240268022238e-03,4.065433387506269675e-02
3.902968891752716551e+00,2.587684943468572252e-01,3.627588802602023654e-01,7.005315595424090915e-03,4.060762273111612891e-02
3.904531108247283555e+00,2.585306600894831108e-01,3.629541576008853965e-01,6.994588562450888315e-03,4.058274109556236214e-02
3.907462606629835022e+00,2.580847541886131524e-01,3.633205980652932099e-01,6.974494614510926872e-03,4.053607100759137882e-02
3.911287393370165066e+00,2.575037436935888602e-01,3.637987057122291090e-01,6.948346804359604306e-03,4.047521817368784219e-02
3.914218891752716534e+00,2.570590255668492308e-01,3.641651540986670654e-01,6.928358803643692304e-03,4.042860655271143105e-02
3.915781108247283537e+00,2.568222444322912357e-01,3.643604384667646912e-01,6.917725783179871218e-03,4.040377693025533345e-02
3.918712606629835005e+00,2.563783229429978383e-01,3.647268920871391540e-01,6.897808019372583463e-03,4.035720302047268726e-02
3.922537393370165049e+00,2.557999088983449187e-01,3.652050168494310745e-01,6.871889628102243776e-03,4.029647425030830066e-02
3.925468891752716516e+00,2.553571776852665565e-01,3.655714782960153841e-01,6.852077118627290103e-03,4.024995800434848919e-02
3.927031108247283520e+00,2.551214515191425614e-01,3.657667696062118501e-01,6.841537496135850251e-03,4.022517974516055805e-02
3.929962606629834987e+00,2.546794994259265477e-01,3.661332362173433941e-01,6.821794764018947882e-03,4.017870370050964646e-02
3.933787393370165031e+00,2.541036284399426082e-01,3.666113778382703581e-01,6.796104292505813702e-03,4.011810654316614461e-02
3.936718891752716498e+00,2.536628262900608721e-01,3.669778521403282978e-01,6.776466130274754612e-03,4.007169416219032165e-02
3.938281108247283502e+00,2.534281214694969475e-01,3.671731502774052691e-01,6.766019298302698368e-03,4.004697224840378378e-02
3.941212606629834969e+00,2.529880768504128019e-01,3.675396296586141975e-01,6.746450462771291096e-03,4.000060327009210409e-02
3.945037393370165013e+00,2.524146859565327139e-01,3.680177878509027223e-01,6.720986438413859877e-03,3.994014698240212075e-02
3.947968891752716480e+00,2.519757867357192982e-01,3.683842748026436853e-01,6.701521499884796097e-03,3.989384210305240569e-02
3.949531108247283484e+00,2.517420994452504446e-01,3.685795796590051188e-01,6.691166860986533932e-03,3.986917688220288636e-02
3.952462606629834951e+00,2.513039734390346558e-01,3.689460716085523617e-01,6.671770802127231434e-03,3.982291273089903771e-02
3.956287393370164995e+00,2.507331096621478461e-01,3.694242461332049032e-01,6.646531762672420671e-03,3.976258922263001955e-02
3.959218891752716463e+00,2.502961650060347987e-01,3.697907455429632617e-01,6.627238924533571801e-03,3.971638313579704815e-02
3.960781108247283466e+00,2.500635250164452428e-01,3.699860570164190676e-01,6.616975878719153631e-03,3.969176959105086278e-02
3.963712606629834934e+00,2.496273714560836021e-01,3.703525613358464863e-01,6.597751467531101296e-03,3.964560113568212085e-02
3.967537393370164978e+00,2.490590859963033310e-01,3.708307519162867272e-01,6.572735935035668373e-03,3.958540144445818476e-02
3.970468891752716445e+00,2.486241125924238127e-01,3.711972635519203978e-01,6.553614062370597543e-03,3.953929082361841429e-02
3.972031108247283449e+00,2.483925186883731151e-01,3.713925815165406985e-01,6.543442004692442623e-03,3.951472878034831271e-02
3.974962606629834916e+00,2.479583171709364986e-01,3.717590979723035538e-01,6.524388107066334853e-03,3.946865857237152886e-02
3.978787393370164960e+00,2.473925515257485441e-01,3.722373042914554619e-01,6.499594607491504181e-03,3.940859112818739102e-02
3.981718891752716427e+00,2.469594893562422899e-01,3.726038279275007414e-01,6.480642576505614080e-03,3.936258489235780478e-02
3.983281108247283431e+00,2.467289074104575264e-01,3.727991522659289125e-01,6.470560910613823262e-03,3.933807946457656968e-02
3.986212606629834898e+00,2.462965960043036195e-01,3.731656806479523580e-01,6.451676412586045996e-03,3.929211680501654147e-02
3.990037393370164942e+00,2.457332882157730325e-01,3.736439024477202220e-01,6.427103500905475934e-03,3.923219080881285709e-02
3.992968891752716409e+00,2.453021120914034015e-01,3.740104379005680379e-01,6.408320208583911763e-03,3.918629249019309202e-02
3.994531108247283413e+00,2.450725386804097905e-01,3.742057685137548662e-01,6.398328347576631540e-03,3.916184397094236297e-02
3.997462606629834880e+00,2.446421289772971186e-01,3.745723086267286894e-01,6.379612148180669774e-03,3.911598653214405641e-02
4.001287393370164480e+00,2.440813262128712358e-01,3.750505456528807069e-01,6.355258385155711058e-03,3.905619379263624430e-02
4.004218891752716836e+00,2.436520879787381355e-01,3.754170927067218000e-01,6.336642724817293827e-03,3.901039455921007093e-02
4.005781108247282951e+00,2.434235531839969158e-01,3.756124294774624839e-01,6.326740077324850484e-03,3.898599782911710276e-02
4.008712606629835307e+00,2.429951002052786746e-01,3.759789810947519184e-01,6.308191063632141542e-03,3.894023619181872370e-02
4.012537393370164907e+00,2.424368569490611136e-01,3.764572330519333487e-01,6.284054992610870957e-03,3.888056711977930929e-02
4.015468891752717262e+00,2.420095769907705252e-01,3.768237914796840338e-01,6.265605846184482339e-03,3.883486300889302245e-02
4.017031108247283377e+00,2.417820818925674464e-01,3.770191342934006151e-01,6.255791816485787964e-03,3.881051751758094609e-02
4.019962606629835733e+00,2.413555697086041674e-01,3.773856972172356938e-01,6.237408872015555092e-03,3.876485352842384824e-02
4.023787393370164445e+00,2.407998322837714422e-01,3.778639638564353365e-01,6.213489042186227593e-03,3.870531584214675219e-02
4.026718891752716800e+00,2.403744523813268474e-01,3.782305334888090842e-01,6.195205303438846602e-03,3.865971555253418235e-02
4.028281108247282916e+00,2.401479627883013890e-01,3.784258822561252233e-01,6.185479304335444670e-03,3.863542646281881154e-02
4.031212606629835271e+00,2.397233272313545882e-01,3.787924563224305818e-01,6.167261331744676271e-03,3.858986984895745875e-02
4.035037393370164871e+00,2.391700262588214720e-01,3.792707374182159863e-01,6.143556318767518995e-03,3.853047399919069804e-02
4.037968891752717226e+00,2.387465128917081181e-01,3.796373180793861102e-01,6.125436900075218946e-03,3.848498241429997024e-02
4.039531108247283342e+00,2.385210203309958699e-01,3.798326726996865133e-01,6.115798352821220571e-03,3.846075082397970579e-02
4.042462606629835697e+00,2.380982633019310124e-01,3.801992577052250022e-01,6.097744266722970527e-03,3.841530078060957643e-02
4.046287393370164409e+00,2.375474353718072251e-01,3.806775529956701876e-01,6.074252652894255623e-03,3.835604019500496453e-02
4.049218891752716765e+00,2.371258357106323655e-01,3.810441444780706122e-01,6.056296465265930892e-03,3.831064915669820520e-02
4.050781108247282880e+00,2.369013695426509247e-01,3.812395048456432844e-01,6.046744788378619929e-03,3.828647001947776962e-02
4.053712606629835236e+00,2.364805482750955423e-01,3.816061005974012987e-01,6.028853495142523153e-03,3.824111669511956468e-02
4.057537393370164835e+00,2.359322581377510664e-01,3.820844098598061289e-01,6.005573849582433212e-03,3.818198005426642200e-02
4.060468891752717191e+00,2.355126048172287712e-01,3.824510120014636416e-01,5.987779794362503225e-03,3.813668359073198177e-02
4.062031108247283306e+00,2.352891737017096530e-01,3.826463780375807255e-01,5.978314402092145367e-03,3.811255512549346219e-02
4.064962606629835662e+00,2.348702870932032061e-01,3.830129844000043637e-01,5.960584802838220057e-03,3.806729797502795415e-02
4.068787393370164374e+00,2.343244980473550565e-01,3.834913074471636429e-01,5.937515694967583461e-03,3.800829028406363386e-02
4.071718891752716729e+00,2.339067413801845519e-01,3.838579201040920874e-01,5.919882679491779258e-03,3.796309574850895152e-02
4.073281108247282845e+00,2.336843132880793428e-01,3.840532917256977430e-01,5.910502991295729300e-03,3.793902278761066699e-02
4.076212606629835200e+00,2.332672963302165337e-01,3.844199085383459003e-01,5.892934000487020860e-03,3.789387170766255614e-02
4.080037393370164800e+00,2.327239275203138169e-01,3.848982451362076285e-01,5.870074021599698023e-03,3.783500530529235184e-02
4.082968891752717155e+00,2.323080186820187520e-01,3.852648681314999601e-01,5.852600971471713306e-03,3.778992006825238059e-02
4.084531108247283271e+00,2.320865752616007305e-01,3.854602452415756275e-01,5.843306416414289703e-03,3.776590530814565722e-02
4.087462606629835626e+00,2.316714098246683562e-01,3.858268723214063889e-01,5.825896965080952332e-03,3.772086272637218546e-02
4.091287393370164338e+00,2.311304732499832315e-01,3.863052222590510620e-01,5.803244722584603200e-03,3.766213499014472998e-02
4.094218891752716694e+00,2.307164453187349196e-01,3.866718554438658417e-01,5.785930570338667679e-03,3.761715314015912776e-02
4.095781108247282809e+00,2.304960111919713006e-01,3.868672379711369236e-01,5.776720578974423904e-03,3.759319227977798300e-02
4.098712606629835165e+00,2.300827515938642376e-01,3.872338751886513220e-01,5.759469596600939358e-03,3.754824877160324592e-02
4.102537393370164764e+00,2.295443215272589821e-01,3.877122383185815369e-01,5.737023688910608196e-03,3.748964677544411317e-02
4.105468891752717120e+00,2.291322234368862731e-01,3.880788815701461947e-01,5.719867356616370122e-03,3.744475965113581301e-02
4.107031108247283235e+00,2.289128186004794341e-01,3.882742694495209257e-01,5.710741353323411408e-03,3.742084904793171324e-02
4.109962606629835591e+00,2.285014879981464020e-01,3.886409166784569047e-01,5.693647758097193125e-03,3.737600009508502269e-02
4.113787393370164303e+00,2.279655601367025219e-01,3.891192928090433378e-01,5.671406773137329695e-03,3.731752355313931735e-02
4.116718891752716658e+00,2.275553630899100066e-01,3.894859459698811754e-01,5.654407180147767546e-03,3.727273510521682959e-02
4.118281108247282774e+00,2.273369638490798372e-01,3.896813391134297810e-01,5.645364590306054843e-03,3.724887823821157462e-02
4.121212606629835129e+00,2.269275063102161039e-01,3.900479961938314588e-01,5.628427307399054211e-03,3.720413227278521195e-02
4.125037393370164729e+00,2.263939958503023986e-01,3.905263851124033403e-01,5.606389851445968235e-03,3.714579419645734626e-02
4.127968891752717084e+00,2.259856363695424974e-01,3.908930480424089859e-01,5.589545936525666496e-03,3.710111421009988641e-02
4.129531108247283200e+00,2.257682127759294832e-01,3.910884463785191945e-01,5.580586197064648681e-03,3.707731567997530481e-02
4.132462606629835555e+00,2.253605833364619171e-01,3.914551131860925515e-01,5.563804174032368696e-03,3.703267952847133504e-02
4.136287393370164267e+00,2.248294625846780637e-01,3.919335147537865160e-01,5.541968879525209155e-03,3.697448378749242093e-02
4.139218891752716623e+00,2.244229450711525686e-01,3.923001873550858720e-01,5.525279596523683875e-03,3.692991103096818911e-02
4.140781108247282738e+00,2.242065087789016642e-01,3.924955908318257802e-01,5.516402149900667511e-03,3.690616864745391301e-02
4.143712606629835093e+00,2.238007437686576617e-01,3.928622672580421860e-01,5.499774339275843339e-03,3.686163580153880431e-02
4.147537393370164693e+00,2.232720806070960518e-01,3.933406813293680582e-01,5.478139834718996105e-03,3.680357046763388373e-02
4.150468891752717049e+00,2.228674630075116736e-01,3.937073634660464561e-01,5.461604128056299183e-03,3.675909476211126209e-02
4.152031108247283164e+00,2.226520438048483486e-01,3.939027720090159668e-01,5.452808410083815824e-03,3.673540325681760865e-02
4.154962606629835520e+00,2.222481923343941901e-01,3.942694579063040772e-01,5.436333750374914772e-03,3.669096490689618961e-02
4.158787393370164231e+00,2.217220264824359410e-01,3.947478842847836900e-01,5.414898647514728922e-03,3.663302243864128421e-02
4.161718891752716587e+00,2.213193157428598179e-01,3.951145758075749193e-01,5.398515452741647555e-03,3.658864185411127984e-02
4.163281108247282702e+00,2.211049078013195834e-01,3.953099893426130773e-01,5.389800896733688319e-03,3.656500176995293450e-02
4.166212606629835058e+00,2.207029424932936967e-01,3.956766845892756845e-01,5.373478326719789352e-03,3.652066165961789096e-02
4.170037393370164658e+00,2.201792101308374383e-01,3.961551231271740470e-01,5.352241247855855401e-03,3.646285163350834052e-02
4.172968891752717013e+00,2.197783437569444109e-01,3.965218239452249493e-01,5.336009515311461102e-03,3.641857580753692786e-02
4.174531108247283129e+00,2.195649116722698246e-01,3.967172424241198758e-01,5.327375564341812510e-03,3.639499265001164968e-02
4.177462606629835484e+00,2.191647672444720918e-01,3.970839469350112005e-01,5.311204043483245575e-03,3.635076096121837158e-02
4.181287393370164196e+00,2.186433975938227303e-01,3.975623975081403194e-01,5.290163638551744971e-03,3.629309434977335408e-02
4.184218891752716551e+00,2.182443398190807293e-01,3.979291075204896000e-01,5.274082337713274261e-03,3.624892866925227136e-02
4.185781108247282667e+00,2.180318731921328801e-01,3.981245308814543304e-01,5.265528443554020992e-03,3.622540388106898490e-02
4.188712606629835022e+00,2.176335467738169382e-01,3.984912445245190615e-01,5.249506943973241725e-03,3.618128056399069065e-02
4.192537393370164622e+00,2.171145690329356337e-01,3.989697069548965858e-01,5.228661871034148353e-03,3.612375181216633674e-02
4.195468891752716978e+00,2.167173624384412522e-01,3.993364260150719658e-01,5.212729971458913460e-03,3.607968862859056713e-02
4.197031108247283093e+00,2.165058892516797118e-01,3.995318541836920256e-01,5.204255583948168111e-03,3.605621723687909425e-02
4.199962606629835449e+00,2.161094384608146235e-01,3.998985768196876567e-01,5.188383071032074724e-03,3.601219207257929517e-02
4.203787393370164160e+00,2.155929261404502528e-01,4.003770509558494672e-01,5.167731975953489092e-03,3.595478804754648205e-02
4.206718891752716516e+00,2.151976166074803520e-01,4.007437789564244346e-01,5.151948437202375809e-03,3.591081898411200429e-02
4.208281108247282631e+00,2.149871548292765777e-01,4.009392118844202768e-01,5.143553001260387988e-03,3.588739758902061150e-02
4.211212606629834987e+00,2.145925989597803341e-01,4.013059434337865050e-01,5.127828432827289708e-03,3.584346658051588280e-02
4.215037393370164587e+00,2.140785440486749069e-01,4.017844291706770821e-01,5.107369956878429415e-03,3.578618758531800642e-02
4.217968891752716942e+00,2.136851012431958408e-01,4.021511660282696687e-01,5.091733739818390773e-03,3.574231692005144789e-02
4.219531108247283058e+00,2.134756268376943600e-01,4.023466036653932654e-01,5.083416702956441643e-03,3.571894912496052094e-02
4.222462606629835413e+00,2.130829097897997126e-01,4.027133440306219225e-01,5.067839045325465801e-03,3.567512089771590622e-02
4.226287393370165013e+00,2.125712268711551223e-01,4.031918412059755652e-01,5.047571847079576450e-03,3.561798029800410104e-02
4.229218891752717369e+00,2.121795854262668590e-01,4.035585867921211434e-01,5.032081929465785468e-03,3.557421831621815356e-02
4.230781108247283484e+00,2.119710665924287585e-01,4.037540290633923612e-01,5.023842749046701119e-03,3.555090911562745759e-02
4.233712606629835840e+00,2.115801381927168434e-01,4.041207781031477264e-01,5.008410987734365251e-03,3.550719148674869041e-02
4.237537393370164551e+00,2.110707892116867601e-01,4.045992865440843356e-01,4.988333749537150405e-03,3.545019494289845807e-02
4.240468891752716907e+00,2.106809438887486674e-01,4.049660407428893327e-01,4.972989124528489659e-03,3.540654199238711664e-02
4.242031108247283022e+00,2.104733869436258842e-01,4.051614875931873194e-01,4.964827264560906818e-03,3.538329004434209030e-02
4.244962606629835378e+00,2.100842741566317506e-01,4.055282452089941647e-01,4.949540393873563641e-03,3.533967794883603741e-02
4.248787393370164978e+00,2.095773187773489199e-01,4.060067648183410816e-01,4.929651801370070301e-03,3.528281469194126385e-02
4.251718891752717333e+00,2.091893261831593298e-01,4.063735275534454683e-01,4.914451458583470912e-03,3.523926063713597734e-02
4.253281108247283449e+00,2.089827625190877614e-01,4.065689789449873359e-01,4.906366379210050192e-03,3.521606031092099076e-02
4.256212606629835804e+00,2.085955219339691580e-01,4.069357450566838397e-01,4.891223383254852432e-03,3.517254352758708569e-02
4.260037393370164516e+00,2.080910185333485485e-01,4.074142757142537041e-01,4.871522105869879361e-03,3.511580274010604047e-02
4.262968891752716871e+00,2.077049050037623745e-01,4.077810468701225100e-01,4.856465022786867793e-03,3.507234234092038161e-02
4.264531108247282987e+00,2.074993402764220007e-01,4.079765027369566810e-01,4.848456178617150704e-03,3.504919224435777692e-02
4.267462606629835342e+00,2.071139664943364711e-01,4.083432772175118464e-01,4.833456034101139311e-03,3.500577085104477487e-02
4.271287393370164942e+00,2.066118763545971293e-01,4.088218187417356764e-01,4.813940739968999329e-03,3.494915799303147108e-02
4.274218891752717298e+00,2.062275923871501049e-01,4.091885981889409885e-01,4.799025900234693380e-03,3.490579881686372427e-02
4.275781108247283413e+00,2.060229948290579205e-01,4.093840584640172087e-01,4.791092751807795973e-03,3.488270391212696525e-02
4.278712606629835769e+00,2.056394224699014672e-01,4.097508412051936721e-01,4.776234451038923953e-03,3.483938823844440202e-02
4.282537393370164480e+00,2.051396594051779210e-01,4.102293934707935685e-01,4.756903835044961823e-03,3.478291702958408171e-02
4.285468891752716836e+00,2.047571468916655202e-01,4.105961811379134629e-01,4.742130245133899073e-03,3.473966831284453632e-02
4.287031108247282951e+00,2.045534909885749486e-01,4.107916457840680158e-01,4.734272265101281511e-03,3.471663261933066041e-02
4.289962606629835307e+00,2.041716849240625409e-01,4.111584367175964427e-01,4.719554821620594413e-03,3.467342807629717610e-02
4.293787393370164907e+00,2.036742337815094228e-01,4.116369996329450331e-01,4.700407600049914467e-03,3.461710040180331072e-02
4.296718891752717262e+00,2.032935048432676639e-01,4.120037954366350674e-01,4.685774276532211381e-03,3.457395955772012142e-02
4.298281108247283377e+00,2.030908052679768205e-01,4.121992644039044196e-01,4.677990940325773769e-03,3.455098029292758000e-02
4.301212606629835733e+00,2.027108055790280972e-01,4.125660634165920215e-01,4.663413368086860404e-03,3.450787949931557325e-02
4.305037393370164445e+00,2.022157362164460348e-01,4.130446368252186917e-01,4.644448249557396255e-03,3.445168266667023027e-02
4.307968891752716800e+00,2.018368496113637778e-01,4.134114406289282617e-01,4.629954198713334343e-03,3.440863901434472460e-02
4.309531108247282916e+00,2.016351368621308038e-01,4.136069138482134644e-01,4.622244975389226164e-03,3.438571060074994967e-02
4.312462606629835271e+00,2.012569952267502515e-01,4.139737208121064826e-01,4.607806275877905471e-03,3.434270399411280122e-02
4.316287393370164871e+00,2.007643547746305046e-01,4.144523045697163233e-01,4.589021954982696640e-03,3.428662891976617944e-02
4.319218891752717226e+00,2.003873262219874607e-01,4.148191162769617746e-01,4.574666175852953529e-03,3.424367894493368647e-02
4.320781108247283342e+00,2.001866001356337466e-01,4.150145937050914169e-01,4.567030532369378316e-03,3.422080096226506191e-02
4.323712606629835697e+00,1.998103007077779436e-01,4.153814085553923507e-01,4.552729706812017919e-03,3.417789040919146093e-02
4.327537393370164409e+00,1.993200394472645631e-01,4.158600025790868959e-01,4.534124885325434111e-03,3.412194452122605665e-02
4.330468891752716765e+00,1.989448137720796761e-01,4.162268221314794348e-01,4.519906387627425567e-03,3.407909687562128004e-02
4.332031108247282880e+00,1.987450407184190304e-01,4.164223037308972253e-01,4.512343798209609777e-03,3.405627467657929008e-02
4.334962606629835236e+00,1.983705166497911065e-01,4.167891263939256241e-01,4.498179863837421452e-03,3.401347090136359191e-02
4.338787393370164835e+00,1.978825499843570035e-01,4.172677305538127213e-01,4.479753267012725679e-03,3.395766782392023453e-02
4.341718891752717191e+00,1.975090721625837042e-01,4.176345578424893179e-01,4.465671078935295850e-03,3.391493132471873340e-02
4.343281108247283306e+00,1.973102286573274466e-01,4.178300435472164231e-01,4.458181027328146119e-03,3.389216862449707934e-02
4.346212606629835662e+00,1.969374488954608315e-01,4.181968738928490414e-01,4.444153017941752416e-03,3.384947639111149376e-02
4.350037393370164374e+00,1.964517664899896043e-01,4.186754880268420687e-01,4.425903388463467251e-03,3.379381718633458348e-02
4.352968891752716729e+00,1.960800514736726619e-01,4.190423229380978998e-01,4.411956547489835449e-03,3.375118871856952474e-02
4.354531108247282845e+00,1.958821532736450544e-01,4.192378126954043882e-01,4.404538520714108493e-03,3.372848251183725721e-02
4.357462606629835200e+00,1.955111592115837682e-01,4.196046506307268831e-01,4.390645472930427770e-03,3.368589412468396549e-02
4.361287393370164800e+00,1.950278315119623462e-01,4.200832746551499408e-01,4.372571550757517293e-03,3.363036585746981971e-02
4.364218891752717155e+00,1.946579381566364009e-01,4.204501171299691586e-01,4.358759088009257245e-03,3.358783460838266760e-02
4.365781108247283271e+00,1.944610158603289063e-01,4.206456109144863231e-01,4.351412568448167692e-03,3.356517924065734876e-02
4.368712606629835626e+00,1.940918597047323335e-01,4.210124563876653792e-01,4.337653508550308110e-03,3.352268494270509852e-02
4.372537393370164338e+00,1.936109357890527793e-01,4.214910902236777002e-01,4.319754019178564421e-03,3.346727808716174618e-02
4.375468891752716694e+00,1.932428823800607653e-01,4.218579401803182471e-01,4.306074955849124690e-03,3.342484004699441263e-02
4.377031108247282809e+00,1.930469375798418985e-01,4.220534379424022986e-01,4.298799421623617813e-03,3.340223477913772943e-02
4.379962606629835165e+00,1.926796072643838786e-01,4.224202908531813905e-01,4.285173370717194549e-03,3.335983577782566240e-02
4.383787393370164764e+00,1.922010426259073701e-01,4.228989343436500570e-01,4.267447040278633461e-03,3.330455690022940396e-02
4.386718891752717120e+00,1.918347773673966528e-01,4.232657916631581974e-01,4.253900404310935121e-03,3.326222019819677356e-02
4.388281108247283235e+00,1.916397777409432068e-01,4.234612933383634648e-01,4.246695339457957387e-03,3.323967019935650941e-02
4.391212606629835591e+00,1.912742075710118506e-01,4.238281535807405520e-01,4.233201333703860356e-03,3.319737711211472736e-02
4.395037393370164303e+00,1.907979156339345006e-01,4.243068066035536878e-01,4.215646914005472846e-03,3.314224031220780464e-02
4.397968891752716658e+00,1.904333790474561916e-01,4.246736712211198750e-01,4.202231755535413595e-03,3.310001463415884748e-02
4.399531108247282774e+00,1.902392976436494687e-01,4.248691767788732587e-01,4.195096656082720858e-03,3.307752426583950717e-02
4.402462606629835129e+00,1.898754483282001637e-01,4.252360443052302097e-01,4.181733753206393935e-03,3.303534335290882196e-02
4.406287393370164729e+00,1.894014054235032274e-01,4.257147068085364583e-01,4.164350019255624695e-03,3.298035204604818360e-02
4.409218891752717084e+00,1.890386015337692238e-01,4.260815786808729855e-01,4.151065400759297065e-03,3.293823616245196428e-02
4.410781108247283200e+00,1.888454484641487463e-01,4.262770880941500473e-01,4.143999766929537011e-03,3.291580337756658953e-02
4.413712606629835555e+00,1.884833519103202570e-01,4.266439628355545022e-01,4.130767027943627913e-03,3.287372852358625558e-02
4.417537393370164267e+00,1.880116201801674269e-01,4.271226347134094992e-01,4.113552750436900475e-03,3.281887108755542765e-02
4.420468891752716623e+00,1.876506057777563574e-01,4.274895137349606355e-01,4.100397725856750990e-03,3.277685442736898158e-02
4.422031108247282738e+00,1.874584124045761691e-01,4.276850269468800425e-01,4.093401051982443507e-03,3.275447337472369574e-02
4.424962606629835093e+00,1.870981257779140983e-01,4.280519087883751239e-01,4.080297525397165101e-03,3.271249384593371418e-02
4.428787393370164693e+00,1.866287677314404647e-01,4.285305899040134370e-01,4.063251458834719713e-03,3.265775829920621043e-02
4.431718891752717049e+00,1.862695757144108011e-01,4.288974759784138224e-01,4.050225071770247910e-03,3.261583425180556578e-02
4.433281108247283164e+00,1.860783525740527800e-01,4.290929929472880877e-01,4.043296848004708163e-03,3.259350261924433972e-02
4.436212606629835520e+00,1.857198817116804679e-01,4.294598818281257779e-01,4.030321577536704995e-03,3.255161650215954161e-02
4.440037393370164231e+00,1.852528758442822110e-01,4.299385721230094548e-01,4.013442477168547608e-03,3.249700544899061100e-02
4.442968891752716587e+00,1.848954694666647136e-01,4.303054652211929509e-01,4.000543777090887800e-03,3.245517958306833040e-02
4.444531108247282702e+00,1.847051906219955575e-01,4.305009859312302622e-01,3.993683498509900502e-03,3.243290146634065368e-02
4.447462606629835058e+00,1.843484779425555997e-01,4.308678818272874689e-01,3.980835540052336460e-03,3.239111804296639086e-02
4.451287393370164658e+00,1.838837387672684343e-01,4.313465812429267410e-01,3.964122181342860478e-03,3.233664549065998206e-02
4.454218891752717013e+00,1.835280517001700862e-01,4.317134813099615109e-01,3.951350235265783592e-03,3.229492874790421825e-02
4.455781108247283129e+00,1.833386837673424974e-01,4.319090057205065003e-01,3.944557406601659037e-03,3.227270965581369166e-02
4.458712606629835484e+00,1.829836734067590842e-01,4.322759085461519990e-01,3.931835834140568961e-03,3.223103811070938962e-02
4.462537393370164196e+00,1.825211485432291780e-01,4.327546169519358443e-01,3.915287014513628081e-03,3.217671249958997670e-02
4.465468891752716551e+00,1.821671598999339003e-01,4.331215238885684493e-01,3.902640904017508176e-03,3.213510799225226255e-02
4.467031108247282667e+00,1.819786995222801851e-01,4.333170519483582339e-01,3.895915036655373410e-03,3.211294822044585828e-02
4.469962606629835022e+00,1.816253992755343660e-01,4.336839616116203167e-01,3.883318934211140924e-03,3.207138662627213865e-02
4.473787393370164622e+00,1.811651253114909266e-01,4.341626789239958484e-01,3.866933458658690804e-03,3.201720076099066198e-02
4.476718891752716978e+00,1.808128792787300210e-01,4.345295926836911793e-01,3.854412266672103005e-03,3.197570008879492554e-02
4.478281108247283093e+00,1.806253542998404460e-01,4.347251243787971231e-01,3.847752871106114182e-03,3.195359438342299657e-02
4.481212606629835449e+00,1.802738210874990088e-01,4.350920408571527509e-01,3.835281318198436196e-03,3.191213201447243991e-02
4.485037393370164160e+00,1.798158735132885655e-01,4.355707670648764074e-01,3.819057981141791777e-03,3.185807159171261116e-02
4.487968891752716516e+00,1.794654221634257862e-01,4.359376876276369606e-01,3.806660780066385523e-03,3.181666474391883076e-02
4.489531108247282631e+00,1.792788562178888045e-01,4.361332229459884968e-01,3.800067360742375930e-03,3.179460847399580292e-02
4.492462606629834987e+00,1.789291243964546141e-01,4.365001462039068691e-01,3.787719425584401209e-03,3.175323837045043035e-02
4.496287393370164587e+00,1.784735231696829016e-01,4.369788812311978798e-01,3.771657009059494348e-03,3.169929865849295536e-02
4.499218891752716942e+00,1.781248611966311513e-01,4.373458085190120026e-01,3.759382865282575974e-03,3.165798564019043498e-02
4.500781108247283058e+00,1.779392438384890252e-01,4.375413474137004877e-01,3.752854925178686178e-03,3.163598016004601221e-02
4.503712606629835413e+00,1.775912809055527619e-01,4.379082773650533889e-01,3.740629676963252038e-03,3.159470716599487722e-02
4.507537393370165013e+00,1.771379616061252993e-01,4.383870210958843994e-01,3.724726972399730433e-03,3.154089844966578848e-02
4.510468891752717369e+00,1.767910279614036129e-01,4.387539550402937416e-01,3.712574965379733354e-03,3.149968927883248920e-02
4.512031108247283484e+00,1.766063242442047210e-01,4.389494974791222082e-01,3.706112016328797377e-03,3.147774038265007540e-02
4.514962606629835840e+00,1.762600634549781886e-01,4.393164340854101013e-01,3.694008543626807126e-03,3.143657563050600984e-02
4.518787393370164551e+00,1.758089445406445794e-01,4.397951864926716303e-01,3.678264370834725006e-03,3.138291155019443113e-02
4.521718891752716907e+00,1.754636868686971773e-01,4.401621270957956078e-01,3.666233601999495037e-03,3.134181494268104690e-02
4.523281108247283022e+00,1.752798742558957235e-01,4.403576730802171157e-01,3.659835166922941353e-03,3.131992633888917854e-02
4.526212606629835378e+00,1.749352849204897087e-01,4.407246163438354736e-01,3.647852577018031051e-03,3.127887474510381710e-02
4.530037393370164978e+00,1.744863526584251867e-01,4.412033774195073255e-01,3.632265773966208804e-03,3.122535704333913309e-02
4.532968891752717333e+00,1.741427806917071885e-01,4.415703246570769069e-01,3.620355353051214579e-03,3.118437071009414266e-02
4.534531108247283449e+00,1.739598714234852350e-01,4.417658741671425249e-01,3.614020957120610104e-03,3.116253990832195536e-02
4.537462606629835804e+00,1.736169878512052456e-01,4.421328240300489432e-01,3.602158357657516286e-03,3.112159474346487195e-02
4.541287393370164516e+00,1.731703048335523909e-01,4.426115936861940159e-01,3.586727756144004672e-03,3.106821137369502120e-02
4.544218891752716871e+00,1.728284746175191566e-01,4.429785474771039677e-01,3.574936784420747020e-03,3.102732456846869422e-02
4.545781108247282987e+00,1.726464996081215897e-01,4.431741004742363876e-01,3.568665947440481483e-03,3.100554562827005298e-02
4.548712606629835342e+00,1.723053786142152155e-01,4.435410568654640784e-01,3.556922435188877678e-03,3.096469591195423129e-02
4.552537393370164942e+00,1.718610092762467567e-01,4.440198350416635908e-01,3.541646853317586153e-03,3.091143420109441695e-02
4.555468891752717298e+00,1.715209576677327041e-01,4.443867953573243934e-01,3.529974423232399173e-03,3.087063940667764822e-02
4.557031108247283413e+00,1.713399306120629295e-01,4.445823518374815153e-01,3.523766661280919137e-03,3.084890937588164253e-02
4.559962606629835769e+00,1.710005857094966664e-01,4.449493147642528124e-01,3.512141328188894338e-03,3.080815174068006826e-02
4.563787393370164480e+00,1.705585213851213977e-01,4.454281014823862628e-01,3.497019582719196763e-03,3.075501201276470420e-02
4.566718891752716836e+00,1.702202223381761026e-01,4.457950683420863203e-01,3.485464789602340727e-03,3.071431297990354775e-02
4.568281108247282951e+00,1.700401228552403665e-01,4.459906283107504255e-01,3.479319621696337454e-03,3.069263503759968661e-02
4.571212606629835307e+00,1.697025057077433396e-01,4.463575977798657224e-01,3.467811567732677173e-03,3.065197729347178893e-02
4.575037393370164907e+00,1.692626684207115539e-01,4.468363930100722747e-01,3.452842490357102383e-03,3.059897249559076840e-02
4.577968891752717262e+00,1.689260563603908749e-01,4.472033663758869793e-01,3.441404443879731920e-03,3.055838025844062611e-02
4.579531108247283377e+00,1.687468492464158087e-01,4.473989298020352168e-01,3.435321397517290647e-03,3.053676035604786440e-02
4.582462606629835733e+00,1.684108962619330629e-01,4.477659057519674524e-01,3.423929739744263276e-03,3.049621327131011445e-02
4.586287393370164445e+00,1.679732147391467256e-01,4.482447094053133019e-01,3.409112185643414436e-03,3.044335542667543637e-02
4.589218891752716800e+00,1.676382485406621159e-01,4.486116892231047371e-01,3.397790013301594126e-03,3.040287681552664850e-02
4.590781108247282916e+00,1.674599179910359614e-01,4.488072560824892254e-01,3.391768625054444701e-03,3.038131750341598741e-02
4.593712606629835271e+00,1.671256117308580480e-01,4.491742384811458488e-01,3.380492496150150177e-03,3.034088367252309182e-02
4.597537393370164871e+00,1.666900889526246321e-01,4.496530505542675193e-01,3.365825336603082019e-03,3.028817152014080111e-02
4.600468891752717226e+00,1.663567895144897890e-01,4.500200368417346386e-01,3.354618174003530951e-03,3.024780218283192740e-02
4.602031108247283342e+00,1.661793527883798083e-01,4.502156071514875624e-01,3.348657982995030969e-03,3.022630001988900125e-02
4.604962606629835697e+00,1.658467350022342635e-01,4.505825960296137578e-01,3.337496516989268795e-03,3.018597125482427868e-02
4.608787393370164409e+00,1.654134389052175913e-01,4.510614165674770581e-01,3.322978618286623158e-03,3.013339158184148367e-02
4.611718891752716765e+00,1.650818631879167331e-01,4.514284093386359276e-01,3.311885592793870504e-03,3.009312042677761770e-02
4.613281108247282880e+00,1.649053506423270588e-01,4.516239831021402473e-01,3.305986132487122742e-03,3.007166947230539497e-02
4.616212606629835236e+00,1.645744755201708764e-01,4.519909784454150259e-01,3.294938451221361350e-03,3.003143507649386895e-02
4.620037393370164835e+00,1.641434649232240695e-01,4.524698074038877582e-01,3.280568662876721595e-03,2.997897599284105041e-02
4.622968891752717191e+00,1.638136446700081683e-01,4.528368066040089346e-01,3.269588890204636489e-03,2.993879627784677006e-02
4.624531108247283306e+00,1.636380672597870789e-01,4.530323837911865437e-01,3.263749688873864453e-03,2.991739401039639201e-02
4.627462606629835662e+00,1.633089434806303808e-01,4.533993855454622190e-01,3.252814907072972429e-03,2.987725140226731718e-02
4.631287393370164374e+00,1.628802047682773591e-01,4.538782228665405039e-01,3.238592076021969742e-03,2.982491408912495839e-02
4.634218891752716729e+00,1.625521114483683138e-01,4.542452284736525070e-01,3.227724675474272827e-03,2.978483004663553049e-02
4.635781108247282845e+00,1.623774479916721414e-01,4.544408090806064116e-01,3.221945265351749185e-03,2.976347982926476690e-02
4.638712606629835200e+00,1.620500265655832606e-01,4.548078172621571325e-01,3.211122508650086742e-03,2.972343704631093958e-02
4.642537393370164800e+00,1.616234822167097462e-01,4.552866629867452497e-01,3.197045501765095107e-03,2.967123456861049322e-02
4.645468891752717155e+00,1.612970510683208458e-01,4.556536750506783306e-01,3.186289610902088166e-03,2.963125726538359817e-02
4.647031108247283271e+00,1.611232667793651707e-01,4.558492591010775974e-01,3.180569534537744207e-03,2.960996507313624210e-02
4.649962606629835626e+00,1.607974845792234653e-01,4.562162737551830882e-01,3.169857948278606997e-03,2.957003298192310489e-02
4.653787393370164338e+00,1.603730626039672480e-01,4.566951279141880371e-01,3.155925656967202390e-03,2.951797769891623818e-02
4.656718891752716694e+00,1.600482506034684727e-01,4.570621464409336254e-01,3.145280430133533690e-03,2.947811442743789728e-02
4.658281108247282809e+00,1.598753280986816017e-01,4.572577339266484242e-01,3.139619237980122764e-03,2.945688314123947119e-02
4.661212606629835165e+00,1.595511637445505282e-01,4.576247550224316063e-01,3.129017980145777471e-03,2.941706509727023619e-02
4.665037393370164764e+00,1.591288602849523226e-01,4.581036175585465053e-01,3.115229307547237418e-03,2.936515697374559100e-02
4.667968891752717120e+00,1.588056823569455600e-01,4.584706424992979201e-01,3.104693904441844284e-03,2.932540440332098708e-02
4.669531108247283235e+00,1.586336356488189936e-01,4.586662333982250428e-01,3.099091148538913373e-03,2.930423112220322673e-02
4.672462606629835591e+00,1.583111251138313580e-01,4.590332608979120210e-01,3.088599377866279964e-03,2.926451987166536414e-02
4.676287393370164303e+00,1.578910022379372557e-01,4.595121318017736378e-01,3.074953224176853791e-03,2.921274658396606425e-02
4.679218891752716658e+00,1.575695129394212024e-01,4.598791631695274829e-01,3.064526799664765537e-03,2.917309391737739691e-02
4.680781108247282774e+00,1.573983720951125098e-01,4.600747575015772806e-01,3.058982028707219348e-03,2.915197267915903973e-02
4.683712606629835129e+00,1.570775710783713364e-01,4.604417914503162734e-01,3.048598896501985948e-03,2.911235711985515895e-02
4.687537393370164729e+00,1.566596940737070287e-01,4.609206708015673448e-01,3.035094150733349313e-03,2.906070545470390565e-02
4.690468891752717084e+00,1.563399334268643914e-01,4.612877086506980695e-01,3.024775850772769888e-03,2.902114435325401157e-02
4.692031108247283200e+00,1.561697149236301319e-01,4.614833064428796594e-01,3.019288608863038726e-03,2.900007159204516169e-02
4.694962606629835555e+00,1.558506441207443416e-01,4.618503468786157584e-01,3.009013258612661720e-03,2.896054689656700487e-02
4.698787393370164267e+00,1.554350172919184980e-01,4.623292346913223105e-01,2.995648802444943019e-03,2.890901472496598332e-02
4.701718891752716623e+00,1.551169709819868736e-01,4.626962790077159271e-01,2.985437770564025421e-03,2.886954681680877280e-02
4.703281108247282738e+00,1.549476609830814644e-01,4.628918802436564617e-01,2.980007601942239338e-03,2.884852455695625581e-02
4.706212606629835093e+00,1.546302840592784500e-01,4.632589271314596635e-01,2.969839180353916856e-03,2.880909646924735903e-02
4.710037393370164693e+00,1.542168425426950762e-01,4.637378233474843681e-01,2.956613906011075921e-03,2.875769459349941659e-02
4.712968891752717049e+00,1.539004514194589890e-01,4.641048741007363088e-01,2.946509298472087691e-03,2.871832997852598324e-02
4.714531108247283164e+00,1.537320163423682995e-01,4.643004787678161605e-01,2.941135755698519923e-03,2.869736401376998119e-02
4.717462606629835520e+00,1.534162688748368919e-01,4.646675321064260844e-01,2.931073427421875422e-03,2.865804372233652850e-02
4.721287393370164231e+00,1.530049315152803568e-01,4.651464367545302125e-01,2.917986253585199297e-03,2.860678631094107013e-02
4.724218891752716587e+00,1.526901401090562660e-01,4.655134939973889496e-01,2.907987247666791054e-03,2.856753467109740888e-02
4.725781108247282702e+00,1.525225541471236512e-01,4.657091021279063936e-01,2.902669894242022094e-03,2.854662948512617232e-02
4.728712606629835058e+00,1.522083962320776584e-01,4.660761619867868077e-01,2.892712843190999635e-03,2.850742384914537256e-02
4.732537393370164658e+00,1.517991311403051602e-01,4.665550751556837294e-01,2.879762709343469500e-03,2.845631613018019188e-02
4.735468891752717013e+00,1.514859316849597459e-01,4.669221389443821146e-01,2.869868493992039794e-03,2.841717836835577771e-02
4.737031108247283129e+00,1.513191968964928413e-01,4.671177505602792102e-01,2.864606897860449194e-03,2.839633328036955673e-02
4.739962606629835484e+00,1.510066433175760725e-01,4.674848169592774605e-01,2.854754312961419512e-03,2.835723896223922222e-02
4.743787393370164196e+00,1.505994896577572684e-01,4.679637386457120019e-01,2.841940158786057484e-03,2.830627280256196171e-02
4.746718891752716551e+00,1.502879244522999647e-01,4.683308089525771711e-01,2.832149918991782363e-03,2.826724032532648007e-02
4.748281108247282667e+00,1.501220667467106362e-01,4.685264240371058708e-01,2.826943644802633760e-03,2.824645009956114686e-02
4.751212606629835022e+00,1.498111702324910477e-01,4.688934969355249560e-01,2.817194707160607711e-03,2.820745645456830888e-02
4.755037393370164622e+00,1.494061998163184746e-01,4.693724271053126285e-01,2.804515460396807096e-03,2.815661730080184361e-02
4.757968891752716978e+00,1.490963217054688261e-01,4.697395039172183595e-01,2.794828371756659813e-03,2.811767929403732880e-02
4.759531108247283093e+00,1.489313670742813678e-01,4.699351224763975710e-01,2.789676979402141033e-03,2.809693855167616841e-02
4.762462606629835449e+00,1.486221704835470336e-01,4.703022019009314714e-01,2.780030862023818820e-03,2.805803655987762490e-02
4.766287393370164160e+00,1.482194233524813942e-01,4.707811406272242594e-01,2.767485442286909004e-03,2.800731556995944560e-02
4.769218891752716516e+00,1.479112485234239105e-01,4.711482240161091739e-01,2.757900676425236331e-03,2.796846795585477760e-02
4.770781108247282631e+00,1.477471998011612997e-01,4.713438460926737683e-01,2.752803724586451884e-03,2.794777560885605000e-02
4.773712606629834987e+00,1.474396975841023028e-01,4.717109321257846322e-01,2.743259599974438682e-03,2.790896527452824821e-02
4.777537393370164587e+00,1.470391450908550279e-01,4.721898794946535194e-01,2.730846929850025851e-03,2.785836650671469350e-02
4.780468891752716942e+00,1.467326368113274215e-01,4.725569695069196663e-01,2.721363663527943174e-03,2.781961521308114194e-02
4.782031108247283058e+00,1.465694697689353121e-01,4.727525951132343640e-01,2.716320714660663046e-03,2.779897531467061950e-02
4.784962606629835413e+00,1.462636094970033718e-01,4.731196877659096800e-01,2.706877764333923738e-03,2.776026559486809847e-02
4.788787393370165013e+00,1.458651735854648024e-01,4.735986437518052150e-01,2.694596781914929563e-03,2.770980264527763207e-02
4.791718891752717369e+00,1.455602687777116933e-01,4.739657403595292640e-01,2.685214206384981591e-03,2.767115878116745836e-02
4.793281108247283484e+00,1.453979499539909959e-01,4.741613694759797548e-01,2.680224831488056507e-03,2.765057725025875379e-02
4.796212606629835840e+00,1.450936712000257256e-01,4.745284687206461349e-01,2.670882254190175709e-03,2.761197885579831299e-02
4.800037393370164551e+00,1.446972824382279921e-01,4.750074333070929966e-01,2.658731921446317367e-03,2.756166401308894620e-02
4.802968891752716907e+00,1.443939384054588049e-01,4.753745365281787372e-01,2.649449246269327315e-03,2.752313506571510762e-02
4.804531108247283022e+00,1.442324497522737559e-01,4.755701691733999481e-01,2.644513025746193617e-03,2.750261501785769905e-02
4.807462606629835378e+00,1.439297282320406157e-01,4.759372750638792282e-01,2.635270036609801015e-03,2.746413200017932751e-02
4.811287393370164978e+00,1.435353755371670537e-01,4.764162483529753578e-01,2.623249332961650245e-03,2.741396665955410372e-02
4.814218891752717333e+00,1.432335995328484213e-01,4.767833582766222156e-01,2.614065777162139382e-03,2.737555069852143710e-02
4.815781108247283449e+00,1.430729504084528314e-01,4.769789944990411312e-01,2.609182294817026949e-03,2.735509005058102058e-02
4.818712606629835804e+00,1.427718129079651177e-01,4.773461071146883894e-01,2.600038112195520498e-03,2.731671671639675225e-02
4.822537393370164516e+00,1.423795469263812452e-01,4.778250891886543505e-01,2.588146015011214430e-03,2.726669038021423824e-02
4.825468891752716871e+00,1.420793865996010097e-01,4.781922058459218139e-01,2.579060791854740405e-03,2.722837760191296891e-02
4.827031108247282987e+00,1.419196044909146748e-01,4.783878456542589586e-01,2.574229627171423663e-03,2.720797070008976887e-02
4.829962606629835342e+00,1.416201045016857174e-01,4.787549649877789193e-01,2.565183459592677677e-03,2.716969601828824951e-02
4.833787393370164942e+00,1.412299941797396652e-01,4.792339558185133019e-01,2.553418931652537242e-03,2.711979434484931492e-02
4.836718891752717298e+00,1.409314978977283805e-01,4.796010791759187097e-01,2.544431243239551107e-03,2.708157453650994820e-02
4.838281108247283413e+00,1.407726058247665557e-01,4.797967225571523331e-01,2.539651970184503890e-03,2.706121644163343373e-02
4.841212606629835769e+00,1.404747799494797666e-01,4.801638485912089194e-01,2.530703017148320123e-03,2.702303236985094045e-02
4.845037393370164480e+00,1.400868567942870069e-01,4.806428481910532957e-01,2.519065013213866219e-03,2.697324792838735885e-02
4.847968891752716836e+00,1.397900346174272002e-01,4.810099782854654893e-01,2.510174058842465188e-03,2.693511807596543628e-02
4.849531108247282951e+00,1.396320325040131538e-01,4.812056252709299708e-01,2.505446251187847580e-03,2.691480822406389778e-02
4.852462606629835307e+00,1.393358705688746146e-01,4.815727580840269417e-01,2.496593714186421450e-03,2.687671563675706962e-02
4.856287393370164907e+00,1.389501019322235131e-01,4.820517665732406143e-01,2.485081195981062637e-03,2.682705332443610993e-02
4.859218891752717262e+00,1.386549156267435912e-01,4.824189035029571304e-01,2.476286183191262358e-03,2.678901976173759386e-02
4.860781108247283377e+00,1.384977789827423755e-01,4.826145541397390271e-01,2.471609419985925423e-03,2.676876233835383603e-02
4.863712606629835733e+00,1.382032288880327420e-01,4.829816938144448901e-01,2.462852511820317215e-03,2.673077031162163567e-02
4.867537393370164445e+00,1.378195382899690680e-01,4.834607112577019028e-01,2.451464458000670362e-03,2.668124369466591539e-02
4.870468891752716800e+00,1.375259263328950932e-01,4.838278550477064233e-01,2.442764608579749575e-03,2.664331744983265346e-02
4.872031108247282916e+00,1.373696224769764829e-01,4.840235093351378803e-01,2.438138476793578861e-03,2.662311833755913459e-02
4.874962606629835271e+00,1.370766249054618524e-01,4.843906558595248435e-01,2.429476425569212106e-03,2.658523756962309637e-02
4.878787393370164871e+00,1.366949430524567743e-01,4.848696822187191224e-01,2.418211835200782638e-03,2.653585913130076732e-02
4.881718891752717226e+00,1.364028615105208342e-01,4.852368328444482959e-01,2.409606386461353271e-03,2.649804805900826329e-02
4.883281108247283342e+00,1.362473711650112884e-01,4.854324907720770077e-01,2.405030481142498948e-03,2.647791066254477632e-02
4.886212606629835697e+00,1.359558984732530396e-01,4.857996441412145705e-01,2.396462529438599543e-03,2.644014591882596493e-02
4.890037393370164409e+00,1.355762078733768472e-01,4.862786794502325094e-01,2.385320418306307363e-03,2.639091831511589104e-02
4.892968891752716765e+00,1.352856578675488419e-01,4.866458369691322727e-01,2.376808617994414109e-03,2.635322164365815761e-02
4.894531108247282880e+00,1.351309868079080823e-01,4.868414985789153993e-01,2.372282538679710943e-03,2.633314454424839218e-02
4.897462606629835236e+00,1.348410587954709527e-01,4.872086588825210174e-01,2.363807935231258643e-03,2.629549140685018965e-02
4.901287393370164835e+00,1.344634012227771125e-01,4.876877032794357802e-01,2.352787322114161580e-03,2.624640572139137762e-02
4.904218891752717191e+00,1.341744245250882928e-01,4.880548677908673194e-01,2.344368416351279728e-03,2.620881466027368337e-02
4.905781108247283306e+00,1.340205976651887287e-01,4.882505331329686782e-01,2.339891760335081113e-03,2.618879263074862587e-02
4.908712606629835662e+00,1.337322643641761510e-01,4.886177004440003246e-01,2.331509747400653358e-03,2.615124059798554917e-02
4.912537393370164374e+00,1.333567076969421339e-01,4.890967539898521954e-01,2.320609639032532139e-03,2.610228250729839522e-02
4.915468891752716729e+00,1.330693548979440810e-01,4.894639255043680692e-01,2.312282863051254734e-03,2.606478627056505251e-02
4.917031108247282845e+00,1.329163976330496599e-01,4.896595945770385039e-01,2.307855221603645306e-03,2.604481383826411436e-02
4.919962606629835200e+00,1.326297022958647376e-01,4.900267688746732797e-01,2.299565030359838717e-03,2.600735344972047655e-02
4.923787393370164800e+00,1.322562909545547949e-01,4.905058315335867891e-01,2.288784420989555587e-03,2.595851287455220452e-02
4.926718891752717155e+00,1.319705848038676965e-01,4.908730100261426976e-01,2.280549002971872952e-03,2.592110590054423971e-02
4.928281108247283271e+00,1.318185046506225311e-01,4.910686828237967871e-01,2.276169964791641739e-03,2.590118099303850493e-02
4.931212606629835626e+00,1.315334524441264252e-01,4.914358641151830298e-01,2.267970824005698539e-03,2.586381010149224613e-02
4.935037393370164338e+00,1.311621748823262879e-01,4.919149359370368901e-01,2.257308709845235514e-03,2.581508783157651990e-02
4.937968891752716694e+00,1.308780930378609653e-01,4.922821214785515487e-01,2.249163883207434041e-03,2.577777339585150471e-02
4.939531108247282809e+00,1.307268735221047140e-01,4.924777980479996264e-01,2.244833041019516241e-03,2.575789866924265217e-02
4.942462606629835165e+00,1.304434259677793584e-01,4.928449864388954604e-01,2.236724189011066611e-03,2.572062377712568126e-02
4.946287393370164764e+00,1.300742193582167250e-01,4.933240675654877450e-01,2.226179581851340118e-03,2.567203085479113217e-02
4.949218891752717120e+00,1.297917066725881585e-01,4.936912602617620771e-01,2.218124593634002769e-03,2.563481886284265168e-02
4.950781108247283235e+00,1.296413167842094538e-01,4.938869406494164060e-01,2.213841547803070513e-03,2.561499994042856082e-02
4.953712606629835591e+00,1.293594142637642941e-01,4.942541362147596096e-01,2.205822237663459303e-03,2.557783192917578718e-02
4.957537393370164303e+00,1.289922016800708338e-01,4.947332266941399381e-01,2.195394168814627893e-03,2.552938247685341069e-02
4.960468891752716658e+00,1.287112029200944419e-01,4.951004265550424388e-01,2.187428280866048676e-03,2.549228308693569922e-02
4.962031108247282774e+00,1.285616154824571200e-01,4.952961107535080454e-01,2.183192639495487412e-03,2.547252495975435224e-02
4.964962606629835129e+00,1.282812124290609312e-01,4.956633134698759657e-01,2.175262138440411767e-03,2.543547216210624573e-02
4.968787393370164729e+00,1.279159478391069249e-01,4.961424132616572558e-01,2.164949656596614532e-03,2.538717446693622426e-02
4.971718891752717084e+00,1.276364395478069291e-01,4.965096202673834891e-01,2.157072142994963856e-03,2.535019173173136409e-02
4.973281108247283200e+00,1.274876466845025202e-01,4.967053082730591429e-01,2.152883520217606806e-03,2.533049565436027925e-02
4.976212606629835555e+00,1.272087370496033099e-01,4.970725181510047275e-01,2.145041105652295381e-03,2.529355870598572545e-02
4.980037393370164267e+00,1.268454298983315853e-01,4.975516273172866377e-01,2.134843270049020022e-03,2.524541016290606649e-02
4.982968891752716623e+00,1.265674317327731557e-01,4.979188415463275397e-01,2.127053410389409364e-03,2.520853960535844596e-02
4.984531108247282738e+00,1.264194480065938264e-01,4.981145334126544366e-01,2.122911422229950985e-03,2.518890236871493618e-02
4.987462606629835093e+00,1.261420657200314488e-01,4.984817505600922516e-01,2.115156373034127006e-03,2.515207390525044800e-02
4.991287393370164693e+00,1.257807708684990644e-01,4.989608692548371804e-01,2.105072240520267698e-03,2.510406271942480436e-02
4.994218891752717049e+00,1.255043303563226909e-01,4.993280908114221539e-01,2.097369309451003853e-03,2.506729413434946596e-02
4.995781108247283164e+00,1.253571822016636417e-01,4.995237865887705575e-01,2.093273568277418274e-03,2.504771004955196056e-02
4.998712606629835520e+00,1.250813774493540753e-01,4.998910110757883718e-01,2.085605154923707901e-03,2.501097922152532502e-02
5.002537393370164231e+00,1.247221581320517164e-01,5.003701393496353678e-01,2.075633769298316795e-03,2.496309156750683642e-02
5.005468891752716587e+00,1.244473192673970913e-01,5.007373682353883915e-01,2.068017030918922489e-03,2.492641516618877146e-02
5.007031108247282702e+00,1.243010277088691523e-01,5.009330679168978451e-01,2.063967143623999297e-03,2.490687947236574010e-02
5.009962606629835058e+00,1.240268343778821170e-01,5.013002997155844298e-01,2.056384627117056711e-03,2.487023841370945842e-02
5.013787393370164658e+00,1.236697215142426448e-01,5.017794375268522789e-01,2.046525022667677624e-03,2.482246661845986455e-02
5.016718891752717013e+00,1.233964965397183339e-01,5.021466737177713302e-01,2.038993736699338914e-03,2.478587877950452420e-02
5.018281108247283129e+00,1.232510636883585031e-01,5.023423772994985992e-01,2.034989309081354329e-03,2.476639042515905650e-02
5.021212606629835484e+00,1.229784774636617922e-01,5.027096164235114184e-01,2.027491950760876033e-03,2.472983882110551743e-02
5.025037393370164196e+00,1.226234491170740959e-01,5.031887638343290892e-01,2.017743166980601015e-03,2.468218576677986414e-02
5.027968891752716551e+00,1.223518095734874855e-01,5.035560074130741581e-01,2.010296600447675046e-03,2.464569107055472261e-02
5.029531108247282667e+00,1.222072164370717057e-01,5.037517149480109646e-01,2.006337243242689410e-03,2.462625328197146080e-02
5.032462606629835022e+00,1.219361954759083655e-01,5.041189615142053215e-01,1.998924315335574072e-03,2.458979847042848735e-02
5.036287393370164622e+00,1.215831870320249891e-01,5.045981186790234885e-01,1.989285408282867509e-03,2.454227582994953499e-02
5.039218891752716978e+00,1.213130781055895280e-01,5.049653697583013079e-01,1.981922842060228947e-03,2.450588435735492551e-02
5.040781108247283093e+00,1.211692943542490991e-01,5.051610812955746876e-01,1.978008173596001139e-03,2.448650275803108609e-02
5.043712606629835449e+00,1.208997810052287875e-01,5.055283353813860847e-01,1.970678962746525310e-03,2.445015548863519253e-02
5.047537393370164160e+00,1.205487188790224928e-01,5.060075023480438139e-01,1.961149007148860635e-03,2.440277705211846629e-02
5.050468891752716516e+00,1.202800879713298854e-01,5.063747609342391653e-01,1.953869736081810960e-03,2.436649867450467813e-02
5.052031108247282631e+00,1.201370876976292773e-01,5.065704764639922253e-01,1.949999381948491284e-03,2.434717811942145940e-02
5.054962606629834987e+00,1.198690383180706504e-01,5.069377380400312827e-01,1.942753188027279915e-03,2.431094653740627221e-02
5.058787393370164587e+00,1.195198776135979329e-01,5.074169147589707718e-01,1.933331274944470124e-03,2.426372056531262908e-02
5.061718891752716942e+00,1.192527008587405818e-01,5.077841808249167199e-01,1.926134605485896149e-03,2.422755952212113720e-02
5.063281108247283058e+00,1.191104754540647098e-01,5.079799003398813850e-01,1.922308197065057591e-03,2.420830144960341157e-02
5.066212606629835413e+00,1.188438816974257684e-01,5.083471694112333683e-01,1.915144329892201147e-03,2.417218668565692188e-02
5.070037393370165013e+00,1.184966271329338378e-01,5.088263559397940838e-01,1.905829561093069302e-03,2.412511149733029964e-02
5.072968891752717369e+00,1.182309195311025130e-01,5.091936295638267440e-01,1.898714805729343836e-03,2.408906417956755211e-02
5.074531108247283484e+00,1.180894808100165505e-01,5.093893531183383283e-01,1.894931976710497509e-03,2.406986588109928313e-02
5.077462606629835840e+00,1.178243712076019328e-01,5.097566297976526828e-01,1.887849748597780590e-03,2.403386153368214720e-02
5.081287393370164551e+00,1.174790707185706801e-01,5.102358262994189930e-01,1.878641225173906769e-03,2.398692652678096129e-02
5.084218891752716907e+00,1.172148751496167041e-01,5.106031075960280052e-01,1.871607692919774685e-03,2.395098348905115235e-02
5.085781108247283022e+00,1.170742474821633711e-01,5.107988352459613690e-01,1.867868074135734186e-03,2.393183959290845833e-02
5.088712606629835378e+00,1.168106693755107395e-01,5.111661196136876306e-01,1.860866790426075803e-03,2.389593519634694574e-02
5.092537393370164978e+00,1.164673851038941221e-01,5.116453261496911598e-01,1.851763601942298717e-03,2.384912652100554947e-02
5.095468891752717333e+00,1.162047470858847964e-01,5.120126151246624513e-01,1.844810591987142362e-03,2.381327748973555147e-02
5.097031108247283449e+00,1.160649532476745321e-01,5.122083468633917835e-01,1.841113808970576632e-03,2.379418279316971446e-02
5.099962606629835804e+00,1.158029455873951230e-01,5.125756388873544678e-01,1.834192765426519373e-03,2.375836930731103913e-02
5.103787393370164516e+00,1.154617186086308450e-01,5.130548554029148445e-01,1.825193990817074782e-03,2.371167707546109615e-02
5.106718891752716871e+00,1.152006606647569403e-01,5.134221520164135022e-01,1.818320796379408822e-03,2.367591625629908089e-02
5.108281108247282987e+00,1.150617090492365435e-01,5.136178878306750795e-01,1.814666472468256294e-03,2.365686839865729571e-02
5.111212606629835342e+00,1.148012805256568708e-01,5.139851875043452978e-01,1.807824962714222987e-03,2.362114282745556362e-02
5.115037393370164942e+00,1.144621076112905811e-01,5.144644140383141107e-01,1.798929682256606788e-03,2.357456611360473839e-02
5.117968891752717298e+00,1.142026162017547308e-01,5.148317183579597112e-01,1.792135600592410696e-03,2.353889508222414481e-02
5.119531108247283413e+00,1.140644957330925191e-01,5.150274582959081249e-01,1.788523362272458972e-03,2.351989570607776470e-02
5.122462606629835769e+00,1.138056188519747103e-01,5.153947657307806907e-01,1.781760687459378123e-03,2.348426253597664382e-02
5.126287393370164480e+00,1.134684521042683553e-01,5.158740024435146676e-01,1.772967993824661964e-03,2.343780972964336004e-02
5.129218891752716836e+00,1.132104828589361734e-01,5.162413145930205838e-01,1.766252333146880148e-03,2.340223654925603289e-02
5.130781108247282951e+00,1.130731676788768181e-01,5.164370587124388345e-01,1.762681813103159989e-03,2.338329042981847350e-02
5.133712606629835307e+00,1.128157908218374583e-01,5.168043740041414758e-01,1.755997286509672567e-03,2.334775930369716382e-02
5.137537393370164907e+00,1.124805591788904519e-01,5.172836209668812968e-01,1.747306288782344945e-03,2.330144384333217300e-02
5.140468891752717262e+00,1.122240569886478190e-01,5.176509409656978589e-01,1.740668370171374792e-03,2.326597901839515259e-02
5.142031108247283377e+00,1.120875181822208466e-01,5.178466892606202743e-01,1.737139208005834736e-03,2.324709168573656226e-02
5.144962606629835733e+00,1.118315889937448460e-01,5.182140123814873434e-01,1.730532155973726026e-03,2.321167263487404486e-02
5.148787393370164445e+00,1.114982302770051031e-01,5.186932695293805518e-01,1.721941980395665312e-03,2.316550643159567824e-02
5.151718891752716800e+00,1.112431539518214108e-01,5.190605973283258789e-01,1.715381138036199205e-03,2.313015781778963997e-02
5.153281108247282916e+00,1.111073723882527869e-01,5.192563497753330815e-01,1.711892980268344376e-03,2.311133289543988723e-02
5.156212606629835271e+00,1.108528608075765864e-01,5.196236806980321088e-01,1.705362741828773086e-03,2.307603154404402890e-02
5.160037393370164871e+00,1.105213485382035982e-01,5.201029480407599603e-01,1.696872530188763212e-03,2.303001934873527903e-02
5.162968891752717226e+00,1.102676880603779691e-01,5.204702836870870319e-01,1.690388108905406745e-03,2.299478848209578208e-02
5.164531108247283342e+00,1.101326621737938188e-01,5.206660403256833103e-01,1.686940607107960313e-03,2.297602601005729883e-02
5.167462606629835697e+00,1.098795721484827903e-01,5.210333791447044893e-01,1.680486529365159045e-03,2.294084100219664218e-02
5.171287393370164409e+00,1.095499246122044329e-01,5.215126568385325401e-01,1.672095430607803933e-03,2.289497829222864739e-02
5.174218891752716765e+00,1.092977031448002373e-01,5.218800004569085216e-01,1.665686777824901483e-03,2.285985976692702162e-02
5.175781108247282880e+00,1.091634482143768181e-01,5.220757613519924067e-01,1.662279583856157228e-03,2.284115623470981890e-02
5.178712606629835236e+00,1.089118131223004299e-01,5.224431081717576530e-01,1.655901012461442022e-03,2.280607996033423221e-02
5.182537393370164835e+00,1.085840813372221103e-01,5.229223963137306086e-01,1.647608169951047218e-03,2.276035515050567337e-02
5.185468891752717191e+00,1.083333418666162229e-01,5.232897479353971759e-01,1.641274626518589904e-03,2.272533919251818260e-02
5.187031108247283306e+00,1.081998816001002034e-01,5.234855130905939902e-01,1.637907388102293436e-03,2.270668919245069292e-02
5.189962606629835662e+00,1.079497464201074064e-01,5.238528678885673306e-01,1.631603660177880161e-03,2.267171134188927101e-02
5.193787393370164374e+00,1.076239877652805932e-01,5.243321664157296613e-01,1.623408205632443811e-03,2.262611113945575680e-02
5.196718891752716729e+00,1.073747713833221873e-01,5.246995259756906949e-01,1.617149103885102577e-03,2.259118808428424788e-02
5.198281108247282845e+00,1.072421260827525896e-01,5.248952953590557691e-01,1.613821464599295760e-03,2.257258677463185731e-02
5.201212606629835200e+00,1.069935251529391396e-01,5.252626580819006463e-01,1.607591910494123250e-03,2.253769900836791878e-02
5.205037393370164800e+00,1.066697753021166734e-01,5.257419669647600546e-01,1.599492969367487857e-03,2.249221438083991859e-02
5.207968891752717155e+00,1.064221012410663525e-01,5.261093344759202317e-01,1.593307639009057444e-03,2.245737897149641463e-02
5.209531108247283271e+00,1.062902779576093554e-01,5.263051081106731033e-01,1.590019241842295563e-03,2.243882421414533646e-02
5.212462606629835626e+00,1.060432183023510971e-01,5.266724788281385017e-01,1.583863192240347797e-03,2.240402381589966588e-02
5.216287393370164338e+00,1.057214737203611282e-01,5.271517981998679048e-01,1.575859893025495116e-03,2.235865388890237102e-02
5.219218891752716694e+00,1.054753296247901151e-01,5.275191737827392702e-01,1.569747667799798125e-03,2.232390749643397773e-02
5.220781108247282809e+00,1.053443184050944642e-01,5.277149517339289053e-01,1.566498158409550170e-03,2.230540073911277052e-02
5.223712606629835165e+00,1.050987754350635184e-01,5.280823305645341303e-01,1.560414949849606072e-03,2.227069169060479775e-02
5.227537393370164764e+00,1.047789933111006461e-01,5.285616605429844794e-01,1.552506430083661982e-03,2.222544397054037821e-02
5.230468891752717120e+00,1.045343393435370222e-01,5.289290442536337400e-01,1.546466651666459106e-03,2.219079387756332442e-02
5.232031108247283235e+00,1.044041168530979169e-01,5.291248265334000944e-01,1.543255680277575478e-03,2.217233946505697481e-02
5.234962606629835591e+00,1.041600436582223316e-01,5.294922134753836662e-01,1.537244658540096480e-03,2.213773061939496023e-02
5.238787393370164303e+00,1.038421584955522142e-01,5.299715540023477445e-01,1.529430069244860522e-03,2.209261765264204647e-02
5.241718891752716658e+00,1.035989429194079242e-01,5.303389457731657597e-01,1.523462090797734949e-03,2.205807387411576337e-02
5.243281108247282774e+00,1.034694815857425537e-01,5.305347323384866920e-01,1.520289314177810042e-03,2.203967717163999099e-02
5.246212606629835129e+00,1.032268272990586877e-01,5.309021273151390830e-01,1.514349838044067639e-03,2.200517846475375655e-02
5.250037393370164729e+00,1.029107764220671684e-01,5.313814783096907357e-01,1.506628348445429501e-03,2.196021253789262259e-02
5.252968891752717084e+00,1.026689555729461689e-01,5.317488781126540331e-01,1.500731537652387395e-03,2.192578364040314795e-02
5.254531108247283200e+00,1.025402341416113972e-01,5.319446689617171042e-01,1.497596620377016378e-03,2.190744881139221334e-02
5.257462606629835555e+00,1.022989632173011421e-01,5.323120719998660766e-01,1.491728063100007965e-03,2.187306717759171168e-02
5.261287393370164267e+00,1.019847100500383547e-01,5.327914335505392618e-01,1.484098860192757186e-03,2.182825532569426796e-02
5.264218891752716623e+00,1.017442641186968311e-01,5.331588414861919700e-01,1.478272596858300507e-03,2.179394499035914104e-02
5.265781108247282738e+00,1.016162751485201049e-01,5.333546366792156768e-01,1.475175209231961628e-03,2.177567334183246744e-02
5.268712606629835093e+00,1.013763795051402378e-01,5.337220478954746161e-01,1.469376953229828723e-03,2.174140998725434398e-02
5.272537393370164693e+00,1.010639251734025412e-01,5.342014201412854657e-01,1.461839232366546944e-03,2.169675128674795200e-02
5.275468891752717049e+00,1.008248636270346471e-01,5.345688362883871392e-01,1.456082899841267290e-03,2.166255694469653922e-02
5.277031108247283164e+00,1.006976150898743483e-01,5.347646358538677980e-01,1.453022713032358412e-03,2.164434646841701185e-02
5.279962606629835520e+00,1.004591147206589236e-01,5.351320552698005661e-01,1.447294140586671439e-03,2.161019651543438780e-02
5.283787393370164231e+00,1.001484942007815487e-01,5.356114381810309633e-01,1.439847093919267070e-03,2.156568262073825168e-02
5.286718891752716587e+00,9.991084948432193968e-02,5.359788624749187713e-01,1.434160071338637984e-03,2.153159659948172475e-02
5.288281108247282702e+00,9.978436029536939811e-02,5.361746663691610015e-01,1.431136753825967747e-03,2.151344283196824497e-02
5.291212606629835058e+00,9.954729300324495489e-02,5.365420938871482415e-01,1.425477241646978333e-03,2.147939735941154643e-02
5.295037393370164658e+00,9.923855850322436944e-02,5.370214873393991395e-01,1.418120053740182154e-03,2.143501591209790239e-02
5.297968891752717013e+00,9.900237132801427420e-02,5.373889196986211259e-01,1.412501714633032255e-03,2.140102851607165318e-02
5.299531108247283129e+00,9.887666296283732781e-02,5.375847278916604521e-01,1.409514932110919215e-03,2.138292631256199713e-02
5.302462606629835484e+00,9.864106790124617385e-02,5.379521634778372530e-01,1.403923852150540299e-03,2.134897586808471442e-02
5.306287393370164196e+00,9.833426660189133195e-02,5.384315674895476800e-01,1.396655702434888369e-03,2.130471529455671767e-02
5.309218891752716551e+00,9.809956885775429625e-02,5.387990079676622246e-01,1.391105417189825773e-03,2.127081851715802163e-02
5.310781108247282667e+00,9.797465641193339736e-02,5.389948205026092731e-01,1.388154833943644776e-03,2.125276400215933212e-02
5.313712606629835022e+00,9.774055788549511348e-02,5.393622642526703093e-01,1.382631555948370724e-03,2.121890215065299484e-02
5.317537393370164622e+00,9.743571254081613564e-02,5.398416789616965472e-01,1.375451621698949240e-03,2.117475593647608068e-02
5.320468891752716978e+00,9.720251421210122922e-02,5.402091276533835806e-01,1.369968759587760149e-03,2.114094636377017097e-02
5.322031108247283093e+00,9.707840019738224469e-02,5.404049445717501454e-01,1.367054039499610322e-03,2.112293831666078522e-02
5.324962606629835449e+00,9.684579761620659699e-02,5.407723965401607380e-01,1.361597932906118439e-03,2.108916390417950315e-02
5.328787393370164160e+00,9.654289693735207400e-02,5.412518219553050791e-01,1.354505392107951565e-03,2.104513281262277921e-02
5.331718891752716516e+00,9.631118158705720411e-02,5.416192788200703268e-01,1.349089324108758642e-03,2.101141272297591886e-02
5.333281108247282631e+00,9.618785458555224877e-02,5.418151000829732888e-01,1.346210132483944633e-03,2.099345294087913774e-02
5.336212606629834987e+00,9.595672191679943674e-02,5.421825601745653422e-01,1.340820570515732692e-03,2.095977035894852278e-02
5.340037393370164587e+00,9.565572371975449018e-02,5.426619961375006573e-01,1.333814608654111276e-03,2.091586195973743623e-02
5.342968891752716942e+00,9.542545370493100976e-02,5.430294610510377762e-01,1.328464713594682597e-03,2.088223836539173858e-02
5.344531108247283058e+00,9.530289208725652161e-02,5.432252865949817044e-01,1.325620720698334138e-03,2.086433095049153308e-02
5.347462606629835413e+00,9.507318642657654195e-02,5.435927547101498947e-01,1.320297087245187210e-03,2.083074845079738863e-02
5.351287393370165013e+00,9.477403157746998319e-02,5.440722011377746581e-01,1.313376906134948756e-03,2.078697430521414882e-02
5.354218891752717369e+00,9.454516044792377061e-02,5.444396740837180726e-01,1.308092576748238643e-03,2.075345639931638550e-02
5.355781108247283484e+00,9.442333945875636125e-02,5.446355039151689059e-01,1.305283460591964923e-03,2.073560628241875523e-02
5.358712606629835840e+00,9.419501498555381269e-02,5.450029800965863203e-01,1.300025154385835071e-03,2.070213303621024070e-02
5.362537393370164551e+00,9.389764637186759355e-02,5.454824370829249869e-01,1.293189975032307424e-03,2.065850463244022633e-02
5.365468891752716907e+00,9.367013353285891242e-02,5.458499181497924457e-01,1.287970618024369572e-03,2.062510059686031849e-02
5.367031108247283022e+00,9.354903300686842615e-02,5.460457523135644475e-01,1.285196063624144316e-03,2.060731183928620966e-02
5.369962606629835378e+00,9.332205507041008152e-02,5.464132366361036386e-01,1.280002495533031411e-03,2.057395480469148552e-02
5.373787393370164978e+00,9.302643473914200267e-02,5.468927042332386579e-01,1.273251552407777707e-03,2.053047968534111797e-02
5.376718891752717333e+00,9.280025728765398108e-02,5.472601934173915161e-01,1.268096582914944202e-03,2.049719397303303298e-02
5.378281108247283449e+00,9.267986739286040998e-02,5.474560318920971280e-01,1.265356279100468464e-03,2.047946843304307082e-02
5.381212606629835804e+00,9.245422211092482745e-02,5.478235242822770967e-01,1.260226865984492373e-03,2.044623009978650471e-02
5.385037393370164516e+00,9.216034120271791863e-02,5.483030023352469806e-01,1.253559399370753275e-03,2.040290947838500554e-02
5.387968891752716871e+00,9.193549940029388523e-02,5.486704994867184215e-01,1.248468235750603474e-03,2.036974145832418787e-02
5.389531108247282987e+00,9.181582275126264070e-02,5.488663421868618109e-01,1.245761872727343478e-03,2.035207824857527062e-02
5.392462606629835342e+00,9.159151945330797073e-02,5.492338424815547127e-01,1.240696033511873514e-03,2.031895596203689078e-02
5.396287393370164942e+00,9.129939835686916305e-02,5.497133308021664444e-01,1.234111285645033860e-03,2.027578452633113995e-02
5.399218891752717298e+00,9.107591347217328104e-02,5.500808358079869453e-01,1.229083347260230075e-03,2.024272884678377307e-02
5.400781108247283413e+00,9.095696319213694703e-02,5.502766826905922670e-01,1.226410615609220761e-03,2.022512470571205187e-02
5.403712606629835769e+00,9.073402938942939921e-02,5.506441908375296901e-01,1.221407769569015809e-03,2.019211167719799430e-02
5.407537393370164480e+00,9.044370862505493602e-02,5.511236894229762928e-01,1.214904982280580383e-03,2.014907947854801401e-02
5.410468891752716836e+00,9.022161422493701899e-02,5.514912023162357180e-01,1.209939687354747492e-03,2.011612789932198594e-02
5.412031108247282951e+00,9.010340876986651371e-02,5.516870534100017931e-01,1.207300276701986971e-03,2.009857828662549306e-02
5.414962606629835307e+00,8.988187960134451371e-02,5.520545694677990722e-01,1.202359840630434686e-03,2.006566583770766354e-02
5.418787393370164907e+00,8.959340475890872901e-02,5.525340783883117002e-01,1.195938251080910309e-03,2.002276151295598328e-02
5.421718891752717262e+00,8.937273452567011389e-02,5.529015991944572495e-01,1.191035013282555838e-03,1.998990552773888957e-02
5.423281108247283377e+00,8.925529107490111358e-02,5.530974544995089781e-01,1.188428610531244321e-03,1.997240605378689318e-02
5.426212606629835733e+00,8.903519686835500990e-02,5.534649784337341005e-01,1.183549995751853904e-03,1.993958632171867126e-02
5.430037393370164445e+00,8.874860271967027758e-02,5.539444975737235488e-01,1.177208833733207807e-03,1.989680058600444904e-02
5.432968891752716800e+00,8.852937887208006673e-02,5.543120261508319713e-01,1.172367061416962558e-03,1.986403400238975422e-02
5.434531108247282916e+00,8.841270747147401965e-02,5.545078855761786940e-01,1.169793350920464046e-03,1.984658174784251564e-02
5.437462606629835271e+00,8.819406347631646159e-02,5.548754171931273849e-01,1.164975964744889179e-03,1.981385002842731696e-02
5.441287393370164871e+00,8.790936230365052617e-02,5.553549462788247570e-01,1.158714456903597780e-03,1.977117840249901712e-02
5.444218891752717226e+00,8.769158817073235967e-02,5.557224824205496683e-01,1.153933557922951544e-03,1.973849913077667731e-02
5.445781108247283342e+00,8.757568837100973558e-02,5.559183458642872333e-01,1.151392224528811122e-03,1.972109347832355988e-02
5.448712606629835697e+00,8.735848961327406792e-02,5.562858849954325224e-01,1.146635476616117031e-03,1.968844954323511337e-02
5.452537393370164409e+00,8.707566688541359956e-02,5.567654238657172572e-01,1.140452855403664917e-03,1.964589355780242685e-02
5.455468891752716765e+00,8.685932544305124958e-02,5.571329674978093838e-01,1.135732243907113881e-03,1.961330412331631010e-02
5.457031108247282880e+00,8.674418617881107796e-02,5.573288349371036121e-01,1.133222976380851088e-03,1.959594688072009705e-02
5.459962606629835236e+00,8.652840843311208896e-02,5.576963815677830061e-01,1.128526284584128537e-03,1.956339493040308228e-02
5.463787393370164835e+00,8.624742635039968353e-02,5.581759302363165087e-01,1.122421794286820092e-03,1.952096152516008196e-02
5.466718891752717191e+00,8.603248456456247251e-02,5.585434813777357954e-01,1.117760893976971421e-03,1.948846821583111524e-02
5.468281108247283306e+00,8.591808700689428091e-02,5.587393528173896229e-01,1.115283386229310803e-03,1.947116303008150293e-02
5.471212606629835662e+00,8.570369306826172706e-02,5.591069069419773996e-01,1.110646178047561576e-03,1.943871036857679202e-02
5.475037393370164374e+00,8.542450035362776639e-02,5.595864653421690482e-01,1.104619075288059468e-03,1.939640976620267063e-02
5.477968891752716729e+00,8.521091771237505885e-02,5.599540238905640344e-01,1.100017319105399015e-03,1.936402074940295204e-02
5.479531108247282845e+00,8.509724011609327843e-02,5.601498992531236398e-01,1.097571269894862195e-03,1.934677202922518643e-02
5.482462606629835200e+00,8.488418933910041320e-02,5.605174606913847501e-01,1.092992981853013268e-03,1.931442693326538770e-02
5.486287393370164800e+00,8.460673428747006453e-02,5.609970285202365847e-01,1.087042535074861675e-03,1.927226971167675038e-02
5.489218891752717155e+00,8.439447301686008041e-02,5.613645942116087806e-01,1.082499365203734880e-03,1.923999273603159074e-02
5.490781108247283271e+00,8.428149616397982713e-02,5.615604733488059885e-01,1.080084478324991630e-03,1.922280442596005848e-02
5.493712606629835626e+00,8.406975455062361269e-02,5.619280418232314167e-01,1.075564556614852724e-03,1.919057386983070643e-02
5.497537393370164338e+00,8.379399765828947355e-02,5.624076187409381422e-01,1.069690047313306578e-03,1.914856810523859684e-02
5.500468891752716694e+00,8.358303176174168569e-02,5.627751913507196280e-01,1.065204916116561451e-03,1.911640844435369413e-02
5.502031108247282809e+00,8.347074348117716758e-02,5.629710741590674417e-01,1.062820900789912841e-03,1.909928299062499044e-02
5.504962606629835165e+00,8.326029151029924746e-02,5.633386495089872659e-01,1.058358801608881182e-03,1.906717083997891068e-02
5.508787393370164764e+00,8.298621419613951000e-02,5.638182353715294193e-01,1.052559523551293034e-03,1.902532005611585336e-02
5.511718891752717120e+00,8.277653485600017236e-02,5.641858148295293418e-01,1.048131891794280455e-03,1.899327919955152988e-02
5.513281108247283235e+00,8.266493240751700278e-02,5.643817012817003986e-01,1.045778461236315012e-03,1.897621695402037373e-02
5.516212606629835591e+00,8.245576855227322588e-02,5.647492834636096415e-01,1.041373647230633189e-03,1.894422304554318690e-02
5.520037393370164303e+00,8.218337580430810918e-02,5.652288782059926575e-01,1.035648900197789265e-03,1.890252542066116551e-02
5.522968891752716658e+00,8.197499192261865908e-02,5.655964644339313008e-01,1.031278231324766256e-03,1.887060078575404642e-02
5.524531108247282774e+00,8.186408176079738863e-02,5.657923544726287668e-01,1.028955099479452904e-03,1.885359996743149816e-02
5.527462606629835129e+00,8.165622110085141161e-02,5.661599433415228644e-01,1.024607033450074169e-03,1.882172024929875190e-02
5.531287393370164729e+00,8.138553789455424403e-02,5.666395466942656389e-01,1.018956115310113786e-03,1.878016921071971532e-02
5.534218891752717084e+00,8.117847210265823066e-02,5.670071394231794848e-01,1.014641870055949966e-03,1.874835489831899737e-02
5.535781108247283200e+00,8.106826734487439234e-02,5.672030328858866932e-01,1.012348749107062126e-03,1.873141209741918667e-02
5.538712606629835555e+00,8.086173613041235109e-02,5.675706281048691348e-01,1.008056890184820835e-03,1.869963975097649334e-02
5.542537393370164267e+00,8.059279915869461963e-02,5.680502395937374605e-01,1.002479093825015596e-03,1.865822575260803542e-02
5.545468891752716623e+00,8.038708073559899803e-02,5.684178384518070448e-01,9.982207293189281332e-04,1.862651411491432138e-02
5.547031108247282738e+00,8.027759717378857296e-02,5.686137351462871026e-01,9.959573297085278464e-04,1.860962519005958035e-02
5.549962606629835093e+00,8.007242502455415301e-02,5.689813363699883775e-01,9.917211341652738214e-04,1.857795240735802059e-02
5.553787393370164693e+00,7.980527208388334126e-02,5.694609556019780694e-01,9.862157496911146647e-04,1.853666538448430282e-02
5.556718891752717049e+00,7.960092865349452373e-02,5.698285603354479312e-01,9.820127216125888996e-04,1.850504896533285148e-02
5.558281108247283164e+00,7.949218032082001895e-02,5.700244601464778960e-01,9.797787532286491002e-04,1.848821008445843822e-02
5.561212606629835520e+00,7.928839197348759582e-02,5.703920671873879966e-01,9.755976766113705866e-04,1.845663001220134922e-02
5.565037393370164231e+00,7.902305151231781011e-02,5.708716939662121792e-01,9.701639935640964628e-04,1.841546184937323249e-02
5.567968891752716587e+00,7.882010143422490955e-02,5.712393044397977571e-01,9.660157572774752920e-04,1.838393518340518396e-02
5.569531108247282702e+00,7.871209674101804776e-02,5.714352072953599038e-01,9.638109298302523480e-04,1.836714373779340520e-02
5.572462606629835058e+00,7.850970522886492609e-02,5.718028200050292442e-01,9.596844273162253008e-04,1.833565209266739895e-02
5.576287393370164658e+00,7.824618845985795157e-02,5.722824540862180287e-01,9.543217346554058993e-04,1.829459849942072919e-02
5.579218891752717013e+00,7.804463568217558100e-02,5.726500700570812397e-01,9.502277451332564150e-04,1.826315934773995592e-02
5.580781108247283129e+00,7.793737502847625231e-02,5.728459758040875816e-01,9.480517681927115841e-04,1.824641453178885847e-02
5.583712606629835484e+00,7.773637790801947445e-02,5.732135938505289463e-01,9.439792949705225721e-04,1.821501053382252808e-02
5.587537393370164196e+00,7.747467536545463163e-02,5.736932347126793008e-01,9.386868825661035236e-04,1.817407194295886375e-02
5.590468891752716551e+00,7.727450796063460581e-02,5.740608557267091738e-01,9.346465964845107870e-04,1.814272172966745200e-02
5.592031108247282667e+00,7.716798338245201005e-02,5.742567641078661911e-01,9.324991809839210371e-04,1.812602468232902761e-02
5.594962606629835022e+00,7.696836285777026998e-02,5.746243869927394332e-01,9.284801957589058040e-04,1.809471115050172510e-02
5.598787393370164622e+00,7.670844608199621495e-02,5.751040339785262745e-01,9.232573601917911342e-04,1.805389251148870403e-02
5.601718891752716978e+00,7.650963863997282954e-02,5.754716595499800302e-01,9.192702410201967740e-04,1.802263591936348677e-02
5.603281108247283093e+00,7.640383545352723293e-02,5.756675703180721415e-01,9.171511020941321406e-04,1.800598942415641140e-02
5.606212606629835449e+00,7.620556209655959812e-02,5.760351976079117753e-01,9.131850724256481127e-04,1.797477206326272142e-02
5.610037393370164160e+00,7.594738960686098217e-02,5.765148502170653888e-01,9.080311234363632432e-04,1.793408163473599048e-02
5.612968891752716516e+00,7.574990853940480329e-02,5.768824800123079077e-01,9.040966455817432950e-04,1.790292548890872262e-02
5.614531108247282631e+00,7.564480838448726929e-02,5.770783930038200227e-01,9.020055043712991690e-04,1.788633331820844996e-02
5.617462606629834987e+00,7.544784718033074877e-02,5.774460244134688169e-01,8.980919092105127096e-04,1.785521938877757120e-02
5.621287393370164587e+00,7.519137285979840546e-02,5.779256822876801536e-01,8.930061711458354675e-04,1.781466683972372442e-02
5.624218891752716942e+00,7.499518307316981047e-02,5.782933160224003055e-01,8.891238196903790674e-04,1.778361855899924376e-02
5.625781108247283058e+00,7.489076751539069932e-02,5.784892310733299459e-01,8.870604027482072423e-04,1.776708462560305443e-02
5.628712606629835413e+00,7.469508464726427877e-02,5.788568662656722319e-01,8.831987306259018707e-04,1.773608132576597399e-02
5.632537393370165013e+00,7.444026650929459754e-02,5.793365288795485624e-01,8.781805390913438288e-04,1.769567561223792107e-02
5.635468891752717369e+00,7.424533794844583035e-02,5.797041660794368667e-01,8.743498068614157480e-04,1.766474160576674349e-02
5.637031108247283484e+00,7.414159187200894396e-02,5.799000829082954223e-01,8.723138445824118146e-04,1.764826912716465843e-02
5.639962606629835840e+00,7.394716086272092037e-02,5.802677213081937069e-01,8.685035908104234408e-04,1.761738207412902671e-02
5.643787393370164551e+00,7.369396851605856946e-02,5.807473878271640633e-01,8.635522896747785913e-04,1.757712958869767084e-02
5.646718891752716907e+00,7.350028138117156717e-02,5.811150278086486543e-01,8.597726755923801832e-04,1.754631396171688063e-02
5.648281108247283022e+00,7.339719556405725764e-02,5.813109460412704266e-01,8.577639015989748338e-04,1.752990482143891235e-02
5.651212606629835378e+00,7.320400168864468760e-02,5.816785869410924237e-01,8.540045675529176449e-04,1.749913695671755087e-02
5.655037393370164978e+00,7.295242118843311974e-02,5.821582564585158215e-01,8.491195087097619908e-04,1.745904032129079464e-02
5.657968891752717333e+00,7.275996889946725887e-02,5.825258985573005255e-01,8.453905178696665378e-04,1.742834412912708589e-02
5.659531108247283449e+00,7.265754130854727710e-02,5.827218178554863792e-01,8.434086690527777246e-04,1.741199854543304393e-02
5.662462606629835804e+00,7.246558347411559409e-02,5.830894606509366973e-01,8.396997620842134007e-04,1.738134963856636725e-02
5.666287393370164516e+00,7.221561865436433580e-02,5.835691324412753955e-01,8.348803046233610166e-04,1.734140730592990259e-02
5.669218891752716871e+00,7.202440800477208360e-02,5.839367761372060706e-01,8.312014468920595443e-04,1.731082843826332179e-02
5.670781108247282987e+00,7.192264356857515362e-02,5.841326962328828865e-01,8.292462623330314458e-04,1.729454496918722203e-02
5.673712606629835342e+00,7.173193332306411485e-02,5.845003404243214185e-01,8.255872931373978412e-04,1.726401174953300088e-02
5.677537393370164942e+00,7.148360342742234030e-02,5.849800138179116482e-01,8.208327987645458977e-04,1.722421840970722942e-02
5.680468891752717298e+00,7.129365199876835923e-02,5.853476585578175628e-01,8.172035846170876659e-04,1.719375207412306150e-02
5.682031108247283413e+00,7.119256097501965030e-02,5.855435791356889963e-01,8.152748032174811886e-04,1.717752793378682016e-02
5.684962606629835769e+00,7.100311900883818361e-02,5.859112240821056083e-01,8.116652812945336073e-04,1.714710478831572155e-02
5.688787393370164480e+00,7.075645336720673417e-02,5.863908981329741810e-01,8.069751086821249633e-04,1.710745247138399303e-02
5.691718891752716836e+00,7.056778496205366735e-02,5.867585431025273968e-01,8.033950454528494258e-04,1.707709217211914737e-02
5.693281108247282951e+00,7.046738036060945509e-02,5.869544636983224928e-01,8.014924042549961261e-04,1.706092379523920996e-02
5.696212606629835307e+00,7.027923145283281048e-02,5.873221084752158205e-01,7.979318354629656154e-04,1.703060389893042495e-02
5.700037393370164907e+00,7.003426257233648367e-02,5.878017818959575536e-01,7.933053386936772793e-04,1.699108356872381514e-02
5.702968891752717262e+00,6.984690177209128270e-02,5.881694260658746343e-01,7.897739306554341348e-04,1.696082239765867375e-02
5.704531108247283377e+00,6.974719643138743708e-02,5.883653461247285721e-01,7.878971653302245222e-04,1.694470614539978284e-02
5.707462606629835733e+00,6.956036396270129374e-02,5.887329896868342960e-01,7.843850535202296628e-04,1.691448280677819091e-02
5.711287393370164445e+00,6.931712046031911212e-02,5.892126611367669575e-01,7.798215853366796116e-04,1.687508612932987415e-02
5.714218891752716800e+00,6.913108735407443028e-02,5.895803035080566801e-01,7.763383366966049564e-04,1.684491810580893145e-02
5.715781108247282916e+00,6.903209120626879747e-02,5.897762225123973634e-01,7.744871832057986490e-04,1.682885096639229541e-02
5.718712606629835271e+00,6.884659219981043021e-02,5.901438639116541873e-01,7.710230332910381328e-04,1.679871890506937429e-02
5.722537393370164871e+00,6.860509274629844612e-02,5.906235321963467788e-01,7.665219486021162794e-04,1.675943981527829377e-02
5.725468891752717226e+00,6.842039866996828257e-02,5.909911718677371972e-01,7.630863656032776379e-04,1.672936098963900831e-02
5.727031108247283342e+00,6.832211662459354573e-02,5.911870893370945179e-01,7.612605610575797757e-04,1.671334112584165962e-02
5.729962606629835697e+00,6.813795809273814896e-02,5.915547276571789803e-01,7.578438801509752290e-04,1.668329741668050231e-02
5.733787393370164409e+00,6.789820733687751408e-02,5.920343915216687014e-01,7.534045366491178832e-04,1.664413317080143742e-02
5.736718891752716765e+00,6.771485232855739556e-02,5.924020274608475800e-01,7.500161275788506379e-04,1.661414228461396275e-02
5.738281108247282880e+00,6.761728313679664371e-02,5.925979428128009818e-01,7.482154101470078192e-04,1.659816933120394217e-02
5.741212606629835236e+00,6.743446037881647981e-02,5.929655768939500193e-01,7.448457073639785367e-04,1.656821385934810140e-02
5.745037393370164835e+00,6.719644760543830309e-02,5.934452346779305332e-01,7.404674655748257322e-04,1.652916542380356360e-02
5.747968891752717191e+00,6.701442006329286216e-02,5.938128655010490586e-01,7.371257413012790834e-04,1.649926405253724152e-02
5.749531108247283306e+00,6.691755638203113199e-02,5.940087779592303496e-01,7.353498507508711684e-04,1.648333913792604521e-02
5.752462606629835662e+00,6.673605355673588313e-02,5.943764062816414562e-01,7.320266387516744791e-04,1.645347454047472666e-02
5.756287393370164374e+00,6.649975430162191614e-02,5.948560558969765433e-01,7.277088651934522342e-04,1.641454632808403077e-02
5.759218891752716729e+00,6.631903284525701714e-02,5.952236799477534923e-01,7.244133423846833538e-04,1.638473854274154207e-02
5.760781108247282845e+00,6.622286243625795377e-02,5.954195886162788609e-01,7.226620220449666556e-04,1.636886406278247053e-02
5.763712606629835200e+00,6.604265516649096557e-02,5.957872094865946933e-01,7.193848210375528279e-04,1.633909522317080268e-02
5.767537393370164800e+00,6.580803523172625014e-02,5.962668487196257638e-01,7.151268937170310010e-04,1.630029428470763930e-02
5.770468891752717155e+00,6.562859217426858516e-02,5.966344643094211309e-01,7.118770989054079264e-04,1.627058592880767027e-02
5.772031108247283271e+00,6.553309986982151780e-02,5.968303682922981857e-01,7.101500976682713611e-04,1.625476512813261651e-02
5.774962606629835626e+00,6.535415910641163839e-02,5.971979800347946288e-01,7.069184387048001996e-04,1.622509833430280796e-02
5.778787393370164338e+00,6.512117985456056246e-02,5.976776066941923427e-01,7.027197501790865804e-04,1.618643316387656864e-02
5.781718891752716694e+00,6.494298538197912363e-02,5.980452121204562488e-01,6.995152210229917383e-04,1.615683087808352653e-02
5.783281108247282809e+00,6.484815533365281826e-02,5.982411104937764845e-01,6.978122935983010729e-04,1.614106731351013652e-02
5.786212606629835165e+00,6.467045158726117404e-02,5.986087113316357344e-01,6.946257183249525098e-04,1.611150922738678257e-02
5.790037393370164764e+00,6.443907542423843449e-02,5.990883229754275785e-01,6.904856740788644634e-04,1.607298838941305721e-02
5.792968891752717120e+00,6.426210172454571712e-02,5.994559162469863534e-01,6.873259573722905174e-04,1.604349855343490186e-02
5.794531108247283235e+00,6.416791956508019479e-02,5.996518078981346589e-01,6.856468630450964765e-04,1.602779553300855489e-02
5.797462606629835591e+00,6.399142687453905631e-02,6.000193956422715802e-01,6.825049211931719919e-04,1.599835215109246186e-02
5.801287393370164303e+00,6.376162221899202287e-02,6.004989891963893323e-01,6.784229364038310258e-04,1.595998296766411306e-02
5.804218891752716658e+00,6.358584710340176027e-02,6.008665677915070447e-01,6.753075859077066739e-04,1.593061074132277877e-02
5.805781108247282774e+00,6.349230180156265058e-02,6.010624513178389750e-01,6.736520875768038348e-04,1.591497083415451333e-02
5.808712606629835129e+00,6.331700105954646274e-02,6.014300232354216069e-01,6.705543355845662839e-04,1.588564661220949470e-02
5.812537393370164729e+00,6.308874634553385263e-02,6.019095949544674973e-01,6.665298342982591820e-04,1.584743412036694610e-02
5.815468891752717084e+00,6.291415602578047384e-02,6.022771558867606734e-01,6.634584108094361814e-04,1.581818272832514680e-02
5.817031108247283200e+00,6.282124125311473739e-02,6.024730296621074732e-01,6.618262752477883362e-04,1.580260741540921721e-02
5.819962606629835555e+00,6.264712254029133898e-02,6.028405826456574301e-01,6.587722770489691211e-04,1.577340467533719370e-02
5.823787393370164267e+00,6.242040876766609403e-02,6.033201283849077834e-01,6.548046935021107056e-04,1.573535097966149987e-02
5.826718891752716623e+00,6.224699939715092056e-02,6.036876684135006332e-01,6.517767657926513665e-04,1.570622131440001928e-02
5.828281108247282738e+00,6.215471419225628708e-02,6.038835306888663546e-01,6.501677640289514311e-04,1.569071081280800500e-02
5.831212606629835093e+00,6.198177771801014618e-02,6.042510614075627950e-01,6.471570914284945335e-04,1.566162948018629333e-02
5.835037393370164693e+00,6.175660905346094798e-02,6.047305767092139295e-01,6.432458696058810906e-04,1.562373354362060068e-02
5.837968891752717049e+00,6.158438669988825637e-02,6.050980923037097003e-01,6.402610132863786581e-04,1.559472410774710889e-02
5.839531108247283164e+00,6.149273527907907211e-02,6.052939411487793242e-01,6.386749196987778461e-04,1.557927737643018118e-02
5.842462606629835520e+00,6.132099070586551764e-02,6.056614458688847069e-01,6.357071501744000460e-04,1.555031505990312098e-02
5.846287393370164231e+00,6.109738298889307029e-02,6.061409256026799586e-01,6.318517401229900273e-04,1.551257294206499771e-02
5.849218891752716587e+00,6.092636204890758411e-02,6.065084125969177897e-01,6.289095344413528051e-04,1.548368013348244351e-02
5.850781108247282702e+00,6.083535281491551927e-02,6.067042456988721577e-01,6.273461250013654669e-04,1.546829506134351530e-02
5.853712606629835058e+00,6.066481714617935617e-02,6.070717198928388125e-01,6.244208384736637521e-04,1.543944747172923924e-02
5.857537393370164658e+00,6.044279468994753074e-02,6.075511577613447178e-01,6.206206925902583689e-04,1.540185300267418039e-02
5.860468891752717013e+00,6.027299514760504212e-02,6.079186110182879244e-01,6.177207182465860010e-04,1.537307172309482738e-02
5.862031108247283129e+00,6.018263914159038136e-02,6.081144255284534061e-01,6.161797696707522727e-04,1.535774548423539908e-02
5.864962606629835484e+00,6.001333368004316965e-02,6.084818636426251315e-01,6.132965475673599889e-04,1.532900715457102131e-02
5.868787393370164196e+00,5.979292509236296821e-02,6.089612520048158784e-01,6.095511208099939045e-04,1.529155296889418703e-02
5.871718891752716551e+00,5.962436920222815434e-02,6.093286653747618242e-01,6.066929611791988799e-04,1.526287747686209603e-02
5.873281108247282667e+00,5.953467830994863680e-02,6.095244579169010191e-01,6.051742519359097324e-04,1.524760700272687237e-02
5.876212606629835022e+00,5.936662526286835828e-02,6.098918534305522998e-01,6.023326796323255888e-04,1.521897219941174134e-02
5.880037393370164622e+00,5.914785900502682325e-02,6.103711834278953141e-01,5.986414335031089691e-04,1.518165095677170319e-02
5.882968891752716978e+00,5.898056791531797877e-02,6.107385498445043748e-01,5.958246780011824386e-04,1.515307581108690967e-02
5.884531108247283093e+00,5.889155308806557493e-02,6.109343165532860054e-01,5.943279901217009536e-04,1.513785829097472058e-02
5.887462606629835449e+00,5.872477228519782516e-02,6.113016620097374565e-01,5.915276602427543525e-04,1.510932194091763568e-02
5.891287393370164160e+00,5.850767254026820186e-02,6.117809234851990796e-01,5.878900666145837331e-04,1.507212749430338408e-02
5.894218891752716516e+00,5.834166327924018153e-02,6.121482347907424293e-01,5.851143131381509026e-04,1.504364840451042837e-02
5.895781108247282631e+00,5.825333299383021746e-02,6.123439711732768798e-01,5.836394333104168988e-04,1.502848171894898520e-02
5.898712606629834987e+00,5.808783914115998176e-02,6.127112578378041130e-01,5.808799474314857696e-04,1.500004018104070247e-02
5.902537393370164587e+00,5.787242255806428898e-02,6.131904387341593488e-01,5.772954901642654265e-04,1.496296849121157499e-02
5.905468891752716942e+00,5.770770582699912693e-02,6.135576851199794346e-01,5.745603460518671759e-04,1.493458294220699825e-02
5.907031108247283058e+00,5.762006502344305114e-02,6.137533857297992057e-01,5.731070660967887411e-04,1.491946596720127201e-02
5.909962606629835413e+00,5.745586593823097388e-02,6.141206029420439583e-01,5.703880357043311080e-04,1.489111754883837811e-02
5.913787393370165013e+00,5.724213981245076382e-02,6.145996884252145076e-01,5.668562123416164261e-04,1.485416724983224315e-02
5.916718891752717369e+00,5.707871898222175583e-02,6.149668577670294178e-01,5.641612962655682658e-04,1.482587485297156421e-02
5.918281108247283484e+00,5.699176867340109698e-02,6.151625158620930289e-01,5.627294144313494664e-04,1.481080761827585288e-02
5.921212606629835840e+00,5.682886482365529651e-02,6.155296504259367696e-01,5.600504639601753794e-04,1.478255281971737126e-02
5.925037393370164551e+00,5.661682703345694706e-02,6.160086221724599964e-01,5.565707910562268631e-04,1.474572543761580243e-02
5.927968891752716907e+00,5.645469849476921625e-02,6.163756995468692157e-01,5.539157381561066445e-04,1.471752802490202024e-02
5.929531108247283022e+00,5.636843608991947557e-02,6.165713068526333940e-01,5.525050622194929142e-04,1.470251173914417439e-02
5.932462606629835378e+00,5.620682144241676698e-02,6.169383426163294049e-01,5.498658354691546551e-04,1.467435325530244694e-02
5.936287393370164978e+00,5.599646199154780651e-02,6.174171782797714947e-01,5.464378579041173070e-04,1.463765312494021663e-02
5.939218891752717333e+00,5.583561663238457984e-02,6.177841455243857638e-01,5.438223273880824762e-04,1.460955462268503403e-02
5.940781108247283449e+00,5.575003681656492266e-02,6.179796919751495698e-01,5.424326787845160352e-04,1.459459158482592604e-02
5.943712606629835804e+00,5.558970063974578296e-02,6.183466092775522505e-01,5.398328466995478943e-04,1.456653410128931972e-02
5.947537393370164516e+00,5.538100426282652200e-02,6.188252815819557107e-01,5.364561476080149374e-04,1.452996803006968360e-02
5.950468891752716871e+00,5.522142962712375813e-02,6.191921164253599841e-01,5.338798300790898984e-04,1.450197415253600547e-02
5.952031108247282987e+00,5.513652555948483219e-02,6.193875896287458493e-01,5.325110476784463125e-04,1.448706757294506223e-02
5.954962606629835342e+00,5.497745475377300434e-02,6.197543641501566114e-01,5.299503152533397701e-04,1.445911740440212340e-02
5.958787393370164942e+00,5.477040409909588597e-02,6.202328390881167719e-01,5.266245248168195106e-04,1.442269415788861864e-02
5.961718891752717298e+00,5.461208693273451181e-02,6.205995135257713624e-01,5.240871491427047087e-04,1.439481198882457992e-02
5.963281108247283413e+00,5.452785164187728267e-02,6.207948978060265910e-01,5.227390930707087298e-04,1.437996576054115065e-02
5.966212606629835769e+00,5.437003343062742078e-02,6.211614986115869819e-01,5.202172069668152240e-04,1.435213041474154953e-02
5.970037393370164480e+00,5.416461273519471847e-02,6.216397325515101713e-01,5.169420138821911306e-04,1.431586014681212465e-02
5.972968891752716836e+00,5.400754192426711342e-02,6.220062104091189648e-01,5.144433573292621614e-04,1.428809770820475486e-02
5.974531108247282951e+00,5.392396990826502784e-02,6.222014854618844737e-01,5.131159147742220521e-04,1.427331617962652316e-02
5.977462606629835307e+00,5.376739491406391791e-02,6.225678723777866574e-01,5.106326752293809937e-04,1.424560394023706607e-02
5.981287393370164907e+00,5.356359400653677716e-02,6.230458088367961667e-01,5.074078420024206700e-04,1.420949764705382694e-02
5.984218891752717262e+00,5.340776361594962857e-02,6.234120434901335717e-01,5.049477416360648998e-04,1.418186348150892763e-02
5.985781108247283377e+00,5.332485252934660719e-02,6.236071830516597414e-01,5.036408340841961023e-04,1.416715124923292012e-02
5.988712606629835733e+00,5.316951774259447844e-02,6.239733046649430515e-01,5.011961057700664015e-04,1.413957076486386556e-02
5.992537393370164445e+00,5.296733691975920311e-02,6.244508693564368995e-01,4.980214994552435151e-04,1.410363995294972896e-02
5.995468891752716800e+00,5.281275031682494681e-02,6.248167989286199653e-01,4.955998825986336056e-04,1.407614296620185446e-02
5.997031108247282916e+00,5.273050207406061729e-02,6.250117707018506552e-01,4.943134655316592510e-04,1.406150461560341271e-02
5.999962606629835271e+00,5.257641466478579079e-02,6.253775600576216842e-01,4.919072042236956582e-04,1.403406472350694247e-02
6.003787393370164871e+00,5.237585447929112709e-02,6.258546908020948818e-01,4.887825968286943186e-04,1.399831854834808834e-02
6.006718891752717226e+00,5.222250788277106592e-02,6.262202813072537122e-01,4.863991962529395073e-04,1.397096432092480994e-02
6.008281108247283342e+00,5.214092859169970617e-02,6.264150493735867187e-01,4.851332422492529977e-04,1.395640398106990504e-02
6.011212606629835697e+00,5.198809505077649218e-02,6.267804529178492290e-01,4.827653027942916102e-04,1.392911114523749834e-02
6.015037393370164409e+00,5.178932777679491617e-02,6.272566924567795077e-01,4.796929966794973845e-04,1.389358630257502350e-02
6.017968891752716765e+00,5.163752728435119094e-02,6.276211781337267537e-01,4.773522193292033516e-04,1.386643332185269299e-02
6.019531108247282880e+00,5.155679966140403608e-02,6.278152868464645930e-01,4.761093616239172308e-04,1.385198552132991569e-02
6.022462606629835236e+00,5.140570069580569640e-02,6.281791173732292899e-01,4.737867687989786008e-04,1.382492882265981375e-02
6.026287393370164835e+00,5.120831123666164802e-02,6.286554352492023101e-01,4.707598037113243914e-04,1.378955268224972726e-02
6.029218891752717191e+00,5.105606873260180867e-02,6.290236015158717775e-01,4.684307559845956020e-04,1.376224514380244845e-02
6.030781108247283306e+00,5.097456120234672428e-02,6.292209973416627022e-01,4.671858181382142466e-04,1.374761666756749677e-02
6.033712606629835662e+00,5.082041217204433942e-02,6.295948802226205565e-01,4.648350709507952918e-04,1.371993214194635463e-02
6.037537393370164374e+00,5.062236634377306754e-02,6.300762529938224166e-01,4.618224427562258585e-04,1.368433983172638070e-02
6.040468891752716729e+00,5.047857161966005229e-02,6.304265250266359866e-01,4.596401385195531247e-04,1.365847300462842868e-02
6.042031108247282845e+00,5.040556278352872899e-02,6.306046070224287092e-01,4.585338047365372909e-04,1.364533335454716501e-02
6.044962606629835200e+00,5.027950205232361441e-02,6.309123361523264473e-01,4.566270533433586785e-04,1.362266036967214010e-02
6.048787393370164800e+00,5.011003114174712031e-02,6.313271145154663033e-01,4.540670684502861308e-04,1.359210096574851347e-02
6.051718891752717155e+00,4.995056572964370195e-02,6.317181417446667835e-01,4.516642013761493755e-04,1.356333591357417739e-02
6.053281108247283271e+00,4.985268786568770177e-02,6.319587412383708136e-01,4.501907780357177185e-04,1.354563206046023940e-02
6.056212606629835626e+00,4.962022227151723086e-02,6.325310594332251846e-01,4.467013870155800968e-04,1.350360900958700976e-02
6.060037393370164338e+00,4.936238839666064887e-02,6.331679261090914501e-01,4.428439167608080027e-04,1.345692331180128529e-02
6.062968891752716694e+00,4.927610338838474269e-02,6.333809765988767104e-01,4.415594710283343976e-04,1.344138763006627428e-02
6.064531108247282809e+00,4.926281329000072734e-02,6.334108422733607524e-01,4.413795825028548605e-04,1.343953642795036631e-02
6.067462606629835165e+00,4.938028031614182661e-02,6.331271955875231727e-01,4.430901004796352336e-04,1.345952567430427210e-02
6.071287393370164764e+00,4.910638912783122506e-02,6.338007391020981096e-01,4.390371537683358241e-04,1.341079526206223962e-02
6.074218891752717120e+00,4.857997500139246694e-02,6.351024369499486122e-01,4.312899411263033098e-04,1.331690499369156747e-02
6.075781108247283235e+00,4.825355102868385260e-02,6.358906891052673593e-01,4.266595605113335504e-04,1.326305167440557445e-02
6.078712606629835591e+00,4.805318072394077628e-02,6.365022233299084675e-01,4.230709171840011653e-04,1.320633444478383489e-02
6.082537393370164303e+00,5.025060188265517702e-02,6.309355127304231425e-01,4.564824755697386707e-04,1.362617934315631801e-02
6.085468891752716658e+00,5.277705943361772623e-02,6.248501346537459478e-01,4.953798215173108857e-04,1.407940761100169406e-02
6.087031108247282774e+00,5.403402449060136503e-02,6.219088923571941541e-01,5.151004973502384650e-04,1.429933737694758997e-02
6.089962606629835129e+00,5.458329073365176393e-02,6.206533918083082524e-01,5.237094577885762761e-04,1.439202686617329849e-02
6.093787393370164729e+00,5.371698102871817065e-02,6.226501127276716785e-01,5.100709600852534322e-04,1.424328816466507650e-02
6.096718891752717084e+00,5.319791167776244389e-02,6.238780488781769940e-01,5.018265201709738157e-04,1.414979942852000183e-02
6.098281108247283200e+00,5.331731345563257146e-02,6.235958046850443859e-01,5.037120596260008781e-04,1.417115830616145176e-02
6.101212606629835555e+00,5.389977921588440940e-02,6.222245136009412203e-01,5.129536289498229070e-04,1.427520584718797864e-02
6.105037393370164267e+00,5.414765025774209012e-02,6.216487412241653576e-01,5.168740746728737448e-04,1.431846272772391640e-02
6.107968891752716623e+00,5.396439006051905601e-02,6.220741947666896809e-01,5.139747979759589063e-04,1.428649885784556879e-02
6.109531108247282738e+00,5.378447560823731294e-02,6.224948138086244809e-01,5.111213668108847410e-04,1.425470903166910219e-02
6.112462606629835093e+00,5.374255168253555537e-02,6.225930968306883084e-01,5.104564605519884253e-04,1.424727086557006812e-02
6.116287393370164693e+00,5.393671300506271138e-02,6.221379810664814380e-01,5.135412837609134836e-04,1.428177363290687729e-02
6.119218891752717049e+00,5.404538001183728513e-02,6.218844900720548186e-01,5.152659418116076456e-04,1.430092475153523293e-02
6.120781108247283164e+00,5.402915071193395424e-02,6.219220943278416236e-01,5.150098277821349132e-04,1.429811002938029263e-02
6.123712606629835520e+00,5.393183802395815768e-02,6.221488655053459826e-01,5.134673782359589194e-04,1.428100905835606033e-02
6.127537393370164231e+00,5.390618301948787994e-02,6.222086241520945471e-01,5.130615566514759845e-04,1.427651322852881155e-02
6.130468891752716587e+00,5.395422084610886071e-02,6.220962401136337361e-01,5.138250618195335222e-04,1.428502868992658631e-02
6.132031108247282702e+00,5.399251013719173070e-02,6.220068320273769436e-01,5.144331136993190697e-04,1.429179100190494829e-02
6.134962606629835058e+00,5.400394436012243699e-02,6.219801278285022050e-01,5.146148665524225268e-04,1.429381333113579310e-02
6.138787393370164658e+00,5.397557195071749081e-02,6.220463723569999992e-01,5.141642443599488393e-04,1.428880396569231874e-02
6.141718891752717013e+00,5.396362929236291767e-02,6.220743551118417258e-01,5.139740190078062295e-04,1.428667861338261957e-02
6.143281108247283129e+00,5.397144937763907052e-02,6.220561675604282525e-01,5.140977191745167403e-04,1.428804650707173572e-02
6.146212606629835484e+00,5.399395127294259744e-02,6.220038205567237632e-01,5.144538621637760297e-04,1.429198595495951261e-02
6.150037393370164196e+00,5.400023121832673439e-02,6.219894895872291052e-01,5.145514790661626352e-04,1.429303544050935723e-02
6.152968891752716551e+00,5.399281184685267299e-02,6.220071122893803262e-01,5.144316485434068933e-04,1.429167043575802799e-02
6.154531108247282667e+00,5.398758287105632353e-02,6.220195039169418294e-01,5.143473896067144715e-04,1.429071359339736946e-02
6.157462606629835022e+00,5.398987704269663651e-02,6.220145377429266986e-01,5.143812694015810743e-04,1.429104762532042508e-02
6.161287393370164622e+00,5.399927085063374599e-02,6.219931924486941099e-01,5.145266355253431392e-04,1.429259953199824885e-02
6.164218891752716978e+00,5.400368736689702825e-02,6.219833821113833761e-01,5.145935031867638872e-04,1.429328796635646014e-02
6.165781108247283093e+00,5.400324426176179859e-02,6.219846969411930715e-01,5.145846136277073537e-04,1.429315832767672281e-02
6.168712606629835449e+00,5.400190978294057420e-02,6.219883678428340668e-01,5.145597450660957788e-04,1.429282076692352244e-02
6.172537393370164160e+00,5.400385043213314779e-02,6.219846170275936670e-01,5.145854251781754570e-04,1.429302043448337639e-02
6.175468891752716516e+00,5.400630150790628609e-02,6.219795262171935457e-01,5.146201956160226503e-04,1.429333747860935498e-02
6.177031108247282631e+00,5.400723597944743354e-02,6.219776900867965974e-01,5.146327601779401286e-04,1.429343913398339536e-02
6.179962606629834987e+00,5.400644498872395061e-02,6.219801948770434796e-01,5.146158428380871426e-04,1.429317860892901151e-02
6.183787393370164587e+00,5.400535267671920103e-02,6.219836203343965808e-01,5.145927069785857224e-04,1.429282510362397431e-02
6.186718891752716942e+00,5.400605804688939776e-02,6.219826515221441587e-01,5.145994422349985369e-04,1.429282549528639382e-02
6.188281108247283058e+00,5.400729061680564769e-02,6.219801359163095178e-01,5.146166409873062769e-04,1.429297697894062712e-02
6.191212606629835413e+00,5.400986746922409321e-02,6.219747952467739038e-01,5.146531408995643755e-04,1.429330875120617475e-02
6.195037393370165013e+00,5.401252995891853148e-02,6.219694421491464009e-01,5.146897824167505613e-04,1.429362176169730880e-02
6.197968891752717369e+00,5.401405416921300356e-02,6.219665218200406409e-01,5.147098251148975439e-04,1.429377500999376265e-02
6.199531108247283484e+00,5.401473333810711402e-02,6.219652653039982049e-01,5.147184683801006013e-04,1.429383530855004615e-02
6.202462606629835840e+00,5.401598240402839118e-02,6.219629415986189791e-01,5.147344601007624839e-04,1.429394886083867541e-02
6.206287393370164551e+00,5.401713825433592658e-02,6.219609551925544544e-01,5.147482180115106306e-04,1.429402504408474293e-02
6.209218891752716907e+00,5.401782084579596216e-02,6.219598518611292315e-01,5.147559159364284691e-04,1.429405817959306622e-02
6.210781108247283022e+00,5.401817883782197155e-02,6.219592550511118256e-01,5.147600805034218113e-04,1.429407909276834629e-02
6.213712606629835378e+00,5.401913397136848261e-02,6.219574282400011089e-01,5.147727113309203111e-04,1.429417708557942368e-02
6.217537393370164978e+00,5.402079223462476903e-02,6.219539849412232257e-01,5.147964126613521199e-04,1.429439641755360715e-02
6.220468891752717333e+00,5.402220679653448737e-02,6.219509284718292008e-01,5.148174243388102794e-04,1.429460553910125512e-02
6.222031108247283449e+00,5.402296387544144179e-02,6.219492607586944999e-01,5.148288877983483438e-04,1.429472350828533793e-02
6.224962606629835804e+00,5.402439771254030632e-02,6.219460388951019159e-01,5.148510302910361529e-04,1.429495890996839227e-02
6.228787393370164516e+00,5.402641581454509234e-02,6.219413637618570467e-01,5.148831340225657740e-04,1.429531627056262674e-02
6.231718891752716871e+00,5.402788824674456536e-02,6.219378519192411137e-01,5.149072560960780412e-04,1.429559638934537261e-02
6.233281108247282987e+00,5.402857212936805487e-02,6.219361781996645133e-01,5.149187649738362887e-04,1.429573496059349628e-02
6.236212606629835342e+00,5.402950678982933880e-02,6.219337799398945155e-01,5.149353066387283000e-04,1.429594689736260124e-02
6.240037393370164942e+00,5.402999435876453677e-02,6.219322170325641830e-01,5.149462256091344144e-04,1.429612102649428784e-02
6.242968891752717298e+00,5.403028131412193624e-02,6.219311128778162168e-01,5.149539572051586292e-04,1.429625974584453757e-02
6.244531108247283413e+00,5.403058753380074464e-02,6.219301282963521915e-01,5.149607756514141535e-04,1.429636801550405491e-02
6.247462606629835769e+00,5.403176704865245150e-02,6.219267985320375836e-01,5.149836650735415940e-04,1.429669136888940019e-02
6.251287393370164480e+00,5.403503676895290292e-02,6.219182793125298536e-01,5.150419647007750375e-04,1.429744464419531111e-02
6.254218891752716836e+00,5.403828966367662384e-02,6.219099064161757173e-01,5.150992087164034091e-04,1.429817297851976310e-02
6.255781108247282951e+00,5.404002513535661328e-02,6.219054051294686802e-01,5.151299848802163564e-04,1.429856805922866646e-02
6.258712606629835307e+00,5.404265019542416060e-02,6.218983692227781912e-01,5.151781313154393501e-04,1.429920986810875871e-02
6.262537393370164907e+00,5.404337314950514309e-02,6.218953753993130551e-01,5.151988144994312487e-04,1.429959265516761967e-02
6.265468891752717262e+00,5.404217337450813174e-02,6.218970890639620164e-01,5.151873637811479585e-04,1.429959228908889678e-02
6.267031108247283377e+00,5.404114070061812047e-02,6.218988926198274481e-01,5.151751971786816802e-04,1.429952783656144449e-02
6.269962606629835733e+00,5.403932203768512660e-02,6.219019525037766671e-01,5.151545775418364930e-04,1.429943672820096698e-02
6.273787393370164445e+00,5.403940552566435102e-02,6.219001329251839794e-01,5.151672623593604424e-04,1.429976673544356910e-02
6.276718891752716800e+00,5.404149307601769509e-02,6.218939636436439100e-01,5.152095075377922636e-04,1.430038693082749841e-02
6.278281108247282916e+00,5.404321369635487621e-02,6.218892409856935366e-01,5.152417960348568962e-04,1.430082782261361818e-02
6.281212606629835271e+00,5.404671574047305305e-02,6.218797152463020339e-01,5.153069086485142754e-04,1.430170829777057881e-02
6.285037393370164871e+00,5.404939312430639270e-02,6.218716591540539573e-01,5.153620734610944156e-04,1.430253080573440361e-02
6.287968891752717226e+00,5.404961796452366352e-02,6.218697253945655312e-01,5.153754555151970592e-04,1.430284269132499515e-02
6.289531108247283342e+00,5.404912273393962935e-02,6.218701251036082844e-01,5.153728397647023814e-04,1.430290114887689500e-02
6.292462606629835697e+00,5.404783381198339370e-02,6.218717113725960033e-01,5.153622295706445072e-04,1.430294777483882840e-02
6.296287393370164409e+00,5.404761111523058437e-02,6.218703847063044021e-01,5.153715185597050868e-04,1.430326450860860445e-02
6.299218891752716765e+00,5.404879437619059673e-02,6.218662255226162783e-01,5.154000425617704653e-04,1.430374299307625441e-02
6.300781108247282880e+00,5.404984360610754629e-02,6.218630414313187638e-01,5.154218346585099069e-04,1.430407010281158249e-02
6.303712606629835236e+00,5.405180882058050612e-02,6.218570971471508724e-01,5.154625160485466198e-04,1.430467899121300526e-02
6.307537393370164835e+00,5.405258148739585516e-02,6.218535754913616653e-01,5.154867354964244022e-04,1.430514661774184848e-02
6.310468891752717191e+00,5.405187592576070343e-02,6.218539568180249111e-01,5.154843005040176925e-04,1.430526577501286395e-02
6.312031108247283306e+00,5.405117959376614517e-02,6.218549295650881437e-01,5.154777569542484932e-04,1.430526847411392292e-02
6.314962606629835662e+00,5.405012300121189717e-02,6.218562193986630904e-01,5.154691238500551647e-04,1.430530853292870559e-02
6.318787393370164374e+00,5.405063829250397744e-02,6.218535909238347426e-01,5.154872326384233022e-04,1.430567470402788026e-02
6.321718891752716729e+00,5.405219080962467282e-02,6.218489690948382220e-01,5.155188745416146561e-04,1.430614190155507850e-02
6.323281108247282845e+00,5.405324675774966087e-02,6.218460093459617921e-01,5.155391206243485885e-04,1.430642426350925596e-02
6.326212606629835200e+00,5.405483159813809224e-02,6.218414549113554513e-01,5.155702977593229746e-04,1.430686996471232028e-02
6.330037393370164800e+00,5.405527190040793767e-02,6.218394676131410170e-01,5.155840130329909484e-04,1.430713401968198781e-02
6.332968891752717155e+00,5.405478478239613555e-02,6.218400011895848234e-01,5.155804998898557128e-04,1.430716546089449807e-02
6.334531108247283271e+00,5.405441662955561000e-02,6.218405896466084881e-01,5.155765520233555324e-04,1.430715335131702189e-02
6.337462606629835626e+00,5.405417357873650019e-02,6.218407507115614186e-01,5.155755655828695968e-04,1.430719030877062800e-02
6.341287393370164338e+00,5.405492005889649815e-02,6.218386918600977697e-01,5.155897288716416440e-04,1.430738575627912151e-02
6.344218891752716694e+00,5.405586362777123344e-02,6.218364210841373918e-01,5.156052947218962281e-04,1.430756795245253198e-02
6.345781108247282809e+00,5.405634968743146945e-02,6.218353150270005125e-01,5.156128765138185939e-04,1.430764968857218059e-02
6.348712606629835165e+00,5.405688200843188074e-02,6.218342520206020518e-01,5.156201946349820136e-04,1.430771186232739078e-02
6.352537393370164764e+00,5.405721075298127593e-02,6.218339779053837502e-01,5.156221414370245042e-04,1.430767887173833679e-02
6.355468891752717120e+00,5.405755378179651072e-02,6.218337624261066621e-01,5.156236574426221455e-04,1.430763014704490403e-02
6.357031108247283235e+00,5.405786425626032260e-02,6.218334256024090623e-01,5.156259738887161151e-04,1.430761224984029509e-02
6.359962606629835591e+00,5.405873223740016720e-02,6.218322724725945383e-01,5.156338641570402384e-04,1.430760145907479346e-02
6.363787393370164303e+00,5.405986933239932679e-02,6.218310466836063366e-01,5.156422436220429702e-04,1.430753301820339093e-02
6.366718891752716658e+00,5.406059763315591848e-02,6.218306647846026936e-01,5.156448543659093980e-04,1.430741270744829118e-02
6.368281108247282774e+00,5.406091990816087184e-02,6.218306944755637167e-01,5.156446524054332774e-04,1.430732181254262304e-02
6.371212606629835129e+00,5.406157665673173851e-02,6.218307761405406087e-01,5.156440901481520707e-04,1.430713240446930372e-02
6.375037393370164729e+00,5.406294661882349306e-02,6.218299709061417824e-01,5.156495599693660921e-04,1.430692162244709582e-02
6.377968891752717084e+00,5.406429256514762999e-02,6.218288730454282209e-01,5.156570206943171227e-04,1.430677244337236372e-02
6.379531108247283200e+00,5.406505906210768569e-02,6.218282445525749047e-01,5.156612899314672298e-04,1.430668805907796097e-02
6.382462606629835555e+00,5.406633429826551013e-02,6.218275709925948913e-01,5.156658480804586194e-04,1.430647707413561752e-02
6.386287393370164267e+00,5.406750051610864638e-02,6.218280808618770195e-01,5.156623186286536913e-04,1.430607057029627260e-02
6.389218891752716623e+00,5.406821247179928458e-02,6.218290490342665011e-01,5.156556690587624486e-04,1.430569771455963111e-02
6.390781108247282738e+00,5.406860534517881484e-02,6.218295810422437286e-01,5.156520127719601545e-04,1.430549233182522827e-02
6.393712606629835093e+00,5.406956187698622879e-02,6.218301421883102309e-01,5.156481254638874958e-04,1.430513141489030832e-02
6.397537393370164693e+00,5.407130092223752516e-02,6.218298425732624590e-01,5.156500735320654035e-04,1.430472537382573330e-02
6.400468891752717049e+00,5.407284343334849142e-02,6.218291777000993781e-01,5.156545228200496702e-04,1.430444073434915427e-02
6.402031108247283164e+00,5.407367488861650195e-02,6.218288100130072715e-01,5.156569810293420422e-04,1.430428897494528777e-02
6.404962606629835520e+00,5.407513051812384147e-02,6.218283609826534830e-01,5.156599437057171045e-04,1.430398610502349802e-02
6.408787393370164231e+00,5.407662897899719739e-02,6.218286612357467602e-01,5.156577528954755510e-04,1.430352897262932889e-02
6.411718891752716587e+00,5.407749498000803678e-02,6.218294739958961648e-01,5.156520900719668279e-04,1.430314283962113957e-02
6.413281108247282702e+00,5.407788220719757927e-02,6.218300413254620462e-01,5.156481533380130296e-04,1.430293122507066139e-02
6.416212606629835058e+00,5.407856513449826874e-02,6.218311154737744539e-01,5.156406937933400965e-04,1.430254369298339552e-02
6.420037393370164658e+00,5.407970882157139142e-02,6.218317033822073903e-01,5.156364944107276168e-04,1.430212474272003764e-02
6.422968891752717013e+00,5.408080800660219900e-02,6.218314286459436513e-01,5.156382120706065305e-04,1.430188169547107722e-02
6.424531108247283129e+00,5.408145934023954327e-02,6.218310458757965176e-01,5.156407362077997363e-04,1.430177945912421839e-02
6.427462606629835484e+00,5.408265788053540774e-02,6.218302132212850664e-01,5.156462485487676431e-04,1.430161540011010493e-02
6.431287393370164196e+00,5.408379798459753834e-02,6.218297511765336072e-01,5.156491781829499171e-04,1.430139517004152400e-02
6.434218891752716551e+00,5.408425854721946036e-02,6.218300636646639790e-01,5.156468756433095187e-04,1.430120952457300879e-02
6.435781108247282667e+00,5.408434695293594385e-02,6.218304857885649239e-01,5.156439053465891294e-04,1.430110376839626926e-02
6.438712606629835022e+00,5.408432294821654412e-02,6.218315113719004028e-01,5.156367390711849834e-04,1.430091136293465230e-02
6.442537393370164622e+00,5.408409623539863625e-02,6.218328893674843760e-01,5.156271163932573927e-04,1.430070442933019728e-02
6.445468891752716978e+00,5.408391690075528557e-02,6.218336475776833350e-01,5.156217720642225196e-04,1.430060362520697154e-02
6.447031108247283093e+00,5.408385742058402501e-02,6.218338601021692336e-01,5.156202296933328757e-04,1.430057657547251226e-02
6.449962606629835449e+00,5.408386943759319748e-02,6.218337809393261750e-01,5.156205935363973852e-04,1.430058348907615844e-02
6.453787393370164160e+00,5.408402466223968114e-02,6.218330043768311999e-01,5.156256570826232540e-04,1.430068288101963431e-02
6.456718891752716516e+00,5.408398630125890727e-02,6.218325397317000514e-01,5.156286465853738557e-04,1.430077593707358187e-02
6.458281108247282631e+00,5.408383902082172789e-02,6.218325138955660414e-01,5.156287270826968557e-04,1.430081711333911453e-02
6.461212606629834987e+00,5.408315330813229932e-02,6.218333006764977799e-01,5.156231823834970781e-04,1.430084464877063102e-02
6.465037393370164587e+00,5.408194265492089620e-02,6.218348772842141603e-01,5.156121950377763304e-04,1.430086003921109648e-02
6.467968891752716942e+00,5.408120280929839402e-02,6.218355461862876687e-01,5.156074495525805575e-04,1.430092405777437861e-02
6.469531108247283058e+00,5.408097309745548559e-02,6.218354962689121024e-01,5.156076902996370708e-04,1.430099147912419072e-02
6.472462606629835413e+00,5.408092566833696407e-02,6.218344818506648108e-01,5.156144180878120516e-04,1.430119062448920002e-02
6.476287393370165013e+00,5.408062554903976527e-02,6.218337016443161724e-01,5.156194911422491960e-04,1.430141069673899860e-02
6.479218891752717369e+00,5.407989546533962383e-02,6.218342776082158574e-01,5.156153770290579060e-04,1.430148965504716464e-02
6.480781108247283484e+00,5.407929020644857560e-02,6.218350964353320798e-01,5.156096957397345850e-04,1.430149213602987385e-02
6.483712606629835840e+00,5.407804435786813663e-02,6.218368955342389315e-01,5.155972474297371979e-04,1.430147632607723339e-02
6.487537393370164551e+00,5.407723628836005186e-02,6.218373367129252927e-01,5.155940073416886418e-04,1.430160015738457177e-02
6.490468891752716907e+00,5.407713193950398206e-02,6.218364275511062411e-01,5.156000342597008264e-04,1.430179492978201489e-02
6.492031108247283022e+00,5.407717653891290499e-02,6.218356777011138092e-01,5.156050582315770386e-04,1.430192249018097557e-02
6.494962606629835378e+00,5.407681683153201663e-02,6.218351925899098243e-01,5.156082076405316952e-04,1.430210498281073335e-02
6.498787393370164978e+00,5.407530239963127122e-02,6.218366696203525557e-01,5.155979485660795421e-04,1.430222094984332122e-02
6.501718891752717333e+00,5.407385825718271505e-02,6.218380699936850720e-01,5.155882691865304717e-04,1.430233441271163558e-02
6.503281108247283449e+00,5.407313702597472960e-02,6.218385191653644783e-01,5.155851408242517189e-04,1.430243839681199711e-02
6.506212606629835804e+00,5.407228340349395229e-02,6.218377470649879557e-01,5.155902873821445725e-04,1.430280695383475201e-02
6.510037393370164516e+00,5.407085669293578561e-02,6.218363601242855587e-01,5.155996057925108216e-04,1.430344285241940197e-02
6.512968891752716871e+00,5.406879081836217515e-02,6.218364746783791031e-01,5.155987325059866724e-04,1.430396513502809643e-02
6.514531108247282987e+00,5.406719334605707833e-02,6.218372322989443868e-01,5.155935231391171577e-04,1.430424323597844112e-02
6.517462606629835342e+00,5.406342750958986754e-02,6.218394416248499423e-01,5.155783862513935428e-04,1.430481963504642504e-02
6.521287393370164942e+00,5.405855607153649267e-02,6.218399451709422099e-01,5.155748657074238047e-04,1.430601101401476026e-02
6.524218891752717298e+00,5.405472723425600035e-02,6.218385265448111987e-01,5.155844760624772290e-04,1.430729103011003922e-02
6.525781108247283413e+00,5.405253370703535371e-02,6.218373234861008791e-01,5.155926471434602856e-04,1.430809839381364142e-02
6.528712606629835769e+00,5.404716177659853876e-02,6.218363640420794258e-01,5.155991401503899315e-04,1.430970072808620056e-02
6.532537393370164480e+00,5.403708576043361744e-02,6.218387809618164397e-01,5.155826213334887805e-04,1.431191044292961373e-02
6.535468891752716836e+00,5.402787731311599340e-02,6.218412408703617444e-01,5.155658342436640054e-04,1.431388368052274006e-02
6.537031108247282951e+00,5.402270838409931053e-02,6.218420930259794810e-01,5.155600188737642902e-04,1.431509177237522829e-02
6.539962606629835307e+00,5.401342137476607130e-02,6.218406978378584471e-01,5.155695144728062720e-04,1.431781679489209369e-02
6.543787393370164907e+00,5.400026277626042426e-02,6.218372400400808964e-01,5.155930775605245802e-04,1.432196023832654416e-02
6.546718891752717262e+00,5.398807294474713969e-02,6.218364621544593129e-01,5.155983962867779482e-04,1.432534173282463442e-02
6.548281108247283377e+00,5.398055511542634161e-02,6.218373841009519065e-01,5.155921353058475192e-04,1.432716283308015613e-02
6.551212606629835733e+00,5.396462719099525546e-02,6.218415621847336316e-01,5.155637289114488016e-04,1.433060198174066976e-02
6.555037393370164445e+00,5.394376434281883403e-02,6.218439784815978921e-01,5.155473690474794137e-04,1.433568945349595128e-02
6.557968891752716800e+00,5.392852381899152642e-02,6.218420947426281931e-01,5.155602881020601973e-04,1.434010014345598986e-02
6.559531108247282916e+00,5.392073377171856946e-02,6.218397697068366314e-01,5.155761717959203832e-04,1.434261375166059199e-02
6.562462606629835271e+00,5.390558378736621387e-02,6.218360249026296804e-01,5.156017867032938436e-04,1.434735746681964352e-02
6.566287393370164871e+00,5.388262278376949183e-02,6.218382571391229963e-01,5.155867851709684509e-04,1.435305368968434539e-02
6.569218891752717226e+00,5.386396983254845144e-02,6.218431198015978989e-01,5.155538715203717955e-04,1.435710753746293443e-02
6.570781108247283342e+00,5.385420536058584118e-02,6.218458418701972024e-01,5.155354537741489154e-04,1.435919767980048736e-02
6.573712606629835697e+00,5.383842789251514632e-02,6.218465825140255809e-01,5.155306151797823784e-04,1.436327086506885946e-02
6.577537393370164409e+00,5.382281484246602410e-02,6.218403299896853031e-01,5.155734267703940537e-04,1.436863052256071027e-02
6.580468891752716765e+00,5.381280748378057532e-02,6.218355695859489884e-01,5.156060331895941356e-04,1.437221148548140960e-02
6.582031108247282880e+00,5.380766177648761001e-02,6.218346141238345615e-01,5.156126622243504794e-04,1.437377071966519128e-02
6.584962606629835236e+00,5.379727440264966964e-02,6.218389205898189331e-01,5.155836367438105779e-04,1.437573675809912001e-02
6.588787393370164835e+00,5.378695047864697626e-02,6.218469144399435544e-01,5.155296480169163078e-04,1.437699042507283552e-02
6.591718891752717191e+00,5.378444888799409351e-02,6.218489511257061508e-01,5.155160938140844733e-04,1.437728110464545246e-02
6.593281108247283306e+00,5.378568907872057631e-02,6.218473464165855669e-01,5.155271628779582987e-04,1.437725829235265984e-02
6.596212606629835662e+00,5.379262814731924913e-02,6.218400423125446386e-01,5.155771323380627363e-04,1.437679706574505022e-02
6.600037393370164374e+00,5.380527871110064864e-02,6.218355691001926644e-01,5.156079785894920582e-04,1.437427677007226644e-02
6.602968891752716729e+00,5.381661790777167442e-02,6.218386376137542415e-01,5.155874672445454315e-04,1.437067639947574305e-02
6.604531108247282845e+00,5.382321450578850253e-02,6.218426293522926196e-01,5.155605146057845025e-04,1.436816397923439646e-02
6.607462606629835200e+00,5.383849652139038183e-02,6.218496473952744852e-01,5.155131699336758504e-04,1.436276651212369145e-02
6.611287393370164800e+00,5.386804962916887096e-02,6.218477603896241934e-01,5.155265315361102487e-04,1.435525887102915427e-02
6.614218891752717155e+00,5.389609994007331373e-02,6.218407167571369243e-01,5.155748937059901607e-04,1.434913363710697311e-02
6.615781108247283271e+00,5.391211985729608275e-02,6.218363851815462695e-01,5.156046210883006003e-04,1.434569691712434848e-02
6.618712606629835626e+00,5.394053591551713212e-02,6.218341299115003329e-01,5.156204486412286053e-04,1.433857969400243078e-02
6.622537393370164338e+00,5.397267532430082698e-02,6.218432462431539021e-01,5.155590434166764649e-04,1.432833485607900095e-02
6.625468891752716694e+00,5.399510452787480153e-02,6.218517138167140024e-01,5.155018994001693815e-04,1.432079548435848636e-02
6.627031108247282809e+00,5.400673921558260537e-02,6.218543999327227345e-01,5.154838949150582477e-04,1.431721028899829960e-02
6.629962606629835165e+00,5.402919212430518092e-02,6.218504216405120744e-01,5.155115563371069892e-04,1.431202844430101880e-02
6.633787393370164764e+00,5.405250361757281408e-02,6.218385172945453121e-01,5.155934431272738696e-04,1.430812844790183870e-02
6.636718891752717120e+00,5.405909599403898452e-02,6.218335701712343067e-01,5.156277749332287535e-04,1.430733622488118001e-02
6.638281108247283235e+00,5.405682175373378862e-02,6.218346064437352272e-01,5.156210408621837151e-04,1.430775129209022230e-02
6.641212606629835591e+00,5.403969373857300112e-02,6.218444176712507598e-01,5.155548202308210797e-04,1.431044805855801079e-02
6.645037393370164303e+00,5.399649678110324258e-02,6.218538848527259688e-01,5.154911658736052987e-04,1.432012806210442545e-02
6.647968891752716658e+00,5.394701444150006020e-02,6.218523036909487933e-01,5.155026193822282712e-04,1.433358151657967809e-02
6.649531108247282774e+00,5.391429938201351690e-02,6.218474681343879595e-01,5.155358881172555354e-04,1.434320469782209527e-02
6.652462606629835129e+00,5.383738476106030013e-02,6.218358428561175932e-01,5.156156744636544980e-04,1.436591905658252295e-02
6.656287393370164729e+00,5.369594515414018859e-02,6.218339295755643814e-01,5.156295541201099102e-04,1.440414781711927585e-02
6.659218891752717084e+00,5.355275267278552381e-02,6.218424367739748826e-01,5.155724767207856257e-04,1.444106374524767138e-02
6.660781108247283200e+00,5.346341114504923886e-02,6.218494349816149347e-01,5.155254479637915712e-04,1.446387642284389409e-02
6.663712606629835555e+00,5.327348108197725585e-02,6.218581374374231308e-01,5.154672273287158862e-04,1.451380359025669642e-02
6.667537393370164267e+00,5.298070816232770819e-02,6.218515557978369079e-01,5.155127964221751504e-04,1.459529744796995467e-02
6.670468891752716623e+00,5.271873569867071424e-02,6.218398386689997226e-01,5.155925021889628786e-04,1.467009295715991299e-02
6.672031108247282738e+00,5.256511574767807476e-02,6.218339225368205714e-01,5.156326286012644913e-04,1.471411090607294310e-02
6.674962606629835093e+00,5.224779750826938352e-02,6.218328711537597364e-01,5.156404680462211816e-04,1.480369965732841048e-02
6.678787393370164693e+00,5.178457256460374664e-02,6.218465750373557421e-01,5.155497077651966225e-04,1.493349318820842361e-02
6.681718891752717049e+00,5.138943678331714393e-02,6.218571179960881157e-01,5.154804976579737677e-04,1.504629734992495027e-02
6.683281108247283164e+00,5.116244499542386970e-02,6.218593961587520758e-01,5.154659130537133640e-04,1.511262547459815871e-02
6.686212606629835520e+00,5.070220492099106191e-02,6.218519375055776566e-01,5.155161085727544539e-04,1.525129260283887046e-02
6.690037393370164231e+00,5.000628884569077032e-02,6.218360552497093074e-01,5.156218313580238338e-04,1.546670958574213918e-02
6.692968891752716587e+00,4.941815205602378275e-02,6.218305161952414339e-01,5.156584897752966015e-04,1.565189515354735092e-02
6.694531108247282702e+00,4.909593017334236420e-02,6.218326573761581155e-01,5.156449176251359226e-04,1.575420556666983288e-02
6.697462606629835058e+00,4.849342768162943212e-02,6.218454980965846257e-01,5.155624647812396535e-04,1.594739192801629749e-02
6.701287393370164658e+00,4.779038717403692738e-02,6.218590360572843201e-01,5.154765631240263140e-04,1.617929651564119567e-02
6.704218891752717013e+00,4.724717524188292578e-02,6.218592204851721705e-01,5.154764883963555396e-04,1.636531133630833579e-02
6.705781108247283129e+00,4.692037013445040511e-02,6.218544889331556469e-01,5.155070276560957390e-04,1.648027369068837122e-02
6.708712606629835484e+00,4.617232496221734817e-02,6.218400193969506606e-01,5.155992263953674539e-04,1.675026848281780528e-02
6.712537393370164196e+00,4.468607736104825146e-02,6.218293543664044076e-01,5.156666849441422220e-04,1.730964257987106444e-02
6.715468891752716551e+00,4.333365677252996873e-02,6.218339422882477319e-01,5.156381464662674035e-04,1.784887953858789802e-02
6.717031108247282667e+00,4.263737910656955482e-02,6.218417882930031837e-01,5.155906616614314977e-04,1.813868508566428284e-02
6.719962606629835022e+00,4.154083340315237877e-02,6.218614426433135556e-01,5.154734325106883047e-04,1.861325557101982386e-02
6.723787393370164622e+00,4.124581232969861538e-02,6.218616148262324783e-01,5.154733153693384076e-04,1.874638731499211550e-02
6.726718891752716978e+00,4.133913682905282494e-02,6.218464223789827994e-01,5.155639857317024502e-04,1.870735670644317616e-02
6.728281108247283093e+00,4.121000989026422229e-02,6.218353297959821058e-01,5.156307418709381567e-04,1.876840395976541939e-02
6.731212606629835449e+00,3.999525662953231503e-02,6.218341172774527470e-01,5.156386440907414744e-04,1.933874242389519230e-02
6.735037393370164160e+00,3.422929400307256342e-02,6.218393649000896195e-01,5.156058896166657414e-04,2.259493971320512828e-02
6.737968891752716516e+00,2.744858712681634214e-02,6.218384337108371351e-01,5.156134129782475716e-04,2.817704663245730254e-02
6.739531108247282631e+00,2.338430453558656280e-02,6.218348734121038612e-01,5.156295646339647794e-04,3.307536239848007931e-02
6.742462606629834987e+00,1.704490180908876593e-02,6.218370976344620438e-01,5.156145395010228085e-04,4.537555087815914323e-02
6.746287393370164587e+00,1.438793532197042528e-02,6.218734521263854509e-01,5.154885046127923422e-04,5.374174540098601571e-02
6.749218891752716942e+00,1.475719595543952337e-02,6.219073084716151278e-01,5.153682498907674646e-04,5.238477398893675446e-02
6.750781108247283058e+00,1.506532375404793719e-02,6.219269741702398990e-01,5.152933841145406315e-04,5.130590545484478571e-02
6.753712606629835413e+00,1.401080678481193137e-02,6.218607486860567857e-01,5.155134588512870399e-04,5.519098222917290242e-02
6.757537393370165013e+00,1.016748075562312441e-02,6.217805278497214871e-01,5.157688651464734488e-04,7.609095274577638846e-02
6.760468891752717369e+00,7.042116630875261060e-03,6.217916832038816732e-01,5.156959371179673608e-04,1.098453698260898476e-01
6.762031108247283484e+00,5.826809634383718801e-03,6.218292194111167959e-01,5.156119572942873723e-04,1.327343751506020464e-01
6.764962606629835840e+00,5.182744700405595047e-03,6.218592446163686560e-01,5.155480366780235786e-04,1.492109103804623027e-01
6.768787393370164551e+00,5.550355063357961978e-03,6.218725416522837834e-01,5.154864971119460125e-04,1.393117623722103515e-01
6.771718891752716907e+00,5.671477754716836191e-03,6.218388028777054322e-01,5.155327889735857603e-04,1.363487995376942985e-01
6.773281108247283022e+00,5.425358355150964977e-03,6.218054441880012106e-01,5.155948468494260572e-04,1.425513707384622464e-01
6.776212606629835378e+00,4.634867255556364245e-03,6.217822378341250067e-01,5.156452871983390179e-04,1.668802768558820815e-01
6.780037393370164978e+00,3.803896846031444741e-03,6.217972479845710332e-01,5.156263402673721529e-04,2.033282030788971795e-01
6.782968891752717333e+00,3.551898033825271958e-03,6.218213833153982684e-01,5.155963993496945905e-04,2.177412165719246062e-01
6.784531108247283449e+00,3.591376914431895079e-03,6.218288191989574942e-01,5.155871735378229686e-04,2.153438023168537663e-01
6.787462606629835804e+00,3.711662385090180784e-03,6.218187043939278347e-01,5.156171297801521265e-04,2.083771675401011603e-01
6.791287393370164516e+00,3.750578054442026046e-03,6.218040234560735513e-01,5.156656049476135992e-04,2.062344513815200786e-01
6.794218891752716871e+00,3.701950647157462460e-03,6.218197445893806075e-01,5.156521731382536413e-04,2.089380257679271102e-01
6.795781108247282987e+00,3.659599806359945754e-03,6.218441566193123604e-01,5.156145334765508716e-04,2.113405402609082606e-01
6.798712606629835342e+00,3.598593445597096738e-03,6.219083963240261692e-01,5.155025494319893107e-04,2.148766833036016011e-01
6.802537393370164942e+00,3.573126570556528058e-03,6.219650451207447972e-01,5.153972281935020839e-04,2.163639678092456609e-01
6.805468891752717298e+00,3.583923772790861394e-03,6.219658263051316416e-01,5.153894973227759460e-04,2.157088975645679307e-01
6.807031108247283413e+00,3.595569535407791301e-03,6.219485079895470392e-01,5.154173882549985741e-04,2.150218692112746688e-01
6.809962606629835769e+00,3.617805066146249048e-03,6.218957488634991870e-01,5.155038454500694917e-04,2.137361615778790580e-01
6.813787393370164480e+00,3.640104772607003891e-03,6.218465179292451683e-01,5.155738385401311763e-04,2.124556313955556774e-01
6.816718891752716836e+00,3.652743336655819070e-03,6.218348785933575096e-01,5.155805074319690226e-04,2.117232692992862542e-01
6.818281108247282951e+00,3.658522502158544770e-03,6.218384228396163227e-01,5.155684915075889633e-04,2.113838952213910605e-01
6.821212606629835307e+00,3.669679304815894657e-03,6.218436349036657873e-01,5.155587457351175915e-04,2.107372482352307674e-01
6.825037393370164907e+00,3.684890590558051373e-03,6.218169057062472582e-01,5.156218789237040695e-04,2.098930210756745629e-01
6.827968891752717262e+00,3.696494344077518469e-03,6.217880430048363660e-01,5.156868864190470051e-04,2.092605202731912528e-01
6.829531108247283377e+00,3.702452377618406336e-03,6.217763528028716902e-01,5.157123151952375164e-04,2.089340777126895143e-01
6.832462606629835733e+00,3.712887183194355303e-03,6.217889588254509325e-01,5.156880570210190234e-04,2.083370830745322477e-01
6.836287393370164445e+00,3.725875564357252791e-03,6.218573124902178062e-01,5.155546446125886667e-04,2.075571106874283533e-01
6.839218891752716800e+00,3.735922364101821203e-03,6.219025070682921985e-01,5.154647741312708966e-04,2.069628557130886171e-01
6.840781108247282916e+00,3.741445877139129485e-03,6.219109447906462362e-01,5.154462560888751739e-04,2.066498913849079133e-01
6.843712606629835271e+00,3.752176779355265515e-03,6.218700099956970817e-01,5.155145052234193183e-04,2.060861743214560671e-01
6.847537393370164871e+00,3.765702729461730281e-03,6.217769369300082394e-01,5.156659552945649190e-04,2.054062650485454500e-01
6.850468891752717226e+00,3.775020255458697190e-03,6.217368334991815182e-01,5.157238241686518858e-04,2.049222742935932762e-01
6.852031108247283342e+00,3.779463441316628473e-03,6.217408769054684203e-01,5.157101410684612275e-04,2.046759344583604368e-01
6.854962606629835697e+00,3.786878374234874892e-03,6.218052672363550970e-01,5.155940275915002350e-04,2.042291737303316701e-01
6.858787393370164409e+00,3.796034992710604471e-03,6.218780609674744442e-01,5.154879866406081009e-04,2.036946396557784145e-01
6.861718891752716765e+00,3.803179469225260925e-03,6.218796653690272791e-01,5.155132475730010494e-04,2.033219514400204930e-01
6.863281108247282880e+00,3.807125515411044318e-03,6.218546121478404354e-01,5.155731513073252489e-04,2.031348122961715297e-01
6.866212606629835236e+00,3.814555930159929404e-03,6.217873537545395290e-01,5.157143365399256092e-04,2.027946421478883376e-01
6.870037393370164835e+00,3.823241691119230647e-03,6.217927756280990925e-01,5.157187414581234936e-04,2.023356551023393068e-01
6.872968891752717191e+00,3.829100775922524361e-03,6.218716498013032723e-01,5.155801023513725692e-04,2.019717418747577486e-01
6.874531108247283306e+00,3.831996080724977757e-03,6.219334590087545189e-01,5.154684153099291797e-04,2.017754211321142466e-01
6.877462606629835662e+00,3.837492820082097789e-03,6.220261715020646287e-01,5.152956273516785595e-04,2.014188631135944707e-01
6.881287393370164374e+00,3.845513102086441353e-03,6.220144860287297739e-01,5.152984975479404277e-04,2.009998993118853050e-01
6.884218891752716729e+00,3.852102648790481018e-03,6.219283593117136411e-01,5.154362102489225229e-04,2.007096865957468113e-01
6.885781108247282845e+00,3.855665282564795220e-03,6.218675791920673657e-01,5.155367782783955386e-04,2.005633556715766819e-01
6.888712606629835200e+00,3.861977809016864296e-03,6.217801815642214347e-01,5.156807508538004906e-04,2.002914476812113764e-01
6.892537393370164800e+00,3.869261187362345398e-03,6.217424447770474316e-01,5.157402682881912425e-04,1.999374983934989192e-01
6.895468891752717155e+00,3.874244307509204944e-03,6.217577238525932026e-01,5.157138149899644043e-04,1.996700933355139151e-01
6.897031108247283271e+00,3.876742986944242773e-03,6.217752596482745142e-01,5.156853853928656172e-04,1.995303997954774589e-01
6.899962606629835626e+00,3.881238248571213922e-03,6.218160121783636862e-01,5.156224104824305753e-04,1.992749648925486727e-01
6.903787393370164338e+00,3.886745988689196529e-03,6.218716868942494314e-01,5.155349202991577366e-04,1.989588161148478640e-01
6.906718891752716694e+00,3.890786872470303279e-03,6.218933925525265138e-01,5.154983176279978813e-04,1.987380706749052317e-01
6.908281108247282809e+00,3.892894029019923225e-03,6.218920986442783017e-01,5.154977804560262637e-04,1.986302901953671263e-01
6.911212606629835165e+00,3.896851442370171531e-03,6.218525179985310292e-01,5.155560477922136765e-04,1.984510015649858794e-01
6.915037393370164764e+00,3.901614146215994037e-03,6.217929365628053207e-01,5.156417287403477481e-04,1.982416928287665803e-01
6.917968891752717120e+00,3.904881429685527414e-03,6.217748347516837137e-01,5.156621271543783457e-04,1.980836562286756031e-01
6.919531108247283235e+00,3.906494110315708763e-03,6.217819304338751962e-01,5.156465747695838453e-04,1.979959115033368411e-01
6.922462606629835591e+00,3.909475728531016693e-03,6.218136848385303894e-01,5.155919992467250003e-04,1.978239673483501715e-01
6.926287393370164303e+00,3.913887279697805290e-03,6.218252524661381786e-01,5.155877409824787937e-04,1.975993574177311307e-01
6.929218891752716658e+00,3.917543599291954497e-03,6.218127596146937330e-01,5.156279992458845515e-04,1.974303487033600146e-01
6.930781108247282774e+00,3.919517016922882333e-03,6.218021911592005457e-01,5.156566666829962139e-04,1.973419165384153462e-01
6.933712606629835129e+00,3.922887962094964362e-03,6.218074036016710826e-01,5.156623447016122621e-04,1.971745113616104050e-01
6.937537393370164729e+00,3.926443608787404116e-03,6.218735774374868353e-01,5.155547634523924413e-04,1.969548584494799637e-01
6.940468891752717084e+00,3.928841195795540996e-03,6.219353207231056446e-01,5.154474759170522271e-04,1.967937046432391424e-01
6.942031108247283200e+00,3.930111859566713835e-03,6.219606030246758177e-01,5.154026006864597569e-04,1.967129508407738925e-01
6.944962606629835555e+00,3.932772670865792783e-03,6.219665211609627375e-01,5.153923487403966287e-04,1.965759497968644909e-01
6.948787393370164267e+00,3.936539366123026178e-03,6.219141050030680962e-01,5.154801661278999745e-04,1.964213176288822638e-01
6.951718891752716623e+00,3.939229102862978373e-03,6.218652704650412533e-01,5.155570998111980814e-04,1.963164948072573524e-01
6.953281108247282738e+00,3.940474572511306825e-03,6.218464373711179993e-01,5.155833606748147892e-04,1.962644414475543109e-01
6.956212606629835093e+00,3.942291703269399858e-03,6.218413095154412540e-01,5.155776415373318575e-04,1.961718006977093143e-01
6.960037393370164693e+00,3.944268676454469602e-03,6.218431045091286080e-01,5.155663669092349450e-04,1.960691864072052759e-01
6.962968891752717049e+00,3.945987799272436189e-03,6.218285533796779063e-01,5.155965755315605617e-04,1.959952495139340722e-01
6.964531108247283164e+00,3.947108400487752723e-03,6.218117883735750917e-01,5.156322170438238034e-04,1.959531502783553869e-01
6.967462606629835520e+00,3.949623356983518463e-03,6.217744900818892306e-01,5.157107634902763794e-04,1.958582060407443870e-01
6.971287393370164231e+00,3.953131483900285646e-03,6.217886367578738804e-01,5.156919172409491891e-04,1.956772444862437399e-01
6.974218891752716587e+00,3.955685139363276578e-03,6.218410690927566042e-01,5.155944076689612755e-04,1.955139461954067681e-01
6.975781108247282702e+00,3.956914997333357137e-03,6.218770507061905928e-01,5.155249457776760712e-04,1.954268462141965645e-01
6.978712606629835058e+00,3.959062876779976051e-03,6.219172897539602118e-01,5.154414496208464683e-04,1.952891879959495480e-01
6.982537393370164658e+00,3.961489505921329465e-03,6.218637466380096956e-01,5.155225601274383840e-04,1.952002748045431613e-01
6.985468891752717013e+00,3.962820745663066593e-03,6.217849215648331151e-01,5.156538196042769482e-04,1.951843848230876699e-01
6.987031108247283129e+00,3.963289273100322786e-03,6.217455550787744922e-01,5.157199268868871075e-04,1.951863306019017696e-01
6.989962606629835484e+00,3.963537985203582394e-03,6.217351176208505414e-01,5.157311660989088910e-04,1.951783361320879040e-01
6.993787393370164196e+00,3.963643161071808002e-03,6.218171414854409829e-01,5.155823125557513521e-04,1.951168249526526732e-01
6.996718891752716551e+00,3.964388981643953737e-03,6.218808719235615623e-01,5.154764225429531643e-04,1.950400521731328052e-01
6.998281108247282667e+00,3.965219257756108853e-03,6.218953179892707794e-01,5.154591463370749574e-04,1.949926773893342347e-01
7.001212606629835022e+00,3.967709611833089220e-03,6.218507091247413854e-01,5.155627566270671062e-04,1.949094592593720865e-01
7.005037393370164622e+00,3.971128173120068612e-03,6.217800652917139237e-01,5.157225266611710881e-04,1.948020200476079933e-01
7.007968891752716978e+00,3.972979233278038994e-03,6.217852712570146601e-01,5.157311843210766978e-04,1.947145280805641365e-01
7.009531108247283093e+00,3.973496732364991540e-03,6.218232111994038691e-01,5.156676878849726512e-04,1.946651989234371993e-01
7.012462606629835449e+00,3.973793992142632577e-03,6.219391192268141078e-01,5.154583456577355042e-04,1.945716159457243633e-01
7.016287393370164160e+00,3.974388596536575918e-03,6.220264967206280415e-01,5.152880515012508858e-04,1.944782344447739120e-01
7.019218891752716516e+00,3.975501626522292588e-03,6.220078299714466574e-01,5.153081948104180346e-04,1.944313862328368170e-01
7.020781108247282631e+00,3.976417103500083823e-03,6.219630017055141069e-01,5.153821598107972924e-04,1.944145243303899429e-01
7.023712606629834987e+00,3.978349746909902798e-03,6.218619429674125954e-01,5.155531031053804366e-04,1.943845322444909818e-01
7.027537393370164587e+00,3.980611515779402046e-03,6.217694338410491017e-01,5.157086709199012629e-04,1.943327057446821438e-01
7.030468891752716942e+00,3.981979244234746217e-03,6.217422070535408851e-01,5.157528958361029623e-04,1.942826158308692541e-01
7.032031108247283058e+00,3.982552060586455438e-03,6.217448336819663135e-01,5.157472378745373356e-04,1.942525408438441070e-01
7.034962606629835413e+00,3.983449355794304626e-03,6.217671545631683339e-01,5.157091002092667117e-04,1.941944232800847103e-01
7.038787393370165013e+00,3.984232786755399422e-03,6.218387757457058962e-01,5.155880076559680742e-04,1.941106488694310239e-01
7.041718891752717369e+00,3.984747763175866542e-03,6.218951870566449269e-01,5.154922061523272954e-04,1.940494995377613219e-01
7.043281108247283484e+00,3.985046689967317556e-03,6.219162052409046293e-01,5.154559162331129839e-04,1.940212836894040227e-01
7.046212606629835840e+00,3.985916447553069196e-03,6.219024442174815315e-01,5.154791498165573827e-04,1.939876901332215353e-01
7.050037393370164551e+00,3.987111071127528994e-03,6.218185488690829432e-01,5.156174889563952361e-04,1.939816121590695608e-01
7.052968891752716907e+00,3.987562604969227542e-03,6.217638806859400180e-01,5.157016547190164434e-04,1.939913071495197594e-01
7.054531108247283022e+00,3.987524350690373545e-03,6.217541948706651889e-01,5.157113859300394140e-04,1.939968288246637640e-01
7.057462606629835378e+00,3.986901326461928831e-03,6.217891432498001691e-01,5.156376257425172600e-04,1.939993933334084875e-01
7.061287393370164978e+00,3.986454835790271579e-03,6.218334418821324094e-01,5.155583423290886324e-04,1.939912893407525762e-01
7.064218891752717333e+00,3.987034891681043650e-03,6.218340712425369787e-01,5.155673926065754836e-04,1.939664713051450218e-01
7.065781108247283449e+00,3.987805922725792124e-03,6.218179006028340394e-01,5.156045739110163856e-04,1.939429540587763456e-01
7.068712606629835804e+00,3.989834053509460146e-03,6.217895095163791241e-01,5.156712508624872399e-04,1.938694356506766581e-01
7.072537393370164516e+00,3.992581156057438928e-03,6.218237826675137025e-01,5.156260587746646458e-04,1.937190649183311852e-01
7.075468891752716871e+00,3.994188581091192604e-03,6.218888883731868988e-01,5.155181511187730600e-04,1.936005801876545251e-01
7.077031108247282987e+00,3.994711975510985107e-03,6.219285810384344027e-01,5.154504504144953939e-04,1.935497929166324627e-01
7.079962606629835342e+00,3.995120240751541540e-03,6.219731946222845087e-01,5.153762878390331058e-04,1.935021689392569244e-01
7.083787393370164942e+00,3.994493270079224612e-03,6.219518541361297448e-01,5.154177527782968391e-04,1.935481115861565349e-01
7.086718891752717298e+00,3.993499146174752171e-03,6.219011138749561685e-01,5.155060423831749799e-04,1.936294550896406064e-01
7.088281108247283413e+00,3.992945531055719713e-03,6.218713113744668286e-01,5.155559277944399147e-04,1.936750415644145074e-01
7.091212606629835769e+00,3.992129517056773776e-03,6.218384691396018349e-01,5.156045042026352826e-04,1.937328819116451162e-01
7.095037393370164480e+00,3.992562734039720347e-03,6.218277410141097583e-01,5.156106942085708416e-04,1.937141863091791649e-01
7.097968891752716836e+00,3.994055225507007860e-03,6.218231908556063336e-01,5.156135623253481218e-04,1.936428766805154966e-01
7.099531108247282951e+00,3.995175727707068331e-03,6.218171003533123908e-01,5.156243475052844309e-04,1.935926161880797136e-01
7.102462606629835307e+00,3.997427088940934056e-03,6.217925790932988805e-01,5.156726567721930596e-04,1.935017119632369831e-01
7.106287393370164907e+00,3.998915728147514094e-03,6.217898311500007491e-01,5.156851156172215190e-04,1.934343522123099512e-01
7.109218891752717262e+00,3.998668446017566123e-03,6.218199290093386900e-01,5.156339238285505928e-04,1.934271110957289930e-01
7.110781108247283377e+00,3.998074448720013302e-03,6.218463553310811243e-01,5.155858569234132412e-04,1.934378149543257153e-01
7.113712606629835733e+00,3.996668016098197523e-03,6.218955126212190043e-01,5.154926536004510954e-04,1.934709055858889748e-01
7.117537393370164445e+00,3.996166199586071409e-03,6.218855744076392522e-01,5.154996146787889800e-04,1.934978135039222558e-01
7.120468891752716800e+00,3.997087546157366590e-03,6.218295963617220812e-01,5.155898623934124323e-04,1.934870789441723582e-01
7.122031108247282916e+00,3.998015950298489801e-03,6.217896858165243845e-01,5.156558468007328960e-04,1.934669045388253961e-01
7.124962606629835271e+00,3.999890911276629546e-03,6.217404154923819037e-01,5.157328215185361152e-04,1.934050826478408425e-01
7.128787393370164871e+00,4.000966335080771187e-03,6.217742030219286509e-01,5.156587202777353522e-04,1.933253158454750487e-01
7.131718891752717226e+00,4.000652635143697559e-03,6.218360878270864367e-01,5.155440762312674422e-04,1.932974904028688934e-01
7.133281108247283342e+00,4.000139275633626812e-03,6.218679044844024340e-01,5.154891439953934599e-04,1.933016984441395247e-01
7.136212606629835697e+00,3.999212308712672866e-03,6.218740335770767125e-01,5.154924757005634574e-04,1.933477529728215016e-01
7.140037393370164409e+00,3.998816184863329161e-03,6.218229383620091921e-01,5.156164824666289222e-04,1.934134223592418600e-01
7.142968891752716765e+00,3.999070365703061118e-03,6.217992852704988804e-01,5.156842345115114244e-04,1.934265419286455290e-01
7.144531108247282880e+00,3.999345040931774967e-03,6.218084709719258196e-01,5.156784031120875385e-04,1.934110702506217361e-01
7.147462606629835236e+00,3.999841696426014587e-03,6.218771292060323308e-01,5.155661304581747161e-04,1.933449507209932805e-01
7.151287393370164835e+00,4.000355880918730032e-03,6.219644875989387423e-01,5.154085035669776901e-04,1.932609943625594739e-01
7.154218891752717191e+00,4.000592688501248065e-03,6.219868209265003722e-01,5.153604130890676984e-04,1.932315233829034196e-01
7.155781108247283306e+00,4.000667387973845177e-03,6.219728638602926019e-01,5.153799505443899982e-04,1.932352407351987933e-01
7.158712606629835662e+00,4.000631168778923281e-03,6.219241390112367762e-01,5.154559621087925411e-04,1.932654900049635693e-01
7.162537393370164374e+00,4.000783240504732392e-03,6.218421334397723488e-01,5.155886357463377190e-04,1.933078867631773390e-01
7.165468891752716729e+00,4.001236609567428680e-03,6.217805608868921530e-01,5.156908389640031589e-04,1.933242979423881736e-01
7.167031108247282845e+00,4.001606750464037701e-03,6.217541025925494846e-01,5.157356181777578109e-04,1.933232012808173417e-01
7.169962606629835200e+00,4.002360830834879139e-03,6.217229148949731110e-01,5.157901980553894917e-04,1.933072328517906058e-01
7.173787393370164800e+00,4.002327624526037624e-03,6.217854602351058357e-01,5.156809721178819833e-04,1.932679007677250149e-01
7.176718891752717155e+00,4.001658827035266611e-03,6.218765940703777639e-01,5.155214793548291725e-04,1.932404166511991206e-01
7.178281108247283271e+00,4.001175251058129191e-03,6.219258770549898063e-01,5.154350631578160681e-04,1.932313748397449515e-01
7.181212606629835626e+00,4.000765254961979357e-03,6.219495903198392073e-01,5.153964577044443289e-04,1.932367028027524858e-01
7.185037393370164338e+00,4.001595953401105611e-03,6.218438593090376276e-01,5.155854783843426010e-04,1.932674429359093060e-01
7.187968891752716694e+00,4.002548058291218944e-03,6.217479276123022425e-01,5.157496049986742305e-04,1.932829778009685084e-01
7.189531108247282809e+00,4.002931488984893746e-03,6.217179762627598194e-01,5.157960549292272970e-04,1.932818696804732006e-01
7.192462606629835165e+00,4.002776578351831260e-03,6.217598757960263178e-01,5.157024295413913237e-04,1.932542646760970206e-01
7.196287393370164764e+00,4.001961174977640943e-03,6.218543894714294584e-01,5.155164984773783409e-04,1.932239504348483849e-01
7.199218891752717120e+00,4.001648050089233986e-03,6.218751962026185520e-01,5.154789360943006936e-04,1.932249899198927867e-01
7.200781108247283235e+00,4.001773888620585237e-03,6.218512098010590128e-01,5.155273119829671289e-04,1.932370467440389372e-01
7.203712606629835591e+00,4.002483153608626942e-03,6.217658682202896747e-01,5.156968664065767491e-04,1.932663473954759348e-01
7.207537393370164303e+00,4.002918228416990458e-03,6.217528446140103693e-01,5.157400024888909211e-04,1.932615056289248845e-01
7.210468891752716658e+00,4.002597281870371761e-03,6.218348963554953812e-01,5.156029643943353192e-04,1.932256462808816522e-01
7.212031108247282774e+00,4.002183365230272544e-03,6.219064206050698429e-01,5.154777848184756948e-04,1.931987134685481944e-01
7.214962606629835129e+00,4.001428516977010262e-03,6.220212565483911327e-01,5.152770805752830653e-04,1.931599221587106952e-01
7.218787393370164729e+00,4.001394763990822126e-03,6.220189008949175147e-01,5.152906097290741502e-04,1.931666231858407135e-01
7.221718891752717084e+00,4.001955093679000069e-03,6.219288608716746491e-01,5.154582599181294425e-04,1.932024152640859360e-01
7.223281108247283200e+00,4.002374658740320487e-03,6.218642001989964641e-01,5.155761267833485883e-04,1.932263358919092400e-01
7.226212606629835555e+00,4.002838801127401279e-03,6.217867832006185314e-01,5.157120827988508766e-04,1.932548780081776996e-01
7.230037393370164267e+00,4.002761111478790254e-03,6.217838614216028015e-01,5.157041641978794356e-04,1.932556614678996865e-01
7.232968891752716623e+00,4.002539435973342767e-03,6.218128649183668477e-01,5.156413376090978554e-04,1.932428196614520421e-01
7.234531108247282738e+00,4.002476920151337540e-03,6.218253567595729558e-01,5.156149016943180211e-04,1.932359306427263723e-01
7.237462606629835093e+00,4.002633544279675382e-03,6.218203881235648822e-01,5.156217516267577565e-04,1.932309363032946592e-01
7.241287393370164693e+00,4.002855728176684356e-03,6.218163814787223131e-01,5.156331161641134180e-04,1.932244694211048275e-01
7.244218891752717049e+00,4.002855599682837717e-03,6.218291941602571704e-01,5.156147549203300923e-04,1.932175950693240940e-01
7.245781108247283164e+00,4.002757710875398493e-03,6.218434855352297230e-01,5.155908856575875396e-04,1.932133754648972801e-01
7.248712606629835520e+00,4.002533866449183193e-03,6.218627737315259862e-01,5.155577122719518521e-04,1.932117489099441643e-01
7.252537393370164231e+00,4.002306419281758364e-03,6.218551522673659848e-01,5.155671034258224638e-04,1.932262485983061440e-01
7.255468891752716587e+00,4.002215176064038288e-03,6.218329503585889872e-01,5.155984934562518043e-04,1.932424185510615844e-01
7.257031108247282702e+00,4.002201469807948990e-03,6.218191118151026320e-01,5.156170301602529911e-04,1.932500277847064851e-01
7.259962606629835058e+00,4.002243117297403507e-03,6.217989835675503674e-01,5.156391861172543402e-04,1.932563206450524651e-01
7.263787393370164658e+00,4.002423599916735825e-03,6.217876176496190954e-01,5.156422448417048200e-04,1.932487524005824520e-01
7.266718891752717013e+00,4.002557425731067924e-03,6.217913010477494895e-01,5.156274256428361371e-04,1.932367374649184288e-01
7.268281108247283129e+00,4.002591672302291750e-03,6.217980908187059619e-01,5.156139774623061346e-04,1.932300443099126130e-01
7.271212606629835484e+00,4.002538922534141889e-03,6.218169696803588220e-01,5.155845452178198143e-04,1.932215608129748685e-01
7.275037393370164196e+00,4.002212822265060511e-03,6.218580625872086598e-01,5.155297060423258719e-04,1.932167511836217211e-01
7.277968891752716551e+00,4.001875142788825258e-03,6.218940136984375533e-01,5.154858100416060459e-04,1.932166015863157615e-01
7.279531108247282667e+00,4.001699838909879986e-03,6.219118597673674032e-01,5.154654782432502302e-04,1.932174447085729940e-01
7.282462606629835022e+00,4.001513635600483648e-03,6.219289738441742266e-01,5.154554466978482569e-04,1.932226753316423906e-01
7.286287393370164622e+00,4.001545382404147859e-03,6.219124746557752603e-01,5.155029500106812724e-04,1.932389492360190864e-01
7.289218891752716978e+00,4.001619653207334239e-03,6.218904757755662205e-01,5.155462061387564281e-04,1.932515771678380567e-01
7.290781108247283093e+00,4.001642102050141474e-03,6.218805424764427547e-01,5.155619762251043275e-04,1.932564043999470682e-01
7.293712606629835449e+00,4.001517647981791929e-03,6.218864764854135085e-01,5.155404340107047493e-04,1.932543397393447493e-01
7.297537393370164160e+00,4.001647735128107362e-03,6.218762361168098662e-01,5.155394160578798514e-04,1.932476757757546904e-01
7.300468891752716516e+00,4.002074716476108039e-03,6.218330355242547292e-01,5.156041690068318773e-04,1.932513279490305214e-01
7.302031108247282631e+00,4.002398499367250569e-03,6.217964905255474184e-01,5.156652770902160100e-04,1.932585962536234603e-01
7.304962606629834987e+00,4.002917233675925765e-03,6.217237843337229952e-01,5.157919085168109720e-04,1.932810042301898179e-01
7.308787393370164587e+00,4.002390459772568743e-03,6.217481604293876307e-01,5.157474873601407359e-04,1.932897948902694285e-01
7.311718891752716942e+00,4.001374513518582941e-03,6.218425799502586004e-01,5.155795336400196020e-04,1.932759100272201103e-01
7.313281108247283058e+00,4.000774292108485314e-03,6.219072498376891911e-01,5.154646310712745387e-04,1.932618263749695253e-01
7.316212606629835413e+00,4.000315150083092602e-03,6.219761365807925380e-01,5.153455870988399821e-04,1.932393703111623950e-01
7.320037393370165013e+00,4.001475630396899609e-03,6.218829229838939154e-01,5.155197073176617795e-04,1.932485993672769797e-01
7.322968891752717369e+00,4.002722064606439346e-03,6.217559688967061460e-01,5.157468615565912384e-04,1.932735473130961779e-01
7.324531108247283484e+00,4.003193948979645242e-03,6.216976925086733496e-01,5.158472584843163582e-04,1.932883836227063390e-01
7.327462606629835840e+00,4.002768873776554014e-03,6.217077949631970579e-01,5.158106250687237871e-04,1.932951819106897007e-01
7.331287393370164551e+00,4.000989125067929905e-03,6.218448535774755426e-01,5.155363931849043721e-04,1.932783533282478039e-01
7.334218891752716907e+00,4.000047322857292614e-03,6.219209019329643429e-01,5.153884651348355746e-04,1.932683879224780799e-01
7.335781108247283022e+00,4.000034702227473621e-03,6.219198771972135331e-01,5.153911212414681716e-04,1.932699937407288682e-01
7.338712606629835378e+00,4.001135273827372517e-03,6.218184435631036733e-01,5.155886309612403790e-04,1.932908770920069852e-01
7.342537393370164978e+00,4.002287393529677800e-03,6.217262392733086118e-01,5.157827404605896558e-04,1.933079848142962576e-01
7.345468891752717333e+00,4.002076326959159644e-03,6.217616896308636454e-01,5.157370475147897903e-04,1.933010537707515741e-01
7.347031108247283449e+00,4.001433635918604653e-03,6.218295014403418808e-01,5.156209916640081253e-04,1.932885955057096206e-01
7.349962606629835804e+00,3.999889797707313795e-03,6.219792366609895318e-01,5.153576287966105162e-04,1.932644353446963392e-01
7.353787393370164516e+00,3.999161165445787487e-03,6.220441954836214427e-01,5.152460622266779320e-04,1.932578011653763583e-01
7.356718891752716871e+00,3.999712628521971333e-03,6.219888516982526872e-01,5.153485486805995438e-04,1.932695907972161453e-01
7.358281108247282987e+00,4.000350210579472002e-03,6.219276940053332092e-01,5.154597597467059896e-04,1.932804876871163091e-01
7.361212606629835342e+00,4.001352455524987209e-03,6.218329193656988441e-01,5.156287387161135249e-04,1.932954211534690936e-01
7.365037393370164942e+00,4.001803031698852701e-03,6.217620667369232468e-01,5.157482483072519394e-04,1.933184532904054787e-01
7.367968891752717298e+00,4.001653909595998329e-03,6.217390064274270767e-01,5.157822115272439655e-04,1.933383882688082811e-01
7.369531108247283413e+00,4.001477680461095268e-03,6.217343363623655250e-01,5.157871856096660646e-04,1.933487676795805077e-01
7.372462606629835769e+00,4.001071543743011695e-03,6.217539949244633712e-01,5.157467225639161216e-04,1.933532243520321159e-01
7.376287393370164480e+00,4.000302511955290512e-03,6.218674783955007168e-01,5.155388381840250722e-04,1.933124444876183901e-01
7.379218891752716836e+00,3.999910989985147429e-03,6.219510603910909374e-01,5.153896697673751278e-04,1.932754270249231743e-01
7.380781108247282951e+00,3.999865034279373628e-03,6.219739603570672015e-01,5.153507227431775115e-04,1.932630420001250349e-01
7.383712606629835307e+00,4.000487063544611900e-03,6.219011065473059041e-01,5.154907038967419591e-04,1.932854783837222867e-01
7.387537393370164907e+00,4.001263707393109929e-03,6.217523910679405574e-01,5.157641194225142398e-04,1.933504601819445168e-01
7.390468891752717262e+00,4.001209143289915886e-03,6.217087656923268035e-01,5.158360160341406890e-04,1.933800499653479110e-01
7.392031108247283377e+00,4.000839101076448384e-03,6.217350109151259518e-01,5.157801756497801737e-04,1.933770001564196206e-01
7.394962606629835733e+00,3.999951181594765121e-03,6.218487624105508704e-01,5.155537198401407032e-04,1.933350045167018805e-01
7.398787393370164445e+00,4.000001408177574630e-03,6.218943796291356296e-01,5.154507723324687919e-04,1.932939715766167355e-01
7.401718891752716800e+00,4.000719137737791462e-03,6.218333619807477897e-01,5.155551495005688319e-04,1.932984290139733441e-01
7.403281108247282916e+00,4.001187816592493077e-03,6.217733878660479663e-01,5.156646939365661835e-04,1.933168539845194212e-01
7.406212606629835271e+00,4.001309340990159488e-03,6.217050238991763678e-01,5.157941340554256975e-04,1.933595068887329904e-01
7.410037393370164871e+00,3.999864584798054276e-03,6.217994938345120515e-01,5.156340550503882422e-04,1.933693169301710924e-01
7.412968891752717226e+00,3.998536352830560359e-03,6.219430592504969768e-01,5.153859451579914088e-04,1.933404749939875156e-01
7.414531108247283342e+00,3.998064740987103231e-03,6.220177039368430805e-01,5.152584706208857869e-04,1.933154553521577723e-01
7.417462606629835697e+00,3.998380914897345546e-03,6.220605836796916366e-01,5.151995513695390404e-04,1.932780651725748144e-01
7.421287393370164409e+00,4.000051539339952167e-03,6.219395966481124916e-01,5.154439624657094305e-04,1.932889954278299016e-01
7.424218891752716765e+00,4.001035369253022264e-03,6.218151184933121689e-01,5.156819080071847793e-04,1.933306733439826286e-01
7.425781108247282880e+00,4.001131407444580464e-03,6.217688623912964729e-01,5.157677929669033864e-04,1.933582306271881268e-01
7.428712606629835236e+00,4.000209575634819555e-03,6.217769086944174850e-01,5.157468691257563681e-04,1.933949432051603190e-01
7.432537393370164835e+00,3.999131188277755752e-03,6.218367615239398516e-01,5.156205859645591550e-04,1.933997267241238383e-01
7.435468891752717191e+00,3.999221309222530246e-03,6.218541164683067946e-01,5.155758365390966701e-04,1.933785842321866510e-01
7.437031108247283306e+00,3.999726831468547981e-03,6.218387980425481576e-01,5.155987418749684997e-04,1.933627333565902939e-01
7.439962606629835662e+00,4.000931693147841313e-03,6.217955702548382257e-01,5.156722617820831038e-04,1.933320666278473265e-01
7.443787393370164374e+00,4.001178296368893168e-03,6.217964780522423629e-01,5.156703363564276018e-04,1.933194292382833246e-01
7.446718891752716729e+00,4.000311880585845879e-03,6.218366959565554408e-01,5.155997197394000722e-04,1.933348205579999979e-01
7.448281108247282845e+00,3.999578576262142332e-03,6.218655617319459594e-01,5.155488421180173591e-04,1.933511864891888365e-01
7.451212606629835200e+00,3.998405172911387480e-03,6.219018528958687453e-01,5.154854902908076160e-04,1.933841624342425014e-01
7.455037393370164800e+00,3.998586435453627304e-03,6.218699829052324324e-01,5.155426437173949447e-04,1.933968361217536513e-01
7.457968891752717155e+00,3.999714883843565744e-03,6.218074117542211621e-01,5.156507622783383085e-04,1.933828199959662375e-01
7.459531108247283271e+00,4.000480752679350105e-03,6.217702989504084732e-01,5.157131052598650607e-04,1.933691737853490966e-01
7.462462606629835626e+00,4.001318368550763060e-03,6.217402268679457222e-01,5.157541102159482341e-04,1.933440666467446112e-01
7.466287393370164338e+00,4.000388636350283786e-03,6.217995314742600366e-01,5.156262123415126858e-04,1.933410447885655359e-01
7.469218891752716694e+00,3.998973393473120690e-03,6.218645967968424726e-01,5.154978974234279568e-04,1.933613380367041057e-01
7.470781108247282809e+00,3.998280924108740808e-03,6.218891205813715795e-01,5.154519108223604542e-04,1.933775742398315955e-01
7.473712606629835165e+00,3.998050922254534414e-03,6.218684663007968405e-01,5.154964943312440690e-04,1.934054259270981957e-01
7.477537393370164764e+00,3.999315659212138684e-03,6.218139595794475172e-01,5.156184971730650010e-04,1.933900226100087050e-01
7.480468891752717120e+00,4.000378812877770918e-03,6.218117506588080046e-01,5.156437998113001797e-04,1.933481142403457864e-01
7.482031108247283235e+00,4.000646436783368218e-03,6.218380858239811459e-01,5.156064576845656444e-04,1.933211791514101996e-01
7.484962606629835591e+00,4.000207858008164932e-03,6.219188898347810524e-01,5.154757487183274020e-04,1.932933613761009528e-01
7.488787393370164303e+00,3.998729187985564960e-03,6.219709963832846800e-01,5.153939600641492232e-04,1.933341578667103489e-01
7.491718891752716658e+00,3.997776688622826924e-03,6.219533534499034344e-01,5.154289803114199976e-04,1.933933610317453700e-01
7.493281108247282774e+00,3.997589544539902930e-03,6.219221351635749739e-01,5.154847037086275835e-04,1.934233234672757540e-01
7.496212606629835129e+00,3.997950700990035230e-03,6.218699430948523288e-01,5.155725509080173958e-04,1.934388100810034150e-01
7.500037393370164729e+00,3.999566200998887211e-03,6.218123417813506970e-01,5.156621736440192586e-04,1.933942886788196369e-01
7.502968891752717084e+00,4.000896004920472329e-03,6.217718129945887240e-01,5.157243348629956875e-04,1.933533141933966026e-01
7.504531108247283200e+00,4.001381781166661773e-03,6.217519047280304356e-01,5.157557839806059226e-04,1.933416300369479868e-01
7.507462606629835555e+00,4.001319727360608952e-03,6.217316317268285486e-01,5.157872714511763969e-04,1.933564323506603844e-01
7.511287393370164267e+00,3.999260926458623501e-03,6.218203934957703405e-01,5.156249406006281014e-04,1.933950860230134738e-01
7.514218891752716623e+00,3.997532276306253740e-03,6.219215393075349096e-01,5.154443283461198179e-04,1.934109443222783720e-01
7.515781108247282738e+00,3.996971692843122488e-03,6.219679433542267821e-01,5.153625730021093058e-04,1.934073891209579510e-01
7.518712606629835093e+00,3.997739549337015266e-03,6.219447552794163947e-01,5.154118121729251746e-04,1.933887159776582765e-01
7.522537393370164693e+00,4.000527072194444249e-03,6.217881787749384159e-01,5.156995011601106949e-04,1.933618340234963540e-01
7.525468891752717049e+00,4.001984775558391043e-03,6.216992888614915058e-01,5.158535203528399546e-04,1.933491314747181611e-01
7.527031108247283164e+00,4.001988826352579839e-03,6.216963569066646933e-01,5.158502931162693098e-04,1.933477261553536719e-01
7.529962606629835520e+00,4.000152587981111590e-03,6.217983856853255276e-01,5.156423649852644175e-04,1.933585108232748206e-01
7.533787393370164231e+00,3.997562552571129121e-03,6.219001217617227129e-01,5.154346799960688374e-04,1.934058591520554649e-01
7.536718891752716587e+00,3.996989484929734660e-03,6.218858647327516476e-01,5.154562759352144218e-04,1.934416932588987614e-01
7.538281108247282702e+00,3.997492985808196418e-03,6.218369348753709502e-01,5.155493054805838828e-04,1.934522364307609543e-01
7.541212606629835058e+00,3.999402199221144781e-03,6.217397478810429146e-01,5.157425684346404185e-04,1.934323716685999450e-01
7.545037393370164658e+00,4.000864992237452601e-03,6.217639077988450502e-01,5.157267001999187592e-04,1.933556997801252342e-01
7.547968891752717013e+00,4.000476366030594061e-03,6.218751788359715427e-01,5.155446563080186154e-04,1.933062249857355475e-01
7.549531108247283129e+00,3.999660593542473351e-03,6.219523654726467621e-01,5.154130773018893294e-04,1.932963054917834489e-01
7.552462606629835484e+00,3.997862056560459038e-03,6.220360032390477301e-01,5.152742403914737897e-04,1.933311729250060673e-01
7.556287393370164196e+00,3.996908857580011749e-03,6.219922179480708024e-01,5.153620560353448787e-04,1.934102356592308503e-01
7.559218891752716551e+00,3.997490284544688403e-03,6.219027591973190772e-01,5.155228169857140269e-04,1.934424277322908947e-01
7.560781108247282667e+00,3.998232815559102024e-03,6.218559722982768267e-01,5.156038817220814181e-04,1.934369153225438120e-01
7.563712606629835022e+00,3.999881507634036638e-03,6.218105718202157073e-01,5.156741918083759682e-04,1.933835505467516036e-01
7.567537393370164622e+00,4.001523050667614087e-03,6.217504420134500887e-01,5.157672327528064864e-04,1.933390959725032054e-01
7.570468891752716978e+00,4.001649014375004143e-03,6.217195162190585211e-01,5.158142924324393393e-04,1.933506501617814066e-01
7.572031108247283093e+00,4.001195462489123313e-03,6.217125819630833217e-01,5.158241970795868214e-04,1.933762803824741749e-01
7.574962606629835449e+00,3.999010832063730307e-03,6.218011375572262134e-01,5.156595351384854085e-04,1.934201569312981595e-01
7.578787393370164160e+00,3.996657665512954455e-03,6.219613921164054426e-01,5.153707153869608454e-04,1.934256415682333863e-01
7.581718891752716516e+00,3.996734510605391352e-03,6.219931915177150383e-01,5.153200145896722362e-04,1.934028942461389067e-01
7.583281108247282631e+00,3.997704599501965793e-03,6.219496360337958274e-01,5.154040952440624339e-04,1.933875111638831690e-01
7.586212606629834987e+00,4.000594831083451736e-03,6.217742535367165591e-01,5.157309581827301511e-04,1.933703536442823445e-01
7.590037393370164587e+00,4.001924850223072087e-03,6.216867937934086319e-01,5.158818749317484057e-04,1.933626545622136317e-01
7.592968891752716942e+00,4.000623650639461605e-03,6.217573065820178879e-01,5.157347409610374325e-04,1.933703789702645726e-01
7.594531108247283058e+00,3.999218011500700262e-03,6.218369844778040001e-01,5.155769864609666348e-04,1.933791749955751094e-01
7.597462606629835413e+00,3.997029551444334673e-03,6.219323217270426030e-01,5.153831319185155080e-04,1.934123047947997054e-01
7.601287393370165013e+00,3.997513436838383456e-03,6.218540561318005588e-01,5.155191551285849810e-04,1.934399333262679932e-01
7.604218891752717369e+00,3.999598691932193008e-03,6.217327003276007513e-01,5.157498985106739832e-04,1.934256177567342805e-01
7.605781108247283484e+00,4.000902826918738969e-03,6.216802404160389761e-01,5.158550157014844513e-04,1.934019787599161599e-01
7.608712606629835840e+00,4.002035278170706228e-03,6.217122334034410613e-01,5.158164118763455255e-04,1.933327829554217780e-01
7.612537393370164551e+00,4.000058070234558533e-03,6.219406127015320029e-01,5.154229631951035093e-04,1.932808052327399106e-01
7.615468891752716907e+00,3.997514716128547710e-03,6.220996826079528974e-01,5.151474234224562559e-04,1.933003853659449323e-01
7.617031108247283022e+00,3.996355380279147627e-03,6.221346423883425958e-01,5.150898096437642919e-04,1.933348366059670365e-01
7.619962606629835378e+00,3.996080880137967660e-03,6.220230708473473147e-01,5.153034902532263031e-04,1.934283260435790963e-01
7.623787393370164978e+00,3.998348916624069709e-03,6.217988492240339449e-01,5.157149614384722545e-04,1.934729705407649825e-01
7.626718891752717333e+00,4.000391881073834394e-03,6.217123899152982025e-01,5.158648649292515856e-04,1.934303739228080410e-01
7.628281108247283449e+00,4.001063116727348289e-03,6.217306651017747710e-01,5.158238620072093166e-04,1.933825511964648858e-01
7.631212606629835804e+00,4.001289953099404842e-03,6.218169663198670483e-01,5.156497193020591818e-04,1.933063057212222602e-01
7.635037393370164516e+00,4.000246876561295607e-03,6.218511704605003132e-01,5.155728752071758866e-04,1.933278961711386024e-01
7.637968891752716871e+00,3.999022423231032332e-03,6.218261454484473871e-01,5.156155496682483927e-04,1.934030977194373391e-01
7.639531108247282987e+00,3.998418390490551463e-03,6.218042715991334290e-01,5.156569681258039951e-04,1.934478527880644505e-01
7.642462606629835342e+00,3.997659040974536893e-03,6.218118103158747356e-01,5.156490579898136573e-04,1.934816298881170682e-01
7.646287393370164942e+00,3.998494474863938108e-03,6.218472123045361011e-01,5.155938715663642815e-04,1.934205016941691335e-01
7.649218891752717298e+00,3.999912840724953629e-03,6.218631889198320550e-01,5.155684888480558878e-04,1.933423962137933716e-01
7.650781108247283413e+00,4.000681716316401883e-03,6.218604086908520179e-01,5.155729218463314233e-04,1.933069005753254299e-01
7.653712606629835769e+00,4.001199592471606052e-03,6.218497548499648531e-01,5.155846591757626144e-04,1.932862809990231467e-01
7.657537393370164480e+00,4.000011953629294820e-03,6.218208957316322394e-01,5.156168799565946691e-04,1.933557521579771232e-01
7.660468891752716836e+00,3.998645831083348298e-03,6.217974386810520837e-01,5.156421328712926027e-04,1.934312844849740698e-01
7.662031108247282951e+00,3.998084005992231724e-03,6.217877149314183782e-01,5.156519902314960846e-04,1.934621644237524418e-01
7.664962606629835307e+00,3.997960287816923128e-03,6.217901596211765636e-01,5.156385503544819431e-04,1.934631086478519335e-01
7.668787393370164907e+00,3.999532871829045676e-03,6.218041924277987187e-01,5.156188043805755164e-04,1.933796349115047830e-01
7.671718891752717262e+00,4.000909365892320324e-03,6.218200648895294558e-01,5.156058051955521955e-04,1.933082299705720097e-01
7.673281108247283377e+00,4.001345720622719385e-03,6.218292658888413538e-01,5.156005246142310273e-04,1.932851697705800786e-01
7.676212606629835733e+00,4.000744056867241473e-03,6.218732968805289474e-01,5.155427240707799149e-04,1.932925663611954892e-01
7.680037393370164445e+00,3.998400137153334741e-03,6.219352822168592310e-01,5.154535709961735471e-04,1.933724314657328802e-01
7.682968891752716800e+00,3.996967795862025295e-03,6.219519011489976767e-01,5.154344338271862501e-04,1.934345459428535863e-01
7.684531108247282916e+00,3.996764907804885823e-03,6.219415910943110193e-01,5.154559099741815682e-04,1.934524253481604839e-01
7.687462606629835271e+00,3.997800423122301224e-03,6.219006392319111898e-01,5.155299500374472882e-04,1.934300973564417603e-01
7.691287393370164871e+00,4.000072504900678040e-03,6.218710329179127916e-01,5.155726874251352100e-04,1.933362533279644191e-01
7.694218891752717226e+00,4.001228829911176142e-03,6.218659706398355080e-01,5.155692877873125453e-04,1.932791061335366045e-01
7.695781108247283342e+00,4.001327284580732079e-03,6.218660621975269365e-01,5.155624259354493538e-04,1.932717780630650306e-01
7.698712606629835697e+00,4.000423135170542641e-03,6.218502336379337914e-01,5.155811370127332807e-04,1.933224759950624705e-01
7.702537393370164409e+00,3.998817996221638166e-03,6.217989242776361669e-01,5.156708086888965288e-04,1.934337131032738133e-01
7.705468891752716765e+00,3.998294267919464719e-03,6.217631406297137175e-01,5.157392349781113805e-04,1.934847213908841845e-01
7.707031108247282880e+00,3.998503910613761085e-03,6.217526669724661170e-01,5.157615571226728621e-04,1.934829508683053589e-01
7.709962606629835236e+00,3.999590221982737663e-03,6.217854931855757439e-01,5.157073929853224666e-04,1.934100861699032115e-01
7.713787393370164835e+00,4.000561274348229598e-03,6.218995941037002151e-01,5.154988677946379912e-04,1.932849539513512849e-01
7.716718891752717191e+00,4.000562078353661274e-03,6.219530178546522903e-01,5.153943524826465512e-04,1.932457273709192458e-01
7.718281108247283306e+00,4.000251524694864620e-03,6.219465376892827635e-01,5.154000784107897479e-04,1.932628768075166925e-01
7.721212606629835662e+00,3.999586862513549584e-03,6.218265244376089962e-01,5.156059059637506685e-04,1.933721870612344351e-01
7.725037393370164374e+00,3.998765361369195463e-03,6.217057670785247625e-01,5.158070546645794662e-04,1.934873672437601999e-01
7.727968891752716729e+00,3.998532400521320057e-03,6.217170044476167945e-01,5.157751042403494260e-04,1.934866543183832999e-01
7.729531108247282845e+00,3.998635057861072220e-03,6.217707430608766517e-01,5.156737846144600129e-04,1.934436790876964685e-01
7.732462606629835200e+00,3.999568324460125654e-03,6.218831551251577938e-01,5.154712125802160018e-04,1.933225678735451536e-01
7.736287393370164800e+00,4.001113615380763426e-03,6.218985410233117683e-01,5.154654121748112076e-04,1.932457292114749814e-01
7.739218891752717155e+00,4.001558030260441400e-03,6.218322613783410224e-01,5.156113696624257991e-04,1.932789799985233925e-01
7.740781108247283271e+00,4.001308392744180355e-03,6.217834801472508222e-01,5.157140229517720095e-04,1.933295208713284863e-01
7.743712606629835626e+00,3.999712214424745206e-03,6.217557512627797101e-01,5.157848434897115966e-04,1.934332331322093923e-01
7.747537393370164338e+00,3.997627232432022538e-03,6.218666973328361713e-01,5.155919724809839011e-04,1.934617496216555488e-01
7.750468891752716694e+00,3.997269737480042655e-03,6.219760022302136537e-01,5.153892374256621332e-04,1.934029742575892052e-01
7.752031108247282809e+00,3.997754336579873412e-03,6.220155628443343465e-01,5.153124677457206031e-04,1.933507255675606940e-01
7.754962606629835165e+00,3.999774112813699566e-03,6.219866416163455369e-01,5.153553484756519818e-04,1.932691699356182957e-01
7.758787393370164764e+00,4.001088792181620515e-03,6.218984145926559348e-01,5.155024339279073173e-04,1.932608075089078670e-01
7.761718891752717120e+00,4.000482252937161316e-03,6.218511861380351391e-01,5.155796248637750396e-04,1.933190521537380135e-01
7.763281108247283235e+00,3.999559737757931756e-03,6.218495324944022240e-01,5.155791253771640050e-04,1.933634546734586124e-01
7.766212606629835591e+00,3.998333112042343034e-03,6.218082521253018857e-01,5.156532031189182009e-04,1.934505662744255006e-01
7.770037393370164303e+00,3.999318682110975312e-03,6.217085571440852387e-01,5.158420138417719927e-04,1.934737094654931655e-01
7.772968891752716658e+00,4.000838903763929630e-03,6.216990997855765810e-01,5.158644436305139360e-04,1.934086035600669495e-01
7.774531108247282774e+00,4.001470669487817641e-03,6.217430573179127951e-01,5.157848184190783102e-04,1.933482190755747565e-01
7.777462606629835129e+00,4.001148570733839040e-03,6.219305729290895979e-01,5.154373554685462997e-04,1.932335227084599205e-01
7.781287393370164729e+00,3.999745631902216179e-03,6.219973931963013181e-01,5.153038818257832344e-04,1.932512449225599893e-01
7.784218891752717084e+00,3.998854305577719849e-03,6.218916076128768733e-01,5.154870371085401104e-04,1.933630226498337934e-01
7.785781108247283200e+00,3.998688700747794235e-03,6.217901237688117089e-01,5.156672272162195073e-04,1.934386241868932821e-01
7.788712606629835555e+00,3.998554401676625639e-03,6.216918742778222429e-01,5.158355049907152297e-04,1.935082481712970537e-01
7.792537393370164267e+00,3.999351744760165812e-03,6.217538143652995286e-01,5.157116866206585193e-04,1.934232293882360565e-01
7.795468891752716623e+00,4.000446548531926862e-03,6.218490390070087193e-01,5.155371590712121968e-04,1.933048546519397504e-01
7.797031108247282738e+00,4.001068996184257466e-03,6.218850910703603851e-01,5.154748427336597978e-04,1.932514197675389289e-01
7.799962606629835093e+00,4.001651468230976727e-03,6.218786114217222938e-01,5.154999626402447443e-04,1.932327065710698066e-01
7.803787393370164693e+00,4.000791010003496365e-03,6.217864393768398612e-01,5.156918670269503230e-04,1.933462154374690212e-01
7.806718891752717049e+00,3.999503413570014779e-03,6.217373424996370801e-01,5.157978658976050505e-04,1.934482156513011863e-01
7.808281108247283164e+00,3.998848590699218865e-03,6.217397233156357617e-01,5.157998779003965294e-04,1.934806480670750450e-01
7.811212606629835520e+00,3.998086010087621364e-03,6.218530213932700335e-01,5.155982733412394327e-04,1.934419139709576407e-01
7.815037393370164231e+00,3.998781003582931558e-03,6.220197468856526468e-01,5.152919347053975781e-04,1.932933814993967603e-01
7.817968891752716587e+00,4.000026981157221717e-03,6.220521274895689512e-01,5.152283153415830944e-04,1.932093150003674487e-01
7.819531108247282702e+00,4.000718445764045797e-03,6.220111462247376322e-01,5.153008308576859315e-04,1.932031100826223369e-01
7.822462606629835058e+00,4.000982468950585978e-03,6.218776711125979517e-01,5.155400901686387101e-04,1.932800608985894286e-01
7.826287393370164658e+00,3.999181804609648963e-03,6.218030577070151610e-01,5.156689337062050687e-04,1.934154130396698312e-01
7.829218891752717013e+00,3.997873861553316414e-03,6.218109857945696151e-01,5.156504220184804756e-04,1.934717451858768145e-01
7.830781108247283129e+00,3.997680659886025147e-03,6.218309046523761152e-01,5.156132901853514947e-04,1.934671628573947921e-01
7.833712606629835484e+00,3.999660887795719252e-03,6.217740044318358361e-01,5.157214707567755931e-04,1.934119486218486561e-01
7.837537393370164196e+00,4.002278957578724386e-03,6.217665097486548831e-01,5.157407296126738719e-04,1.932926471689583314e-01
7.840468891752716551e+00,4.002547355691082887e-03,6.218335209286595111e-01,5.156174554089980626e-04,1.932334871725600312e-01
7.842031108247282667e+00,4.001752114947145465e-03,6.218908317625113646e-01,5.155093006770061206e-04,1.932313468710997739e-01
7.844962606629835022e+00,3.999825890140060007e-03,6.218867942764977341e-01,5.155077899031687083e-04,1.933238361101952685e-01
7.848787393370164622e+00,3.997806465779255025e-03,6.218352898967296483e-01,5.155823364973440926e-04,1.934494606895057756e-01
7.851718891752716978e+00,3.997567760935650041e-03,6.218115161939735680e-01,5.156087461254143557e-04,1.934709216804120779e-01
7.853281108247283093e+00,3.998124756751588946e-03,6.218096351107966768e-01,5.156042137737180389e-04,1.934422679918965104e-01
7.856212606629835449e+00,4.000270273134817929e-03,6.218073983720567854e-01,5.155990156805730995e-04,1.933365674601742745e-01
7.860037393370164160e+00,4.002322656576117257e-03,6.217989323491823761e-01,5.156195789083108669e-04,1.932451315717046147e-01
7.862968891752716516e+00,4.002282522293424891e-03,6.217920965063860050e-01,5.156477607964204827e-04,1.932576315855405180e-01
7.864531108247282631e+00,4.001490246193370286e-03,6.217957037399484133e-01,5.156526017489243595e-04,1.932977103615832193e-01
7.867462606629834987e+00,3.999135835053554099e-03,6.218237588270987271e-01,5.156247162446402120e-04,1.934010511940019439e-01
7.871287393370164587e+00,3.997987975274341042e-03,6.218199367248948839e-01,5.156578650584763349e-04,1.934690155076411733e-01
7.874218891752716942e+00,3.998675856414841967e-03,6.218370687213649051e-01,5.156367471035066445e-04,1.934278117128326313e-01
7.875781108247283058e+00,3.999350785088335962e-03,6.218797949913333900e-01,5.155586787152008485e-04,1.933658885227593216e-01
7.878712606629835413e+00,4.001049823096431736e-03,6.219301347974069971e-01,5.154597621551659228e-04,1.932466920980187852e-01
7.882537393370165013e+00,4.001336600255718697e-03,6.219425739329845770e-01,5.154201373573127475e-04,1.932179877060479223e-01
7.885468891752717369e+00,3.999937342646549439e-03,6.219315053049436770e-01,5.154270953222995838e-04,1.932881884774481085e-01
7.887031108247283484e+00,3.998935850739631856e-03,6.219034669614693644e-01,5.154733970711536427e-04,1.933539632709335709e-01
7.889962606629835840e+00,3.997470518996028808e-03,6.218531604184913686e-01,5.155606230606077497e-04,1.934575704601161905e-01
7.893787393370164551e+00,3.997857132901253864e-03,6.218793733710827887e-01,5.155134615131584143e-04,1.934211670311924425e-01
7.896718891752716907e+00,4.000310374035843941e-03,6.218409687473733793e-01,5.155889672037542457e-04,1.933308614814749915e-01
7.898281108247283022e+00,4.002643406607551621e-03,6.217261605800675772e-01,5.158039458461257136e-04,1.932987379020466856e-01
7.901212606629835378e+00,4.003468806766928914e-03,6.217921009278770672e-01,5.156825879477363412e-04,1.932134154796317782e-01
7.905037393370164978e+00,4.001355059016266542e-03,6.218445945186217294e-01,5.155767613264717122e-04,1.932758104650276476e-01
7.907968891752717333e+00,3.999570847892278992e-03,6.217534613010030631e-01,5.157333959966973374e-04,1.934207752321034368e-01
7.909531108247283449e+00,3.998780671006444375e-03,6.216938651376021641e-01,5.158360067465336558e-04,1.934974868039101292e-01
7.912462606629835804e+00,3.996183987560881536e-03,6.218985426790272220e-01,5.154423908300562142e-04,1.934754727639539373e-01
7.916287393370164516e+00,3.998680607259714852e-03,6.218658255540879809e-01,5.154925737312059802e-04,1.933734990469037074e-01
7.919218891752716871e+00,4.001684933841304775e-03,6.218054046364391851e-01,5.156058972721247989e-04,1.932707993494567900e-01
7.920781108247282987e+00,4.001643352302935996e-03,6.219285806273738837e-01,5.153820602699270628e-04,1.931889032439607079e-01
7.923712606629835342e+00,4.003269965817578095e-03,6.217579206066415898e-01,5.157131210935208447e-04,1.932344528961330854e-01
7.927537393370164942e+00,4.001351473949239443e-03,6.216923323026444237e-01,5.158599138752731133e-04,1.933821299754998058e-01
7.930468891752717298e+00,3.997354744042284219e-03,6.219121728762047052e-01,5.154705216774919723e-04,1.934293631728920271e-01
7.932031108247283413e+00,3.995892880237992759e-03,6.220089431399771218e-01,5.152988461009153217e-04,1.934356831670964449e-01
7.934962606629835769e+00,3.999001004318804287e-03,6.217235511785151880e-01,5.158361506663866874e-04,1.934868796391768786e-01
7.938787393370164480e+00,3.999943076390683437e-03,6.219538698171389601e-01,5.154073793464626152e-04,1.932805178110945377e-01
7.941718891752716836e+00,4.001626650414193305e-03,6.219742023558660904e-01,5.153608295728925566e-04,1.931817512958946548e-01
7.943281108247282951e+00,4.005880749077636582e-03,6.215178179682635529e-01,5.162014979787310455e-04,1.932913872052684778e-01
7.946212606629835307e+00,4.001236311749043276e-03,6.218914566533519928e-01,5.154966280234114318e-04,1.932515057320150498e-01
7.950037393370164907e+00,3.996378628639872879e-03,6.220771922368337759e-01,5.151437149581235449e-04,1.933539447187393179e-01
7.952968891752717262e+00,3.998769573770902426e-03,6.216340023525798175e-01,5.159642559651103763e-04,1.935461320462688872e-01
7.954531108247283377e+00,3.999653841280518055e-03,6.215477584166213543e-01,5.161257264863117374e-04,1.935638983901680488e-01
7.957462606629835733e+00,3.995144143570210360e-03,6.223369532393467907e-01,5.146684922865904250e-04,1.932352652838190132e-01
7.961287393370164445e+00,4.005113092337489467e-03,6.215552435857020219e-01,5.161203858519679017e-04,1.932980569909749091e-01
7.964218891752716800e+00,4.006404699612844955e-03,6.214741786414460512e-01,5.162672227228656992e-04,1.932907162771479170e-01
7.965781108247282916e+00,3.994380829300909694e-03,6.227783996507876285e-01,5.138448253383766980e-04,1.929628823455132036e-01
7.968712606629835271e+00,4.000842572236200378e-03,6.216633454018887228e-01,5.158960798570744665e-04,1.934202873054025329e-01
7.972537393370164871e+00,4.002197506701668343e-03,6.211872757469109052e-01,5.167555436589820177e-04,1.936769272857010171e-01
7.975468891752717226e+00,3.990690427548910200e-03,6.225639971595464672e-01,5.141908972251880072e-04,1.932714049963297764e-01
7.977031108247283342e+00,3.988664167302343258e-03,6.229499034830996429e-01,5.134731825747793727e-04,1.930996798818200577e-01
7.979962606629835697e+00,4.010122377673581290e-03,6.208354395955438809e-01,5.173937471568602507e-04,1.935329019024922548e-01
7.983787393370164409e+00,3.995807645333831169e-03,6.226979988925027687e-01,5.139537300426951774e-04,1.929348616078427336e-01
7.986718891752716765e+00,3.994048540242115843e-03,6.227820844667144584e-01,5.138184343098591055e-04,1.929690247124707381e-01
7.988281108247282880e+00,4.021830254002876567e-03,6.194161424359427848e-01,5.200907575074974459e-04,1.939754009967940562e-01
7.991212606629835236e+00,3.996833335926417742e-03,6.219565539956505296e-01,5.154023551745580412e-04,1.934290143681062224e-01
7.995037393370164835e+00,3.987827810870351979e-03,6.228818265514081132e-01,5.136076847209073782e-04,1.931907704192516173e-01
7.997968891752717191e+00,4.015356939824276002e-03,6.199060828975118120e-01,5.191662397728152595e-04,1.939427481366832462e-01
7.999531108247283306e+00,4.022272680857114958e-03,6.197166822966488908e-01,5.204208297719672364e-04,1.940771565222684791e-01
8.002462606629835662e+00,3.978603532651933672e-03,6.249234239467872376e-01,5.102244963415251576e-04,1.923631591414571573e-01
8.006287393370165262e+00,4.007195493051526544e-03,6.181899907528439764e-01,5.172665948953192620e-04,1.936266632582284708e-01
8.009218891752716729e+00,4.011596713155564202e-03,6.178855444477046044e-01,5.167682184907980685e-04,1.932278798599508240e-01
8.010781108247282845e+00,3.957929184958202187e-03,6.301767730856916438e-01,5.083476555381565573e-04,1.926566766795973773e-01
8.013712606629834312e+00,3.760170449612733074e-03,5.923534140645322355e-01,4.619687349851297705e-04,1.842876837003660506e-01
8.017537393370165688e+00,2.556661633741860642e-03,3.990676852225777949e-01,2.189793376414756018e-04,1.284757443563132040e-01
8.020468891752717155e+00,1.575039622313227508e-03,2.327182037146487414e-01,8.654166720892798284e-05,8.241856203130881742e-02
8.022031108247283271e+00,1.690322433930692338e-03,2.578476545142829868e-01,1.042408333760674736e-04,9.250380100588100063e-02
8.024962606629834738e+00,1.385556728774226323e-03,9.246746331048275036e-02,1.610792656189005256e-05,1.743839811179049085e-02
8.028787393370166114e+00,1.247995155678743775e-03,8.247059052059635409e-02,2.825116860024932272e-05,3.395586329606115061e-02
8.031718891752717582e+00,1.374467404293328076e-03,1.216022234799239710e-01,2.483556872813591059e-05,2.710384617040619351e-02
8.033281108247283697e+00,1.055128230331786859e-03,4.814024910444703216e-03,2.802040997757261940e-07,3.983460375535807937e-04
8.036212606629835165e+00,1.029038350384090146e-03,1.359040480453201040e-03,3.353761800419400053e-08,4.888683399167197266e-05
8.040037393370164764e+00,1.037487336123181936e-03,2.510158148033389547e-03,1.159079251433132107e-07,1.675797686019436762e-04
8.042968891752716232e+00,1.033357579668631827e-03,1.938103957827842262e-03,7.436366751371302825e-08,1.079447264579401174e-04
8.044531108247282347e+00,9.999133856348116876e-04,1.453562588220045043e-07,6.669815203246521622e-11,1.000558943264682481e-07
8.047462606629833815e+00,1.000024362503248521e-03,-4.141011390473867269e-08,6.665768568055391198e-11,9.998409265804866696e-08
8.051287393370165191e+00,9.999880784693493396e-04,2.042452056701718419e-08,6.667109862140705471e-11,1.000078401786425638e-07
8.054218891752716658e+00,1.000006100415704946e-03,-1.096844271235610785e-08,6.666427667243345249e-11,9.999580499267095304e-08
8.055781108247282774e+00,1.000000294884996433e-03,9.829991104577283356e-11,6.666669943368504538e-11,1.000000196620221033e-07
8.058712606629834241e+00,9.999999163017472652e-04,-2.790082258242913782e-11,6.666665736628589246e-11,9.999999441925362168e-08
8.062537393370165617e+00,1.000000041190495046e-03,1.373085746034794673e-11,6.666667124367157417e-11,1.000000027464577269e-07
8.065468891752717084e+00,9.999999781631510685e-04,-7.279317461366923590e-12,6.666666424019930503e-11,9.999999854398380371e-08
8.067031108247283200e+00,9.999999998672446690e-04,-4.425076111327341720e-14,6.666666665191624224e-11,9.999999999114987760e-08
8.069962606629834667e+00,1.000000000037695562e-03,1.256557006013803762e-14,6.666666667085502058e-11,1.000000000025129569e-07
8.073787393370166043e+00,9.999999999814415154e-04,-6.185552388644202180e-15,6.666666666460467585e-11,9.999999999876283768e-08
8.076718891752717511e+00,1.000000000009851732e-03,3.284365721340466906e-15,6.666666666776130046e-11,1.000000000006567636e-07
8.078281108247283626e+00,1.000000000000040787e-03,1.378419767457486119e-17,6.666666666667117981e-11,1.000000000000026689e-07
8.081212606629835093e+00,9.999999999999880946e-04,-3.864406862163060948e-18,6.666666666666533785e-11,9.999999999999917491e-08
8.085037393370164693e+00,1.000000000000005225e-03,1.902416755373251226e-18,6.666666666666725071e-11,1.000000000000003396e-07
8.087968891752716161e+00,9.999999999999972019e-04,-1.108399428180190225e-18,6.666666666666629428e-11,9.999999999999970431e-08
8.089531108247282276e+00,1.000000000000000021e-03,-4.408300882314641489e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.092462606629833743e+00,1.000000000000000021e-03,6.318116866899737080e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.096287393370165120e+00,1.000000000000000021e-03,-3.125225309131042375e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.099218891752716587e+00,1.000000000000000021e-03,-8.067228180536433368e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.100781108247282702e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.103712606629834170e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.107537393370165546e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.110468891752717013e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.112031108247283129e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.114962606629834596e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.118787393370165972e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.121718891752717440e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.123281108247283555e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.126212606629835022e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.130037393370164622e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.132968891752716090e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.134531108247282205e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.137462606629833672e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.141287393370165049e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.144218891752716516e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.145781108247282631e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.148712606629834099e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.152537393370165475e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.155468891752716942e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.157031108247283058e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.159962606629834525e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.163787393370165901e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.166718891752717369e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.168281108247283484e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.171212606629834951e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.175037393370166328e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.177968891752717795e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.179531108247283910e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.182462606629835378e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.186287393370164978e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.189218891752716445e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.190781108247282560e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.193712606629834028e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.197537393370165404e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.200468891752716871e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.202031108247282987e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.204962606629834454e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.208787393370165830e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.211718891752717298e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.213281108247283413e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.216212606629834880e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.220037393370166257e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.222968891752717724e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.224531108247283839e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.227462606629835307e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.231287393370164907e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.234218891752716374e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.235781108247282489e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.238712606629833957e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.242537393370165333e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.245468891752716800e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.247031108247282916e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.249962606629834383e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.253787393370165759e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.256718891752717226e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.258281108247283342e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.261212606629834809e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.265037393370166185e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.267968891752717653e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.269531108247283768e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.272462606629835236e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.276287393370164835e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.279218891752716303e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.280781108247282418e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.283712606629833886e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.287537393370165262e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.290468891752716729e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.292031108247282845e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.294962606629834312e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.298787393370165688e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.301718891752717155e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.303281108247283271e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.306212606629834738e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.310037393370166114e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.312968891752717582e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.314531108247283697e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.317462606629835165e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.321287393370164764e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.324218891752716232e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.325781108247282347e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.328712606629833815e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.332537393370165191e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.335468891752716658e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.337031108247282774e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.339962606629834241e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.343787393370165617e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.346718891752717084e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.348281108247283200e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.351212606629834667e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.355037393370166043e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.357968891752717511e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.359531108247283626e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.362462606629835093e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.366287393370164693e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.369218891752716161e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.370781108247282276e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.373712606629833743e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.377537393370165120e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.380468891752716587e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.382031108247282702e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.384962606629834170e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.388787393370165546e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.391718891752717013e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.393281108247283129e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.396212606629834596e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.400037393370165972e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.402968891752717440e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.404531108247283555e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.407462606629835022e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.411287393370164622e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.414218891752716090e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.415781108247282205e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.418712606629833672e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.422537393370165049e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.425468891752716516e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.427031108247282631e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.429962606629834099e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.433787393370165475e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.436718891752716942e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.438281108247283058e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.441212606629834525e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.445037393370165901e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.447968891752717369e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.449531108247283484e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.452462606629834951e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.456287393370166328e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.459218891752717795e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.460781108247283910e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.463712606629835378e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.467537393370164978e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.470468891752716445e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.472031108247282560e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.474962606629834028e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.478787393370165404e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.481718891752716871e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.483281108247282987e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.486212606629834454e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.490037393370165830e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.492968891752717298e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.494531108247283413e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.497462606629834880e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.501287393370166257e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.504218891752717724e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.505781108247283839e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.508712606629835307e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.512537393370164907e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.515468891752716374e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.517031108247282489e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.519962606629833957e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.523787393370165333e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.526718891752716800e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.528281108247282916e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.531212606629834383e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.535037393370165759e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.537968891752717226e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.539531108247283342e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.542462606629834809e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.546287393370166185e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.549218891752717653e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.550781108247283768e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.553712606629835236e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.557537393370164835e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.560468891752716303e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.562031108247282418e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.564962606629833886e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.568787393370165262e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.571718891752716729e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.573281108247282845e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.576212606629834312e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.580037393370165688e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.582968891752717155e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.584531108247283271e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.587462606629834738e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.591287393370166114e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.594218891752717582e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.595781108247283697e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.598712606629835165e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.602537393370164764e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.605468891752716232e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.607031108247282347e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.609962606629833815e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.613787393370165191e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.616718891752716658e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.618281108247282774e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.621212606629834241e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.625037393370165617e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.627968891752717084e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.629531108247283200e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.632462606629834667e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.636287393370166043e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.639218891752717511e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.640781108247283626e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.643712606629835093e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.647537393370164693e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.650468891752716161e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.652031108247282276e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.654962606629833743e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.658787393370165120e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.661718891752716587e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.663281108247282702e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.666212606629834170e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.670037393370165546e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.672968891752717013e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.674531108247283129e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.677462606629834596e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.681287393370165972e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.684218891752717440e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.685781108247283555e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.688712606629835022e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.692537393370164622e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.695468891752716090e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.697031108247282205e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.699962606629833672e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.703787393370165049e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.706718891752716516e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.708281108247282631e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.711212606629834099e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.715037393370165475e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.717968891752716942e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.719531108247283058e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.722462606629834525e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.726287393370165901e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.729218891752717369e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.730781108247283484e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.733712606629834951e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.737537393370166328e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.740468891752717795e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.742031108247283910e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.744962606629835378e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.748787393370164978e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.751718891752716445e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.753281108247282560e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.756212606629834028e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.760037393370165404e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.762968891752716871e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.764531108247282987e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.767462606629834454e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.771287393370165830e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.774218891752717298e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.775781108247283413e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.778712606629834880e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.782537393370166257e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.785468891752717724e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.787031108247283839e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.789962606629835307e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.793787393370164907e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.796718891752716374e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.798281108247282489e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.801212606629833957e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.805037393370165333e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.807968891752716800e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.809531108247282916e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.812462606629834383e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.816287393370165759e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.819218891752717226e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.820781108247283342e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.823712606629834809e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.827537393370166185e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.830468891752717653e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.832031108247283768e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.834962606629835236e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.838787393370164835e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.841718891752716303e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.843281108247282418e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.846212606629833886e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.850037393370165262e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.852968891752716729e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.854531108247282845e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.857462606629834312e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.861287393370165688e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.864218891752717155e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.865781108247283271e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.868712606629834738e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.872537393370166114e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.875468891752717582e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.877031108247283697e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.879962606629835165e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.883787393370164764e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.886718891752716232e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.888281108247282347e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.891212606629833815e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.895037393370165191e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.897968891752716658e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.899531108247282774e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.902462606629834241e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.906287393370165617e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.909218891752717084e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.910781108247283200e+00,1.000000000000000021e-03,-4.071039608081085888e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.913712606629834667e+00,1.000000000000000021e-03,6.222249731888131517e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.917537393370166043e+00,1.000000000000000021e-03,-3.078005143810189542e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.920468891752717511e+00,1.000000000000000021e-03,-8.092392024906572217e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.922031108247283626e+00,1.000000000000000021e-03,-4.071033337499385810e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.924962606629835093e+00,1.000000000000000021e-03,6.222237965088916335e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.928787393370164693e+00,1.000000000000000021e-03,-3.077981254666144506e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.931718891752716161e+00,1.000000000000000021e-03,-8.092476067088037432e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.933281108247282276e+00,1.000000000000000021e-03,-4.070943024736207277e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.936212606629833743e+00,1.000000000000000021e-03,6.222202309145596533e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.940037393370165120e+00,1.000000000000000021e-03,-3.077945598722877066e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.942968891752716587e+00,1.000000000000000021e-03,-8.092566379851244854e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.944531108247282702e+00,1.000000000000000021e-03,-4.070990664770457538e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.947462606629834170e+00,1.000000000000000021e-03,6.222425522785386294e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.951287393370165546e+00,1.000000000000000021e-03,-3.078435503948376523e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.954218891752717013e+00,1.000000000000000021e-03,-8.090807764622075509e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.955781108247283129e+00,1.000000000000000021e-03,-4.072366774515757230e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.958712606629834596e+00,1.000000000000000021e-03,6.222197653257769596e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.962537393370165972e+00,1.000000000000000021e-03,-3.077201479802107624e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.965468891752717440e+00,1.000000000000000021e-03,-8.095886697657385726e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.967031108247283555e+00,1.000000000000000021e-03,-4.071282202024658664e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.969962606629835022e+00,1.000000000000000021e-03,6.228459080222628327e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.973787393370164622e+00,1.000000000000000021e-03,-3.092190995024552884e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.976718891752716090e+00,1.000000000000000021e-03,-8.040975718316671268e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.978281108247282205e+00,1.000000000000000021e-03,-4.114793263831242626e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.981212606629833672e+00,1.000000000000000021e-03,6.222056554439742031e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.985037393370165049e+00,1.000000000000000021e-03,-3.055021958134279570e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.987968891752716516e+00,1.000000000000000021e-03,-8.194848976718231218e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.989531108247282631e+00,1.000000000000000021e-03,-3.917571474124430525e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.992462606629834099e+00,1.000000000000000021e-03,6.103543634456002050e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.996287393370165475e+00,1.000000000000000021e-03,-2.883473779638987261e-20,6.666666666666668202e-11,9.999999999999999547e-08
8.999218891752716942e+00,1.000000000000000021e-03,0.000000000000000000e+00,6.666666666666668202e-11,9.999999999999999547e-08


==> figs/data/sedov_exact.csv <==
r,d,v,p
1.00E-02,1.87E-09,0.003575,0.077492341
1.99E-02,4.12405E-08,0.0071125,0.077492341
2.98E-02,2.53934E-07,0.0106375,0.077492341
3.97E-02,9.22156E-07,0.014125,0.077492341
4.96E-02,2.5159E-06,0.01775,0.077492341
5.95E-02,5.69679E-06,0.02125,0.077492341
6.94E-02,1.13985E-05,0.02475,0.077492341
7.93E-02,2.08552E-05,0.028375,0.077492341
8.92E-02,3.52245E-05,0.031875,0.077492341
9.91E-02,5.66149E-05,0.035375,0.077492341
1.09E-01,8.72567E-05,0.038875,0.077492341
1.19E-01,0.000128178,0.0425,0.077492341
1.29E-01,0.000183073,0.046,0.077492341
1.39E-01,0.000255435,0.0495,0.077492341
1.49E-01,0.000347647,0.053125,0.077492341
1.58E-01,0.0004741,0.056625,0.077492341
1.68E-01,0.00062004,0.060125,0.077492341
1.78E-01,0.000799681,0.063625,0.077492341
1.88E-01,0.001017356,0.06725,0.077492341
1.98E-01,0.001279245,0.07075,0.077492341
2.08E-01,0.001589081,0.07425,0.077492341
2.18E-01,0.001959416,0.077875,0.077492341
2.28E-01,0.002387712,0.081375,0.077492341
2.38E-01,0.002892902,0.084875,0.077492341
2.48E-01,0.003468172,0.088375,0.077492341
2.57E-01,0.004182722,0.092,0.077492341
2.67E-01,0.004948996,0.0955,0.077492341
2.77E-01,0.005834214,0.099,0.077492341
2.87E-01,0.006810519,0.102625,0.077492341
2.97E-01,0.007939515,0.106125,0.077492341
3.07E-01,0.009158635,0.109625,0.077492341
3.17E-01,0.010579183,0.113125,0.077492341
3.27E-01,0.012126141,0.11675,0.077492341
3.37E-01,0.0138741,0.12025,0.077492341
3.47E-01,0.015772371,0.12375,0.077492341
3.56E-01,0.018063738,0.1275,0.077492341
3.66E-01,0.020396551,0.13125,0.077492341
3.76E-01,0.022950719,0.135,0.077492341
3.86E-01,0.025733556,0.1375,0.077492341
3.96E-01,0.028985911,0.14125,0.077492341
4.06E-01,0.032275699,0.145,0.077492341
4.16E-01,0.035976571,0.14875,0.077492341
4.26E-01,0.039969589,0.1525,0.077492341
4.36E-01,0.044279896,0.155,0.077492341
4.46E-01,0.048919854,0.15875,0.077492341
4.55E-01,0.054354533,0.1625,0.077692341
4.65E-01,0.059873912,0.16625,0.077692341
4.75E-01,0.065782184,0.17,0.077692341
4.85E-01,0.072139748,0.17375,0.077692341
4.95E-01,0.078985962,0.17625,0.077692341
5.05E-01,0.086188405,0.18,0.077692341
5.15E-01,0.094442619,0.18375,0.077692341
5.25E-01,0.102278372,0.1875,0.077692341
5.35E-01,0.11166955,0.19125,0.077692341
5.45E-01,0.12107837,0.195,0.077892341
5.54E-01,0.13232845,0.19875,0.077892341
5.64E-01,0.143250389,0.20125,0.077892341
5.74E-01,0.154399957,0.205,0.077892341
5.84E-01,0.167188227,0.20875,0.078092341
5.94E-01,0.180356777,0.2125,0.078092341
6.04E-01,0.194237443,0.21625,0.078292341
6.14E-01,0.209093363,0.22,0.078292341
6.24E-01,0.225130096,0.22375,0.078492341
6.34E-01,0.242112599,0.22625,0.078692341
6.44E-01,0.259837524,0.23,0.078692341
6.53E-01,0.280127057,0.23375,0.078892341
6.63E-01,0.300239251,0.2375,0.079292341
6.73E-01,0.321827991,0.24125,0.079492341
6.83E-01,0.345247525,0.245,0.079692341
6.93E-01,0.369577401,0.24875,0.080092341
7.03E-01,0.394325254,0.2525,0.080492341
7.13E-01,0.422107279,0.25625,0.080892341
7.23E-01,0.45246107,0.26,0.081292341
7.33E-01,0.482438187,0.26375,0.081892341
7.43E-01,0.51685583,0.2675,0.082492341
7.52E-01,0.554955911,0.2725,0.083092341
7.62E-01,0.592156332,0.27625,0.083892341
7.72E-01,0.632471686,0.28,0.084892341
7.82E-01,0.677524105,0.28375,0.085892341
7.92E-01,0.726660674,0.28875,0.086892341
8.02E-01,0.77735835,0.2925,0.088292341
8.12E-01,0.834909563,0.2975,0.089692341
8.22E-01,0.896631289,0.30125,0.091292341
8.32E-01,0.963658162,0.30625,0.093092341
8.42E-01,1.036941783,0.31125,0.095292341
8.51E-01,1.122838807,0.31625,0.097692341
8.61E-01,1.214205646,0.32125,0.100492341
8.71E-01,1.315119785,0.32625,0.103492341
8.81E-01,1.430247277,0.33125,0.107092341
8.91E-01,1.555104482,0.3375,0.111292341
9.01E-01,1.708974726,0.3425,0.115892341
9.11E-01,1.878162709,0.34875,0.121492341
9.21E-01,2.073653189,0.355,0.127892341
9.31E-01,2.292570425,0.3625,0.135292341
9.41E-01,2.568294981,0.36875,0.143892341
9.50E-01,2.892549934,0.37625,0.154292341
9.60E-01,3.277813947,0.38375,0.166492341
9.70E-01,3.758191598,0.39125,0.182092341
9.80E-01,4.334928474,0.4,0.198092341
9.90E-01,5.070601948,0.4075,0.220092341
1.00E+00,6,0.41625,0.246092341


==> figs/data/sedov_n129_profiles.csv <==
x,d,u,p
0.0,0.002293746765644755,0.0,0.07742676185443997
0.006,0.0021007993254897883,0.001623751161779687,0.07742215853068046
0.012,0.002061980552980458,0.0047805114025643684,0.07741396345954854
0.018000000000000002,0.002203403871590126,0.005283264586947594,0.07742323743877932
0.024,0.0021216673304707,0.009359586171626777,0.07742579714977182
0.03,0.0019077449188529272,0.01056646232652404,0.0774135507963365
0.036000000000000004,0.0021762947395700394,0.011873818266437136,0.07742184645030648
0.042,0.002055760542361895,0.015685179532495225,0.07742385081655812
0.048,0.001644356166139005,0.01732267154843788,0.07741076932870783
0.054,0.002053265457220732,0.018775426929233202,0.07741935482772533
0.06,0.0021249894928700996,0.021638775350247146,0.0774231491232058
0.066,0.0018799307991912428,0.025312536901874627,0.07741543250449467
0.07200000000000001,0.0020815255653587883,0.026100931658715413,0.07742026858613826
0.078,0.0022066803860525397,0.02684026770208718,0.07741690160764847
0.084,0.00200883549723585,0.03041183692505472,0.07742809390765615
0.09,0.002201821033708029,0.031496029592090094,0.07742319667886477
0.096,0.002540746745019362,0.035395624225830265,0.07741392518801149
0.10200000000000001,0.002621013168209174,0.0361377907694728,0.07743192884663586
0.108,0.0028591127000936467,0.03839194025361767,0.07742409521597438
0.114,0.002881762907236407,0.0410551226161744,0.07741448967135511
0.12,0.002759771727539828,0.04274458302014979,0.07742505964415614
0.126,0.002854748071058566,0.045312781987553265,0.07742540331673808
0.132,0.0028831135729205926,0.047239051829257764,0.07741939337574877
0.138,0.0030796145802014507,0.0493693260856659,0.07742244607652538
0.14400000000000002,0.0033310731586198017,0.05203516381141733,0.07742475370469037
0.15,0.002879067179435424,0.0531876864388648,0.07743025511445012
0.156,0.003111010516022361,0.0559381028424808,0.0774262304767035
0.162,0.005053954290360707,0.057983873469842455,0.07743684847082477
0.168,0.006454122990135147,0.05996789875979305,0.07742254293407314
0.17400000000000002,0.0067292602293491655,0.06219841975786899,0.07743157430377323
0.18,0.0065033910300371645,0.06419408263981537,0.07743572944309562
0.186,0.00671881250923434,0.06659743836531862,0.07743559495429508
0.192,0.006457005625634338,0.06834170576006564,0.07743304022005759
0.198,0.0061123863491729935,0.07050608403304351,0.0774352519219974
0.20400000000000001,0.006028024065244608,0.07303981469064119,0.07743061179644428
0.21,0.005930701610623146,0.07483372473134982,0.07742986174707767
0.216,0.006060811714405645,0.07702315979765942,0.0774324888625415
0.222,0.006255282484062263,0.07924495348657434,0.0774278600292746
0.228,0.006283379279921064,0.08132130085299831,0.07742499848245643
0.234,0.006157552565127844,0.08340776131307263,0.07742301617690828
0.24,0.006005445864275316,0.08557376105966306,0.07742055082053412
0.246,0.005812227789874669,0.08760975043039904,0.07741666192305274
0.252,0.005643079232413584,0.08974536601188854,0.07741430211171973
0.258,0.005614675234483002,0.09190308143071264,0.07741527064354159
0.264,0.005618034063218147,0.09424091641416152,0.07741654200071935
0.27,0.005588705230593405,0.09610415075922582,0.07741958489350509
0.276,0.005601029507033672,0.09827720986007454,0.07742053813126404
0.28200000000000003,0.005734654755997326,0.10033942951814687,0.07742154377046973
0.28800000000000003,0.005825633570111677,0.10264817182147183,0.07742395093373489
0.294,0.00594878821311795,0.10478140823072025,0.0774269516550703
0.3,0.0061760905259689025,0.10685294927386264,0.07742990882252343
0.306,0.006412618550257321,0.1090931098839928,0.07743404868233483
0.312,0.00661980511404181,0.11108322474611866,0.07743729921639897
0.318,0.006770333839767773,0.11318488040469953,0.0774404049734585
0.324,0.006960912971862854,0.11540369029728438,0.0774446379946312
0.33,0.007344778932292684,0.11760502690532777,0.07744882056431379
0.336,0.0077610072517018125,0.11982016733400584,0.07745398119732272
0.342,0.008139336144267872,0.12197957824179845,0.0774583144520875
0.34800000000000003,0.008650591441892175,0.12404208077644531,0.07746274062083103
0.354,0.009294699252677674,0.1262269150140474,0.07746754214167595
0.36,0.010104389180924045,0.12837469225452713,0.07747231116809417
0.366,0.01119571235631156,0.13050232528151967,0.07747867668513209
0.372,0.01245062560428778,0.13267206910816134,0.07748519571032375
0.378,0.013693749342564843,0.1348119691424256,0.0774925441655796
0.384,0.01489960929575318,0.1369673297912381,0.07750111789209768
0.39,0.016127359620440984,0.13909906550365156,0.07750993719673716
0.396,0.017429620911570964,0.14121806901557987,0.07751958206063136
0.402,0.01882485317401006,0.14337108129911963,0.07752973918104544
0.40800000000000003,0.020298375820857473,0.14553509528087438,0.07754085966735147
0.41400000000000003,0.021847496122063603,0.14770013688654846,0.07755291469220538
0.42,0.023467187504138565,0.14986492312676883,0.0775658683560323
0.426,0.025142708738712827,0.15202785035554517,0.07757975169806741
0.432,0.02689338474010583,0.15418815370015027,0.07759446618729271
0.438,0.028735447420331184,0.15634829831006428,0.07761013832350727
0.444,0.03066570892406162,0.15850456832768103,0.07762694291886874
0.45,0.032708425424061716,0.16064494521019185,0.07764530445274431
0.456,0.03487823148316238,0.16278345609469058,0.07766497645934578
0.462,0.03717129099823069,0.16492150698538893,0.0776863311039051
0.468,0.03960294744319981,0.1670596847870968,0.07770978969347198
0.47400000000000003,0.042185581842204556,0.16919503206289913,0.07773569581331685
0.48,0.04491307138232514,0.1713349901219589,0.0777640557353152
0.486,0.04779212817084044,0.17348215259877126,0.07779523021599744
0.492,0.05083605361869559,0.17563948837185184,0.07782953752030153
0.498,0.05404118857404683,0.1778090377978849,0.07786679799028207
0.504,0.05741156257863622,0.17998418229552055,0.07790677114098798
0.51,0.06096164449991193,0.1821590933045476,0.07794914759870153
0.516,0.0646936759876553,0.18433000914259878,0.07799350250570569
0.522,0.06861307175131515,0.18649524121145594,0.07803991227410734
0.528,0.07273925399931613,0.18865944592385456,0.07808907500293572
0.534,0.07708132828702219,0.19084047106740187,0.0781408845068654
0.54,0.08164987810596358,0.19300405581680424,0.07819694785575848
0.546,0.08646064161439426,0.19517046715101813,0.07825788400077727
0.552,0.09152730184723623,0.19734554683515218,0.07832440186757594
0.558,0.09686647803755477,0.19953227190419423,0.07839693911955692
0.5640000000000001,0.1024909520347137,0.2017294085700207,0.07847595337079838
0.5700000000000001,0.10841169682680629,0.20393922891648403,0.07856148357677739
0.5760000000000001,0.11464626246015541,0.20615458239851708,0.07865236524958163
0.582,0.12119266367517412,0.20836704680870713,0.07874763337895274
0.588,0.12806088422075845,0.2105706261814135,0.07884632179047912
0.594,0.13526607095263898,0.2127695418446279,0.07894977480464149
0.6,0.14281188999302685,0.2149728473999533,0.07906017747882288
0.606,0.15071579191135243,0.21718824588613994,0.0791802199819358
0.612,0.15899400628404692,0.21941674571826586,0.07931158963765483
0.618,0.1676539474283345,0.22165854683507255,0.07945385127095506
0.624,0.17671650450211018,0.2239104058219396,0.07960736370296218
0.63,0.1861838647746481,0.22617454202988757,0.07976884950767271
0.636,0.19607383734546602,0.22843646955458052,0.0799368148582289
0.642,0.20640943764010444,0.23069585531593037,0.08011238576727919
0.648,0.21720798243768513,0.2329503506660921,0.08029757556505501
0.654,0.22850455850129947,0.23521670533764388,0.08049716432287823
0.66,0.2403293393435888,0.23750751430091105,0.08071424173249397
0.666,0.2527038318803534,0.2398307187122147,0.08094877074472606
0.672,0.2656324154813774,0.2421627654393121,0.08119550495757721
0.678,0.27914352918742225,0.24449057250956885,0.08145212469389662
0.684,0.29325886903097853,0.24680883590244915,0.08171907206997275
0.6900000000000001,0.3080244201119058,0.24913514177628282,0.08200270496308804
0.6960000000000001,0.3235032384400256,0.25149656153017946,0.08231087586318608
0.7020000000000001,0.3397164698690176,0.25389390118714783,0.08264350004901644
0.708,0.356686367536895,0.25630856726251144,0.08299343194812536
0.714,0.37445443868637085,0.2587431041078016,0.0833624655060703
0.72,0.3930352407041937,0.2611649791686965,0.08374603740230668
0.726,0.4125097888754681,0.2635979819191661,0.08415577842970379
0.732,0.4329462737077847,0.26606881206737343,0.08459702646359801
0.738,0.4543977064313367,0.26857652820938616,0.08506974019110203
0.744,0.4768731079529971,0.271109934730012,0.08556664102070499
0.75,0.5004390651592985,0.2736520501687431,0.08608880345127545
0.756,0.5251192080322653,0.2761602445749473,0.08663311194686685
0.762,0.5510379371698946,0.27871051497765276,0.08721702022012323
0.768,0.5782903191866353,0.2813173280142104,0.08784103141806554
0.774,0.6069333269260824,0.28394909024650317,0.0885040036519058
0.78,0.6370378532446921,0.2865902763390273,0.08920642532757483
0.786,0.6687137651024386,0.2892457823161718,0.08995059752487577
0.792,0.7020585363497958,0.2919338465540491,0.09073724280460738
0.798,0.737164051271975,0.29468500222135824,0.09156736603472382
0.804,0.7742890492081642,0.29746082505246274,0.09246045930194668
0.81,0.8134774391073734,0.30024222484483304,0.0934046475449577
0.8160000000000001,0.8547893236391246,0.3030618612695109,0.09438991124625318
0.8220000000000001,0.8986031480599195,0.30592354971182206,0.0954523898253683
0.8280000000000001,0.9450527681037784,0.308834084909968,0.09658907781704329
0.834,0.9941092408262193,0.311773959155015,0.09777636776561849
0.84,1.0461803334765136,0.31473784798473364,0.09904438361991197
0.846,1.1015920634381473,0.31774591748904246,0.10041287718922831
0.852,1.1601967331953347,0.3208275923621436,0.10183161811437458
0.858,1.2227875834796578,0.3239502900166345,0.10337166851968504
0.864,1.289602333912626,0.32710226998326997,0.10502269843709655
0.87,1.3608497672248632,0.33034830573081847,0.10677996414597146
0.876,1.4366292285267264,0.33357665808085624,0.10861017464776523
0.882,1.5181781030260026,0.3369199777673591,0.11060582133359276
0.888,1.6056364011019468,0.34025934864616164,0.11275302444119006
0.894,1.69862418808043,0.3437294703331055,0.11496459195041098
0.9,1.7994998428039253,0.3471234752788235,0.1174049177498091
0.906,1.9088029409758747,0.3507144416616749,0.12007665331475437
0.912,2.0251275785267353,0.354275388784047,0.12281831167638302
0.918,2.150884591974318,0.3579185946099519,0.12577490718103945
0.924,2.2875898419879377,0.3615911191908281,0.1289929770573508
0.93,2.43732806481421,0.36541891376837826,0.13258043205132708
0.936,2.5950894206762314,0.36924788603444564,0.13608266084338538
0.9420000000000001,2.772056578658521,0.3731625944719362,0.14020257769152522
0.9480000000000001,2.960739110596478,0.3771920680472927,0.14434685962623917
0.9540000000000001,3.1723790736868978,0.38116419289105663,0.14919441507663578
0.96,3.4006931856274605,0.3851823740680187,0.15418547671288252
0.966,3.6529415640980005,0.3894464662307046,0.15971023502061144
0.972,3.926949164830148,0.39372038427240763,0.16545768245123327
0.978,4.215981675311923,0.3967353326456418,0.17089808452874422
0.984,4.537641397677362,0.4008218617208436,0.17711197963217273
0.99,4.9978692922741175,0.40906770776091234,0.18939463113201782
0.996,5.3293234426528215,0.41044043645343586,0.19328475501970388
1.002,4.198128761723638,0.3398129592305384,0.12650160524935927
1.008,2.0372844331432134,0.1525708981356258,0.03225148676938261
1.014,1.2824017745442688,0.06944305779386144,0.008248101425067489
1.02,1.2446371403057128,0.05205471063942928,0.006918305694227911
1.026,1.1180191468447447,0.01969409430953992,0.0017261759200479787
1.032,1.053759546019137,0.01160943946519493,0.00116723045548639
1.038,1.04436074802652,0.007417312971404339,0.0006022266143910215
1.044,1.017177599715069,0.00185061768079942,8.170624551473438e-05
1.05,1.009717722889036,0.0011699136621854081,5.8245200910578276e-05
1.056,1.0040556972380728,0.0003141712585279822,1.0768140954575678e-05
1.062,1.0013032602146268,5.5688668933945236e-05,1.7619956119152569e-06
1.068,1.0005816908087581,3.284447699195866e-05,1.564024378453155e-06
1.074,1.0001264151651412,3.3163361845288695e-06,1.0273026647134031e-06
1.08,1.0000180762726814,3.347112683726815e-07,1.0020991665360413e-06
1.086,1.0000041408929974,1.538782870220608e-07,1.000526025141113e-06
1.092,1.00000076321885,2.6278902634854964e-08,1.0000385117781008e-06
1.098,1.0000000642612576,1.5377028903442701e-09,1.0000013093147686e-06
1.104,0.9999999897554517,8.64162588945023e-11,1.0000000347787363e-06
1.11,0.9999999813735485,2.7461627315988917e-11,1.0000000123522312e-06
1.116,0.999999976484105,-8.973317228961443e-12,1.0000000087995176e-06
1.122,0.9999999757856131,-3.244124014796404e-11,1.000000005690893e-06
1.1280000000000001,0.9999999790452421,-2.0722696193200937e-11,1.0000000076892945e-06
1.1340000000000001,0.9999999850988388,-2.4512154048658613e-11,1.000000006357027e-06
1.1400000000000001,0.9999999990686774,8.826323887516181e-12,1.000000005690893e-06
1.1460000000000001,0.9999999981373549,5.7684895212950495e-12,1.0000000072452053e-06
1.1520000000000001,0.9999999976716936,3.459760743336146e-11,1.0000000054688485e-06
1.158,0.999999996740371,2.6233558295597986e-11,1.0000000050247593e-06
1.164,0.9999999857973307,-6.099389804205287e-13,1.0000000090215622e-06
1.17,0.9999999736901373,-7.556790877560943e-11,1.0000000083554283e-06
1.176,0.9999999871943146,-1.0131660130118436e-11,1.0000000079113391e-06
1.182,0.9999999874271452,3.874641464104208e-12,1.0000000076892945e-06
1.188,0.9999999920837581,2.537203693657603e-11,1.0000000094656514e-06
1.194,1.0000000041909516,3.332062922296856e-11,1.0000000052468039e-06
1.2,0.9999999888241291,-2.0297502833622378e-11,1.0000000083554283e-06


==> figs/data/sedov_n257_profiles.csv <==
x,d,u,p
0.0,0.0016210312605835497,0.0,0.0775119272293523
0.006,0.001098003035167494,0.002482988710503354,0.07752103095117491
0.012,0.0013031666040888013,0.0043780027531085414,0.07751717607607134
0.018000000000000002,0.001163861400470978,0.005819660884568534,0.07751690354780294
0.024,0.001402425514967831,0.008314033875998054,0.07751484424807131
0.03,0.001304530258352088,0.011553701348965363,0.07751779958198313
0.036000000000000004,0.0013480622022825628,0.013347041245214545,0.07751595336594619
0.042,0.0013179821190192342,0.015324597725274614,0.07751271441520657
0.048,0.0014609544638446437,0.017283941870126832,0.07751984139031265
0.054,0.0015365571782695042,0.01933725668682417,0.07751696291961707
0.06,0.0015848321668272547,0.021011378626550798,0.07751728515722789
0.066,0.0016098364317258529,0.0232023095277945,0.0775198422925314
0.07200000000000001,0.0016681124715205442,0.024953998431942168,0.07751372738857754
0.078,0.0017204412782803047,0.028073160025427403,0.07751722805551253
0.084,0.0019235307815392844,0.030176917654458447,0.07751195493619889
0.09,0.0021179735279588385,0.032078882859721554,0.07751892888336442
0.096,0.0021160986293011774,0.03420762487782188,0.07751441858999897
0.10200000000000001,0.0019913600855829827,0.03665777555046021,0.077514584409073
0.108,0.002066975937168536,0.038684568173831035,0.0775125576328719
0.114,0.0021439360131125795,0.04059859163889764,0.0775132709677564
0.12,0.0021846783643013623,0.042855373524689766,0.0775122690392891
0.126,0.002166879238416186,0.045037647976499305,0.07751356629887596
0.132,0.0022347488639411495,0.04700769898768238,0.0775152140413411
0.138,0.0022765414017840158,0.049172596095170905,0.07751504723273683
0.14400000000000002,0.0020660371158953694,0.05140942318143076,0.07751629073754884
0.15,0.0020809696159744817,0.053553347349504954,0.07751628644473385
0.156,0.0020908493348770207,0.05548995700160547,0.07751836802344769
0.162,0.0021463120575617722,0.058037258893709365,0.07751620143244509
0.168,0.0021743101611377824,0.05994316639559096,0.07751844794256613
0.17400000000000002,0.0021757419189896154,0.06193242888509256,0.07751620051567443
0.18,0.002007039817783607,0.06405671631399035,0.07751531188841909
0.186,0.002057569615885768,0.06642364876747547,0.07751474229735322
0.192,0.0021328969603473524,0.06817106032517464,0.0775136746960925
0.198,0.0021732506110083705,0.07072054394072723,0.07751061406452209
0.20400000000000001,0.00218851659531083,0.07253939232161331,0.0775120013859123
0.21,0.002213613519188584,0.07491287284968984,0.07751411569188349
0.216,0.002220704623994152,0.07709846858607917,0.07751479487342294
0.222,0.0022636536998561496,0.07903855322112194,0.07751690060831606
0.228,0.002366881070514637,0.08138159043376945,0.07751739012019243
0.234,0.002476197615806086,0.08356921390841775,0.07751870265929028
0.24,0.002553605915352364,0.08582551590598815,0.07751953949627932
0.246,0.0026293660343981173,0.08765236272582887,0.07752068035188131
0.252,0.0027823900389876144,0.09007000278731409,0.0775221497315215
0.258,0.002919315742474282,0.09191009741431373,0.0775237844500225
0.264,0.0030851360641008796,0.09419687176558629,0.07752518550842069
0.27,0.003255393617791924,0.09658011328497344,0.0775275151245296
0.276,0.003417356918589576,0.0984775135842575,0.07752851108671166
0.28200000000000003,0.0036046770396751526,0.10070800934615214,0.07753097802924458
0.28800000000000003,0.0038136433229283284,0.10263571616972789,0.0775336717342725
0.294,0.003971906852257234,0.10498357878902659,0.07753690532990731
0.3,0.004213139647617936,0.10708167586752886,0.07754012205987237
0.306,0.004485665842594244,0.1092850984470043,0.07754290271259379
0.312,0.004845769426765401,0.11144962990955284,0.07754574116552249
0.318,0.005245929276497918,0.11344433919379307,0.07754852574726101
0.324,0.005772030447360521,0.11566021505951869,0.07755133433965966
0.33,0.006374997175271346,0.11780684251612814,0.07755428478412796
0.336,0.007073823586324579,0.11997196862076133,0.07755772980453912
0.342,0.007842574453661655,0.12211495413470898,0.07756121762213297
0.34800000000000003,0.008715980273336754,0.12426635792813288,0.07756505240104161
0.354,0.009612489975552307,0.12641156033530043,0.07756948798487429
0.36,0.010519820334593533,0.1285568364751553,0.07757450419012457
0.366,0.011463273922345252,0.13069976428783134,0.07757998781744391
0.372,0.012463445935281925,0.13283743192654773,0.07758597534848377
0.378,0.013531247459468432,0.13496612750342923,0.07759252723190002
0.384,0.014670916370960185,0.13709485402849123,0.0775996351003414
0.39,0.015887867204583017,0.1392246668380353,0.07760747319844086
0.396,0.01718440459080739,0.1413540196343919,0.07761609980661888
0.402,0.018566376867966028,0.14348796506727296,0.07762570220802445
0.40800000000000003,0.020037692465848522,0.14564185703000795,0.07763625522784423
0.41400000000000003,0.02159721810312476,0.14780211990531852,0.07764791867521126
0.42,0.023245537653565407,0.14996681685922517,0.07766085979528725
0.426,0.024983188210171647,0.15213109794893132,0.07767504414368887
0.432,0.02680986905033933,0.15429301570907455,0.07769049236958381
0.438,0.028730825812090188,0.15645048795973296,0.07770734824589454
0.444,0.030749906873097643,0.15860196320654862,0.07772558825672604
0.45,0.03287279863434378,0.16075966501567213,0.07774514576885849
0.456,0.0351110694828094,0.16292119322119383,0.0777663727349136
0.462,0.03747390031639952,0.16508013840305252,0.07778916398820002
0.468,0.03997272703418275,0.16723771010547436,0.07781371903547551
0.47400000000000003,0.04262128518894315,0.1693963995941932,0.07784018032543827
0.48,0.045434080362610985,0.17155631009711939,0.07786876436148304
0.486,0.04842699831351638,0.17371788162811347,0.07789970326120965
0.492,0.05161478258378338,0.17587927876038742,0.07793312119611073
0.498,0.05500877761369338,0.17803875919677456,0.07796897251682822
0.504,0.05861737531085964,0.18020060924320203,0.07800775725627318
0.51,0.06244723770942073,0.18236972730416023,0.07805013057077304
0.516,0.06650284325587563,0.18454667075509756,0.07809639580955263
0.522,0.07078715511306655,0.18672460345358818,0.0781460194993997
0.528,0.07530493385274895,0.18890211779482194,0.07819914945866913
0.534,0.0800625721749384,0.19108355507443178,0.07825646024139132
0.54,0.08505987726675812,0.19326816430644186,0.07831817725673318
0.546,0.0903012763010338,0.1954548366399562,0.07838449295377359
0.552,0.0957881178765092,0.19764451004153852,0.07845532483770512
0.558,0.10151998946093954,0.19983812515907853,0.07853130134753883
0.5640000000000001,0.10750585692585446,0.20203446686947793,0.07861240870261099
0.5700000000000001,0.11375360927195288,0.2042371235251298,0.07869941608805675
0.5760000000000001,0.12027241353644058,0.20644475888471503,0.0787925835174974
0.582,0.12707368275732733,0.20865570896009492,0.07889157271711156
0.588,0.1341669752728194,0.21086868314954496,0.07899722403089982
0.594,0.14156983231077902,0.2130879361946903,0.07910982015891932
0.6,0.14930359920253977,0.21531638409264256,0.0792308433301514
0.606,0.1573837235046085,0.2175473692870126,0.07935921264288481
0.612,0.165831954596797,0.21978485140596213,0.07949580218701158
0.618,0.17466998915188015,0.2220351479242969,0.07964246443589218
0.624,0.18391936359694228,0.2242872300680702,0.07979733284446411
0.63,0.19359080930007622,0.22654500416721546,0.07996159858885221
0.636,0.20371069287648425,0.22881150801302622,0.0801364186918363
0.642,0.2143040510127321,0.23108296773739814,0.08032196182466578
0.648,0.2253951090388,0.23336567723110205,0.08051985193742439
0.654,0.23700084973825142,0.23565799468522358,0.08073030560626648
0.66,0.24914721527602524,0.23796236871103482,0.08095447460073046
0.666,0.2618352469871752,0.24026893056170442,0.08119066755170934
0.672,0.27510405145585537,0.2425924256389242,0.08144220305257477
0.678,0.28898459940683097,0.24493890110013108,0.08171086887887213
0.684,0.30349636293249205,0.24728864671614248,0.08199433406116441
0.6900000000000001,0.3186672076699324,0.2496454930517557,0.08229386435414199
0.6960000000000001,0.3345334830810316,0.252017990418024,0.08261235126701649
0.7020000000000001,0.35113413934595883,0.25441113242512614,0.08295121300034225
0.708,0.3685109619400464,0.25682407544750196,0.08331132198509295
0.714,0.38669219287112355,0.2592554180203005,0.08369290926202666
0.72,0.4057253672508523,0.2617010443691222,0.08409709083207417
0.726,0.4256546077085659,0.2641511908983434,0.08452245400985703
0.732,0.4465527218999341,0.2666317770790557,0.08497600691043772
0.738,0.4684676668839529,0.2691354107375081,0.08545769104966894
0.744,0.49144667526707053,0.27165422609785983,0.08596694258449133
0.75,0.5155568058835343,0.2742035499138248,0.08650887808471452
0.756,0.5408509267726913,0.2767689831688881,0.0870817139511928
0.762,0.5674064062768593,0.2793532000905255,0.08768793096533045
0.768,0.5953046308131889,0.2819578433869755,0.08833005072665401
0.774,0.6246527715120465,0.2845986826689273,0.08901401227922179
0.78,0.6555258540902287,0.28726529499500697,0.08973867926397361
0.786,0.6879869747208431,0.28994090365162456,0.09050172287970781
0.792,0.7221646283287555,0.2926445459147384,0.0913112914422527
0.798,0.7581771002151072,0.2953849513501395,0.09217184988665394
0.804,0.7961451625451446,0.2981590576477754,0.09308586281258613
0.81,0.8362208006437868,0.30095949527151905,0.09405441538547166
0.8160000000000001,0.8785610387567431,0.30379435886192657,0.09508257571724243
0.8220000000000001,0.9233222641050816,0.3066594639426511,0.09617254562908784
0.8280000000000001,0.9707144857384264,0.3095677573230641,0.09733193813008256
0.834,1.0208960371091962,0.31251443128900996,0.09856044739717618
0.84,1.0741271870210767,0.3155037135099035,0.0998663081554696
0.846,1.1307623700704426,0.31853713532103495,0.1012643868161831
0.852,1.1910669431090355,0.3216094583683999,0.10275609162636101
0.858,1.2552896975539625,0.3247333851290129,0.10434019364765845
0.864,1.3236904526129365,0.3279119590297735,0.10601521388161927
0.87,1.3967481509316713,0.33114016795360157,0.10780237524886616
0.876,1.4751136940903962,0.33443205420664934,0.10973528886097483
0.882,1.5592087749391794,0.3377975270949901,0.11181755803409033
0.888,1.649332709144801,0.34123436490554243,0.1140357909607701
0.894,1.7457423857413232,0.34467641265033355,0.1163679804012645
0.9,1.8488612319342792,0.34815195353887246,0.11881337675731629
0.906,1.960388985928148,0.35167789477551353,0.12147732079029083
0.912,2.0810153586789966,0.3553198492259378,0.12436654459452257
0.918,2.211888776626438,0.35902281681521825,0.12750967187457718
0.924,2.3523688814602792,0.3627584679346431,0.13078987272456288
0.93,2.5045598577708006,0.36652434124161515,0.13430094125214964
0.936,2.6704592029564083,0.37037766128591604,0.1381176061113365
0.9420000000000001,2.8527115671895444,0.37431257187712774,0.14232355964486487
0.9480000000000001,3.0512217627838254,0.3782733483491668,0.14681574903079309
0.9540000000000001,3.268291930668056,0.3823256031727616,0.15166516168392263
0.96,3.497128556482494,0.38663289194088857,0.15632477565668523
0.966,3.7675539823248982,0.39055311232925893,0.16253697205684148
0.972,4.051986043341458,0.3948599379462204,0.16845865570940077
0.978,4.364485657773912,0.3992621067553372,0.17482997829210944
0.984,4.7240065056830645,0.4036314265474422,0.1824616139929276
0.99,5.074687022715807,0.4071189358242359,0.18826804624404758
0.996,5.5408704578876495,0.41110656700912385,0.19791787525173277
1.002,3.292436872376129,0.24729806500399312,0.08595140535157952
1.008,1.2264848169870675,0.05241222146736651,0.0062537600693062245
1.014,1.0950688044540584,0.016536954450677398,0.0014515943288841981
1.02,1.0346953587140888,0.004867574081185007,0.00034097187565884646
1.026,1.0079715771134943,0.0009321895060359528,4.600204155513765e-05
1.032,1.0021698107011616,0.0001599831057789355,4.29651939648501e-06
1.038,0.9999609529040754,-3.819015702299543e-07,1.0177806479827467e-06
1.044,1.0000110149849206,2.0835768926274716e-07,1.0005826136527673e-06
1.05,0.9999999792780727,2.0963463881261687e-09,1.0000019703415575e-06
1.056,0.9999999892897904,1.9168568113691607e-11,1.0000000083554283e-06
1.062,0.9999999848660082,-1.4610866923313173e-11,1.0000000105758744e-06
1.068,0.9999999972060323,1.579051395096286e-11,1.0000000050247593e-06
1.074,0.9999999944120646,-1.612862011546609e-11,1.0000000061349823e-06
1.08,1.0000000109430403,9.65589338761661e-11,1.00000000458067e-06
1.086,1.0000000016298145,-9.074659979822241e-11,1.0000000072452053e-06
1.092,0.9999999976716936,7.643048700342399e-11,1.0000000061349823e-06
1.098,0.9999999827705324,7.719498463651118e-11,1.0000000072452053e-06
1.104,0.9999999774154276,-9.316420557869438e-11,1.00000000746725e-06
1.11,0.9999999832361937,-3.050658881344182e-11,1.0000000081333837e-06
1.116,0.9999999874271452,2.2286534566189168e-11,1.000000009687696e-06
1.122,1.000000003259629,9.312529269276525e-11,1.00000000458067e-06
1.1280000000000001,0.9999999857973307,3.355849396448812e-12,1.0000000110199636e-06
1.1340000000000001,0.9999999855645001,-4.144313605278782e-11,1.0000000094656514e-06
1.1400000000000001,0.9999999790452421,-1.0813130723964043e-12,1.0000000087995176e-06
1.1460000000000001,0.9999999848660082,-3.5436441523794955e-11,1.0000000072452053e-06
1.1520000000000001,0.9999999983701855,-1.3626366582953714e-10,1.0000000059129377e-06
1.158,0.9999999855645001,-1.5262705585204785e-11,1.0000000065790715e-06
1.164,0.9999999878928065,-6.079626517144824e-13,1.0000000099097406e-06
1.17,0.9999999904539436,-3.024192820801867e-11,1.0000000052468039e-06
1.176,0.9999999962747097,8.76917907467378e-11,1.00000000458067e-06
1.182,0.9999999727588147,-7.893009086921496e-11,1.000000006357027e-06
1.188,0.9999999878928065,5.981230911120349e-11,1.000000008577473e-06
1.194,0.9999999946448952,7.82716691068148e-11,1.00000000746725e-06
1.2,0.9999999813735485,-6.457385733562669e-12,1.0000000094656514e-06


==> figs/data/shu-osher_p1_n100.csv <==
x,r,u,p,e
2.113248654051871553e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999949e+01,6.697509011203370832e+00
7.886751345948128655e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.211324865405187245e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.788675134594812921e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.211324865405187301e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.788675134594812977e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.211324865405187357e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.788675134594813310e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.211324865405187134e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.788675134594813088e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.211324865405186912e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.788675134594812866e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.211324865405186690e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.788675134594812643e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.211324865405186468e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.788675134594813532e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.211324865405187357e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.788675134594813310e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.211324865405187134e-01,3.857142999999992661e+00,2.629369000000004064e+00,1.033329999999996573e+01,6.697509011203361062e+00
9.788675134594813088e-01,3.857142999999993549e+00,2.629369000000004508e+00,1.033329999999996751e+01,6.697509011203361950e+00
1.021132486540518691e+00,3.857142999997118071e+00,2.629369000001448242e+00,1.033329999998918325e+01,6.697509011201364437e+00
1.078867513459481398e+00,3.857143000008541822e+00,2.629368999995711942e+00,1.033330000003202720e+01,6.697509011209297647e+00
1.121132486540518780e+00,3.857143000225775165e+00,2.629368999886639635e+00,1.033330000084678524e+01,6.697509011360179620e+00
1.178867513459481264e+00,3.857143000164529045e+00,2.629368999917390148e+00,1.033330000061707388e+01,6.697509011317640315e+00
1.221132486540518647e+00,3.857143000536504385e+00,2.629368999730623990e+00,1.033330000201220322e+01,6.697509011575995430e+00
1.278867513459481353e+00,3.857142990442657293e+00,2.629369004798681075e+00,1.033329996415418606e+01,6.697509004565259438e+00
1.321132486540518736e+00,3.857142926252183468e+00,2.629369037028324918e+00,1.033329972340107972e+01,6.697508959981355758e+00
1.378867513459481220e+00,3.857142983775756928e+00,2.629369008146090092e+00,1.033329993914928480e+01,6.697508999934726148e+00
1.421132486540518602e+00,3.857143120487410481e+00,2.629368939504054481e+00,1.033330045190046320e+01,6.697509094888530967e+00
1.478867513459481309e+00,3.857144376742048575e+00,2.629368308746301341e+00,1.033330516361626294e+01,6.697509967428501021e+00
1.521132486540518691e+00,3.857148880015623060e+00,2.629366047683046936e+00,1.033332205361686285e+01,6.697513095200392286e+00
1.578867513459481398e+00,3.857144121700064154e+00,2.629368436801154729e+00,1.033330420705411612e+01,6.697509790287301534e+00
1.621132486540518780e+00,3.857136198859093756e+00,2.629372414915150724e+00,1.033327449108934459e+01,6.697504287083404506e+00
1.678867513459481264e+00,3.857077708827204798e+00,2.629401782440219826e+00,1.033305511983372327e+01,6.697463662830652531e+00
1.721132486540518647e+00,3.856947281585039189e+00,2.629467271245105042e+00,1.033256594364870651e+01,6.697373070784149895e+00
1.778867513459481353e+00,3.857019368464916109e+00,2.629431075386226446e+00,1.033283630978939982e+01,6.697423141215546494e+00
1.821132486540518736e+00,3.857067392901840641e+00,2.629407010358625563e+00,1.033301617508571724e+01,6.697456333081944102e+00
1.878867513459481220e+00,3.858282855562745528e+00,2.628796722726898683e+00,1.033757554892453712e+01,6.698300731127165619e+00
1.921132486540518602e+00,3.859977621174302875e+00,2.627946165862487415e+00,1.034393318528083050e+01,6.699477432549172384e+00
1.978867513459481309e+00,3.861392248835764374e+00,2.627236339099716655e+00,1.034924118921062330e+01,6.700459654371418772e+00
2.021132486540518691e+00,3.863382329815109983e+00,2.626239995601700183e+00,1.035669968568163313e+01,6.701834559419126869e+00
2.078867513459481398e+00,3.856715075120066061e+00,2.629583098356126136e+00,1.033169848194333262e+01,6.697214002528881771e+00
2.121132486540518780e+00,3.850821450025507353e+00,2.632561526959789067e+00,1.030951311268499104e+01,6.693060978337949329e+00
2.178867513459481486e+00,3.827334854344998316e+00,2.644370427616110852e+00,1.022173009422387224e+01,6.676793697982559728e+00
2.221132486540518869e+00,3.805984988076125841e+00,2.655224504343959513e+00,1.014178046547888634e+01,6.661731783790759032e+00
2.278867513459481131e+00,3.769200650795124563e+00,2.673898779249669566e+00,1.000514100770335624e+01,6.636115939856334300e+00
2.321132486540518514e+00,3.729670927952969617e+00,2.694222262968251513e+00,9.858454807826886324e+00,6.608126426074338866e+00
2.378867513459481220e+00,3.728285870332688656e+00,2.694942864181489206e+00,9.853289758187978364e+00,6.607117922873182003e+00
2.421132486540518602e+00,3.747386841571481053e+00,2.685693608047043934e+00,9.921103338504275726e+00,6.618681068928437661e+00
2.478867513459481309e+00,3.893203355823521061e+00,2.610802227429558364e+00,1.047153216802875875e+01,6.724239148955102330e+00
2.521132486540518691e+00,4.025367094943463897e+00,2.546162560625381488e+00,1.097084122986273691e+01,6.813565676807436411e+00
2.578867513459481398e+00,4.065514670589756463e+00,2.526762696866452718e+00,1.112423331454000142e+01,6.840605812477788206e+00
2.621132486540518780e+00,4.057065649670377638e+00,2.530926867380082435e+00,1.109137361913529674e+01,6.834603243378889914e+00
2.678867513459481486e+00,4.010888246260050138e+00,2.553209842771723803e+00,1.091548928095786053e+01,6.803660816987361137e+00
2.721132486540518869e+00,3.982511241796647283e+00,2.567120194145729339e+00,1.080720776662986715e+01,6.784166516096491684e+00
2.778867513459481131e+00,3.955201897830123325e+00,2.580491508353420560e+00,1.070375939169585244e+01,6.765621369144315445e+00
2.821132486540518514e+00,3.935554316771685102e+00,2.590221000732254808e+00,1.062918336343350134e+01,6.752024307056552210e+00
2.878867513459481220e+00,3.903213865232193047e+00,2.606204878097753586e+00,1.050734422185102623e+01,6.729931144335317583e+00
2.921132486540518602e+00,3.878421320402484440e+00,2.618617960157517022e+00,1.041377161105304694e+01,6.712635600128892044e+00
2.978867513459481309e+00,3.843154133408718920e+00,2.636256173217090826e+00,1.028171970413539249e+01,6.688334208844191053e+00
3.021132486540518691e+00,3.817337862040939722e+00,2.649347545021643047e+00,1.018488063417844813e+01,6.670146187121293480e+00
3.078867513459481398e+00,3.782687192936744047e+00,2.666898818273650829e+00,1.005595941347460531e+01,6.646042152422547034e+00
3.121132486540518780e+00,3.757152907099511996e+00,2.680012084381642179e+00,9.960788716178214486e+00,6.627883508118820544e+00
3.178867513459481486e+00,3.723004984514282523e+00,2.697530449020226762e+00,9.834541718931689047e+00,6.603900451274001604e+00
3.221132486540518869e+00,3.695389516570354083e+00,2.711881084727769675e+00,9.732364701257893103e+00,6.584126421326745415e+00
3.278867513459481131e+00,3.665705973097228121e+00,2.727314041559488977e+00,9.623284943926988078e+00,6.563050210895722714e+00
3.321132486540518514e+00,3.632884858788717253e+00,2.744603861720141147e+00,9.502554462733096230e+00,6.539262068645258275e+00
3.378867513459481220e+00,3.658749542564794233e+00,2.730971815188255825e+00,9.597622485018153071e+00,6.557993635094651275e+00
3.421132486540518602e+00,3.706727703468459811e+00,2.706743515143225753e+00,9.770531963576219781e+00,6.589728694148303312e+00
3.478867513459481309e+00,3.882017362565264307e+00,2.616012832023266732e+00,1.043144333371127530e+01,6.717797963954819984e+00
3.521132486540518691e+00,4.024519192494342867e+00,2.546431943508101536e+00,1.096848808494921279e+01,6.813539431868812279e+00
3.578867513459481398e+00,4.066483602513797813e+00,2.526158938567296897e+00,1.112879023532985379e+01,6.841777394878906016e+00
3.621132486540518780e+00,4.063926092774257981e+00,2.527478402212733233e+00,1.111849581705222434e+01,6.839750258266959371e+00
3.678867513459481486e+00,4.028476403852801369e+00,2.544564322665798795e+00,1.098318408162198700e+01,6.815966497357266007e+00
3.721132486540518869e+00,4.006635350653498406e+00,2.555229974764771761e+00,1.089963924828201947e+01,6.800992787192528866e+00
3.778867513459481131e+00,3.977218598690827278e+00,2.569566840863052093e+00,1.078793665672898605e+01,6.781081042590939134e+00
3.821132486540518514e+00,3.954509697043486760e+00,2.580772853065500527e+00,1.070151685371980399e+01,6.765387920100809360e+00
3.878867513459481220e+00,3.916982204146494340e+00,2.599255758983323172e+00,1.055990141763865431e+01,6.739819628526781514e+00
3.921132486540518602e+00,3.888684719251491284e+00,2.613402164390083104e+00,1.045289128080949581e+01,6.720068632114195140e+00
3.978867513459481309e+00,3.848378997459002360e+00,2.633523230671364512e+00,1.030186484261072088e+01,6.692340365523257617e+00
4.021132486540518691e+00,3.818552101572735058e+00,2.648650688593624292e+00,1.018987417787483629e+01,6.671294450636124473e+00
4.078867513459480953e+00,3.778458414999789294e+00,2.668959844979292839e+00,1.004074057654106333e+01,6.643410799944999390e+00
4.121132486540518336e+00,3.748556033070116200e+00,2.684344668709862880e+00,9.929321750393397039e+00,6.622097724294356169e+00
4.178867513459481486e+00,3.711190350794730364e+00,2.703554956643274831e+00,9.791321711315838172e+00,6.595809420836554082e+00
4.221132486540518869e+00,3.681326708981574658e+00,2.719116030234377757e+00,9.680979380197420880e+00,6.574382108342965658e+00
4.278867513459481131e+00,3.654957368810777929e+00,2.732872904545704085e+00,9.584152699136119224e+00,6.555584465171572894e+00
4.321132486540518514e+00,3.628550121757856406e+00,2.746827929942444957e+00,9.486984984364278617e+00,6.536346933364320932e+00
4.378867513459481664e+00,3.658846595837833338e+00,2.730847153148462603e+00,9.598346161460051817e+00,6.558314150406559406e+00
4.421132486540519047e+00,3.703646351850024665e+00,2.708091403903806871e+00,9.760387885428919219e+00,6.588363843481888082e+00
4.478867513459481309e+00,3.854600369006727423e+00,2.629891830590733282e+00,1.032770210820165957e+01,6.698296269077924414e+00
4.521132486540518691e+00,3.981556505102917143e+00,2.567400113092158431e+00,1.080472817731509139e+01,6.784236368030526876e+00
4.578867513459480953e+00,4.044999092859404399e+00,2.536463401483973090e+00,1.104681346602881398e+01,6.827451139315236617e+00
4.621132486540518336e+00,4.064409530609438548e+00,2.527231557717721344e+00,1.112034248302019890e+01,6.840072585742091427e+00
4.678867513459481486e+00,4.044069646278818375e+00,2.537037767873779881e+00,1.104253119605007250e+01,6.826373036262459060e+00
4.721132486540518869e+00,4.029343604521603339e+00,2.544209464632416040e+00,1.098603230026972533e+01,6.816266728867169000e+00
4.778867513459481131e+00,3.999391270334500703e+00,2.558718278694925186e+00,1.087222822588823057e+01,6.796176899802868654e+00
4.821132486540518514e+00,3.975668738675737224e+00,2.570350491585691177e+00,1.078195179135189008e+01,6.779961121046061301e+00
4.878867513459481664e+00,3.934079286081487936e+00,2.590671032607910540e+00,1.062533021751362483e+01,6.752107319688079201e+00
4.921132486540519047e+00,3.902425927852832821e+00,2.606361940972637736e+00,1.050609787027522124e+01,6.730491535591951902e+00
4.978867513459481309e+00,3.856493692140204654e+00,2.629240092437370890e+00,1.033376359537241562e+01,6.698937182519789424e+00
5.021132486540518691e+00,3.822259531550350697e+00,2.646599450035914458e+00,1.020502809219459905e+01,6.674735197831614286e+00
5.078867513459480953e+00,3.777008118363747169e+00,2.669947790404125332e+00,1.003349861838323243e+01,6.641168289790363666e+00
5.121132486540518336e+00,3.743106859770631178e+00,2.687874884036294709e+00,9.903824163836777217e+00,6.614708405922762324e+00
5.178867513459481486e+00,3.703310635980571863e+00,2.709221508013061275e+00,9.750821028515899158e+00,6.582502783981321492e+00
5.221132486540518869e+00,3.671837070598696684e+00,2.726519979999443954e+00,9.628529232667657922e+00,6.555662089261574010e+00
5.278867513459481131e+00,3.649349630432592750e+00,2.738329347515643608e+00,9.545585994620971348e+00,6.539237782959043344e+00
5.321132486540518514e+00,3.630347701085891554e+00,2.748495868212202708e+00,9.474813021810319924e+00,6.524728346940612767e+00
5.378867513459481664e+00,3.665087226611446702e+00,2.727116636735563038e+00,9.623875265834911374e+00,6.564560862261290985e+00
5.421132486540519047e+00,3.709631912125532782e+00,2.701490358239769574e+00,9.805752140567754793e+00,6.608305333823058625e+00
5.478867513459481309e+00,3.821013951822882504e+00,2.636300272166773428e+00,1.027845765377624154e+01,6.724954281358173525e+00
5.521132486540518691e+00,3.908851648398520506e+00,2.585956280107004623e+00,1.065740752311224071e+01,6.816201074987486841e+00
5.578867513459480953e+00,3.964222001320907296e+00,2.551493062159682967e+00,1.092177246009677383e+01,6.887714951671199515e+00
5.621132486540518336e+00,3.990123903218746548e+00,2.534086124246649696e+00,1.105701929920643778e+01,6.927741824186826491e+00
5.678867513459481486e+00,3.995250151939056860e+00,2.533030429905148484e+00,1.106449849558835297e+01,6.923532992182169998e+00
5.721132486540518869e+00,3.999558795656131149e+00,2.533672793913902765e+00,1.105884066472482985e+01,6.912537875887520222e+00
5.778867513459481131e+00,3.991461229118000720e+00,2.545702870682638341e+00,1.096481209226186060e+01,6.867667918375831348e+00
5.821132486540518514e+00,3.984144940152870795e+00,2.555870280789429128e+00,1.088568932746081330e+01,6.830630844872786156e+00
5.878867513459481664e+00,3.953061059580350367e+00,2.577656806179340343e+00,1.071833112758331730e+01,6.778500866820127868e+00
5.921132486540519047e+00,3.926909831091399017e+00,2.594927334345480396e+00,1.058723852207069704e+01,6.740184379996450481e+00
5.978867513459481309e+00,3.878034655521136465e+00,2.622379950402042859e+00,1.038166536438064824e+01,6.692607394315269076e+00
6.021132486540518691e+00,3.840374366747657309e+00,2.643796379032994803e+00,1.022408705620583902e+01,6.655657808215473814e+00
6.078867513459480953e+00,3.786982885850878944e+00,2.672315499237442271e+00,1.001686919610789417e+01,6.612697692359160051e+00
6.121132486540518336e+00,3.745933304686950738e+00,2.694511542630464884e+00,9.858564789107024495e+00,6.579511691233189019e+00
6.178867513459481486e+00,3.697200010297106321e+00,2.717689911666722580e+00,9.694940695336420333e+00,6.555596578718321688e+00
6.221132486540518869e+00,3.657698246705010092e+00,2.735744998770393011e+00,9.569452376491648593e+00,6.540624547905343533e+00
6.278867513459481131e+00,3.638569158845185392e+00,2.742332591411425380e+00,9.524382173254053896e+00,6.544043659374141342e+00
6.321132486540518514e+00,3.627296486206697868e+00,2.745880410020294704e+00,9.500651230045773943e+00,6.548025000281429087e+00
6.378867513459481664e+00,3.683106007519810543e+00,2.719526720625819571e+00,9.684234415964064979e+00,6.573415478804934153e+00
6.421132486540519047e+00,3.743993685637285296e+00,2.693256272552803310e+00,9.871632466494009606e+00,6.591646043877948280e+00
6.478867513459481309e+00,3.852330801174013164e+00,2.642349265586821261e+00,1.024104916392389875e+01,6.646008411844396058e+00
6.521132486540518691e+00,3.931729428741577603e+00,2.604870231809264691e+00,1.052255923107055402e+01,6.690795629366651731e+00
6.578867513459480953e+00,3.979734238280089986e+00,2.570944224420552260e+00,1.078061781287015819e+01,6.772197066059106874e+00
6.621132486540518336e+00,3.997919927169069965e+00,2.549757425071752515e+00,1.094352165844140323e+01,6.843259656147315795e+00
6.678867513459481486e+00,4.016730210362527309e+00,2.538202018731795739e+00,1.102957913869263074e+01,6.864774680558620723e+00
6.721132486540518869e+00,4.040863170089889600e+00,2.532352851798843840e+00,1.107195137255314421e+01,6.849991515740217807e+00
6.778867513459481131e+00,4.076308232932319697e+00,2.536638390014020583e+00,1.103406015395144202e+01,6.767189527528699067e+00
6.821132486540518514e+00,4.103546404044382534e+00,2.542371360305360817e+00,1.098601420550155261e+01,6.692999861457599842e+00
6.878867513459481664e+00,4.035403308858440674e+00,2.562371459186407296e+00,1.082658700940426577e+01,6.707252151004306384e+00
6.921132486540519047e+00,3.942293530969283477e+00,2.582599543256794750e+00,1.067061858927338314e+01,6.766758046711087715e+00
6.978867513459481309e+00,3.816647628443842866e+00,2.612579932194179833e+00,1.044629946452723246e+01,6.842588366473388639e+00
7.021132486540518691e+00,3.722431308539139838e+00,2.640017298780202637e+00,1.024239271710860422e+01,6.878832588268910087e+00
7.078867513459480953e+00,3.746394195949375394e+00,2.672396024641965795e+00,1.001805383526742865e+01,6.685130629138687830e+00
7.121132486540518336e+00,3.795788342872268295e+00,2.705009061704574336e+00,9.784413940693150735e+00,6.444256803113328047e+00
7.178867513459481486e+00,3.857653006231571702e+00,2.732016206824027016e+00,9.692442815271082424e+00,6.281308090446519721e+00
7.221132486540518869e+00,3.880002501316663466e+00,2.777696671222406266e+00,9.651698395285032817e+00,6.218873822896871850e+00
7.278867513459481131e+00,3.691859645325141770e+00,2.757635302705003344e+00,9.728491275739008515e+00,6.587798704683843987e+00
7.321132486540518514e+00,3.390841656143162020e+00,2.766668952828694739e+00,9.566698262658460905e+00,7.053336039244524791e+00
7.378867513459481664e+00,2.778994660071591127e+00,2.321782500246873937e+00,7.596505649135067983e+00,6.833861322478550271e+00
7.421132486540519047e+00,1.599314434196129842e+00,1.255683407418938025e+00,3.315252075480297655e+00,5.182301873531607761e+00
7.478867513459481309e+00,1.147915486132212060e+00,3.576704186323425572e-01,1.486043548007563997e+00,3.236395810406394347e+00
7.521132486540518691e+00,9.761125705111657336e-01,-3.446827750602753093e-02,9.574760462027464003e-01,2.452268506544640569e+00
7.578867513459480953e+00,1.071278823924648904e+00,6.595870232811746649e-03,1.009155541604628281e+00,2.355025412309489585e+00
7.621132486540518336e+00,1.104674551189869458e+00,2.052819871119816470e-03,1.002560965074575705e+00,2.268905724302907156e+00
7.678867513459481486e+00,1.146559804829081264e+00,-7.492152150419385901e-04,9.990340015238556859e-01,2.178329462876955613e+00
7.721132486540518869e+00,1.172438873808911319e+00,2.849903127002842255e-05,1.000036797363825558e+00,2.132385789365287554e+00
7.778867513459481131e+00,1.194186685615269639e+00,4.921000285912324171e-05,1.000063658341688422e+00,2.093608290872953415e+00
7.821132486540518514e+00,1.199868591831676712e+00,-2.891629906484680638e-05,9.999625677647576705e-01,2.083483505135863556e+00
7.878867513459481664e+00,1.193423615617082989e+00,8.077057970160384345e-07,1.000001009514279282e+00,2.094815697519965436e+00
7.921132486540519047e+00,1.178454765202934018e+00,4.628780273269890490e-06,1.000005912698139543e+00,2.121434657964863302e+00
7.978867513459481309e+00,1.145355652580727135e+00,-7.575716320458619281e-07,9.999990708669675987e-01,2.182726100433868943e+00
8.021132486540517803e+00,1.113307528234684707e+00,-4.594767363905662046e-07,9.999994310469911829e-01,2.245559752552467980e+00
8.078867513459481842e+00,1.061702024194194127e+00,1.298573681369521061e-07,1.000000153185268470e+00,2.354710009016523387e+00
8.121132486540517448e+00,1.020424517293268885e+00,2.174948157264918013e-08,1.000000025828063466e+00,2.449960797885907482e+00
8.178867513459481486e+00,9.629405463038921420e-01,-1.478231837342671714e-08,9.999999831757446778e-01,2.596214239326871898e+00
8.221132486540518869e+00,9.225403815658085316e-01,3.046140393395720622e-09,1.000000003412094607e+00,2.709908485834559677e+00
8.278867513459481131e+00,8.732526612192371696e-01,1.016787994138115049e-09,1.000000001149494722e+00,2.862859873090145779e+00
8.321132486540518514e+00,8.436210762111828743e-01,-1.086439505336586606e-09,9.999999988278577279e-01,2.963415765164954419e+00
8.378867513459482552e+00,8.145969318853139018e-01,4.514135869936560202e-11,1.000000000041214365e+00,3.069002475024062981e+00
8.421132486540518158e+00,8.029887890100305681e-01,1.917482102944163510e-10,1.000000000203241202e+00,3.113368498693790176e+00
8.478867513459482197e+00,8.013343403890594852e-01,-3.164078200760173727e-11,9.999999999665737382e-01,3.119796411947912240e+00
8.521132486540517803e+00,8.105917163299635186e-01,-2.269223030403053397e-11,9.999999999756876701e-01,3.084166726077863352e+00
8.578867513459481842e+00,8.367120311429098178e-01,6.645489459856759986e-12,1.000000000007339018e+00,2.987885804155898217e+00
8.621132486540517448e+00,8.645683974793216819e-01,1.429036808587476007e-12,1.000000000001580291e+00,2.891616218326722887e+00
8.678867513459481486e+00,9.120683115127007357e-01,-9.225913058259416549e-13,9.999999999989364063e-01,2.741022759414800891e+00
8.721132486540518869e+00,9.517034582524480646e-01,9.926266189457651350e-14,1.000000000000116351e+00,2.626868672507380431e+00
8.778867513459481131e+00,1.008953335954472008e+00,8.500294756008996497e-14,1.000000000000099698e+00,2.477815287299926617e+00
8.821132486540518514e+00,1.050663196846945979e+00,-4.634716772758235877e-14,9.999999999999426015e-01,2.379449482481531319e+00
8.878867513459482552e+00,1.103646271495285713e+00,-3.195001852051927905e-15,9.999999999999956701e-01,2.265218543811905239e+00
8.921132486540518158e+00,1.137218817912706292e+00,8.159067993507896257e-15,1.000000000000009992e+00,2.198345613545701127e+00
8.978867513459482197e+00,1.172962984984041279e+00,-7.325155480327376210e-16,9.999999999999986677e-01,2.131354554239416554e+00
9.021132486540517803e+00,1.190178486679798420e+00,-1.028638678557464620e-15,9.999999999999983347e-01,2.100525280854440346e+00
9.078867513459481842e+00,1.199932327453713921e+00,7.159983045528704177e-17,1.000000000000000000e+00,2.083450827018772156e+00
9.121132486540517448e+00,1.196575829201088847e+00,1.494414164368796792e-16,1.000000000000000000e+00,2.089295086019881786e+00
9.178867513459481486e+00,1.177951263279028549e+00,-7.891730536753591694e-17,1.000000000000000000e+00,2.122328892488152263e+00
9.221132486540518869e+00,1.154844552912230871e+00,5.328405958109129453e-17,1.000000000000000000e+00,2.164793515885425457e+00
9.278867513459481131e+00,1.112401523586362462e+00,-5.531708170075759878e-17,1.000000000000000000e+00,2.247389945979259007e+00
9.321132486540518514e+00,1.075201929677881196e+00,5.622306974471299402e-17,1.000000000000000000e+00,2.325144636551176092e+00
9.378867513459482552e+00,1.019331970779572050e+00,-5.640023073702643031e-17,1.000000000000000000e+00,2.452586666233996571e+00
9.421132486540518158e+00,9.771472512993991666e-01,5.772610565320831196e-17,1.000000000000000000e+00,2.558468026876736356e+00
9.478867513459482197e+00,9.215292772998922022e-01,-6.121010678306943438e-17,1.000000000000000000e+00,2.712881795058181833e+00
9.521132486540517803e+00,8.846877228202982835e-01,6.375911410574511959e-17,1.000000000000000000e+00,2.825855876048832371e+00
9.578867513459481842e+00,8.429389534993289024e-01,-6.691695197272208454e-17,1.000000000000000000e+00,2.965813822723036175e+00
9.621132486540517448e+00,8.204606614510494556e-01,6.875028641530617804e-17,1.000000000000000000e+00,3.047068698672954046e+00
9.678867513459481486e+00,8.028026515776236494e-01,-7.026248027009309727e-17,1.000000000000000000e+00,3.114090362167013293e+00
9.721132486540518869e+00,8.001910918119196081e-01,7.049179382830385949e-17,1.000000000000000000e+00,3.124253725868284537e+00
9.778867513459481131e+00,8.109471380476754865e-01,-6.955682167280186776e-17,1.000000000000000000e+00,3.082814998297738196e+00
9.821132486540518514e+00,8.288417114765236349e-01,7.066996076680846365e-17,1.000000000000000000e+00,3.016257465549634365e+00
9.878867513459482552e+00,8.653783585727217176e-01,-7.452855743120360172e-17,1.000000000000000000e+00,2.888909775977387184e+00
9.921132486540518158e+00,8.993978495256718109e-01,5.845602034577372796e-17,1.000000000000000000e+00,2.779637511162007968e+00
9.978867513459482197e+00,9.527696520130479740e-01,0.000000000000000000e+00,1.000000000000000000e+00,2.623929083717040367e+00


==> figs/data/shu-osher_p1_n200.csv <==
x,r,u,p,e
1.056624327025935776e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999949e+01,6.697509011203370832e+00
3.943375672974064328e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.056624327025936227e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.943375672974064605e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
1.105662432702593651e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.394337567297406488e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
1.605662432702593678e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.894337567297406655e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.105662432702593567e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.394337567297406544e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.605662432702593456e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.894337567297406433e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.105662432702593345e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.394337567297406322e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.605662432702593234e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.894337567297406766e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.105662432702593678e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.394337567297406655e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.605662432702593567e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.894337567297406544e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.105662432702593456e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.394337567297406988e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.605662432702593900e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.894337567297406322e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.105662432702593234e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.394337567297406766e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.605662432702593678e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.894337567297406100e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.105662432702593012e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.394337567297406544e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.605662432702593456e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.894337567297406988e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.105662432702593900e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.394337567297406322e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.605662432702593234e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.894337567297406766e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.105662432702593678e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
9.394337567297406100e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.605662432702593012e-01,3.857142999999995325e+00,2.629369000000002288e+00,1.033329999999997817e+01,6.697509011203365503e+00
9.894337567297406544e-01,3.857142999999992661e+00,2.629369000000002732e+00,1.033329999999996573e+01,6.697509011203361062e+00
1.010566243270259346e+00,3.857142999999997102e+00,2.629369000000000067e+00,1.033329999999998350e+01,6.697509011203365503e+00
1.039433756729740699e+00,3.857142999999996213e+00,2.629369000000000955e+00,1.033329999999997817e+01,6.697509011203363727e+00
1.060566243270259390e+00,3.857142999999992217e+00,2.629369000000003176e+00,1.033329999999996041e+01,6.697509011203359286e+00
1.089433756729740743e+00,3.857142999999989552e+00,2.629369000000005396e+00,1.033329999999994619e+01,6.697509011203354845e+00
1.110566243270259434e+00,3.857142999999982891e+00,2.629369000000009393e+00,1.033329999999991600e+01,6.697509011203345963e+00
1.139433756729740566e+00,3.857142999999986888e+00,2.629369000000007173e+00,1.033329999999993554e+01,6.697509011203352181e+00
1.160566243270259257e+00,3.857142999999979338e+00,2.629369000000010725e+00,1.033329999999991422e+01,6.697509011203351292e+00
1.189433756729740610e+00,3.857142999999977562e+00,2.629369000000011614e+00,1.033329999999990712e+01,6.697509011203349516e+00
1.210566243270259301e+00,3.857142999999970012e+00,2.629369000000015610e+00,1.033329999999988047e+01,6.697509011203345075e+00
1.239433756729740654e+00,3.857142999999973121e+00,2.629369000000013834e+00,1.033329999999989290e+01,6.697509011203348628e+00
1.260566243270259346e+00,3.857142999999960686e+00,2.629369000000020495e+00,1.033329999999984850e+01,6.697509011203341522e+00
1.289433756729740699e+00,3.857142999999965127e+00,2.629369000000017387e+00,1.033329999999986626e+01,6.697509011203345075e+00
1.310566243270259390e+00,3.857142999999926491e+00,2.629369000000036927e+00,1.033329999999972237e+01,6.697509011203318430e+00
1.339433756729740743e+00,3.857142999999981559e+00,2.629369000000010281e+00,1.033329999999992310e+01,6.697509011203353069e+00
1.360566243270259434e+00,3.857143000000184951e+00,2.629368999999907697e+00,1.033330000000068694e+01,6.697509011203495177e+00
1.389433756729740566e+00,3.857143000001018507e+00,2.629368999999487588e+00,1.033330000000382398e+01,6.697509011204080487e+00
1.410566243270259257e+00,3.857143000005273326e+00,2.629368999997350187e+00,1.033330000001978455e+01,6.697509011207038121e+00
1.439433756729740610e+00,3.857142999997647426e+00,2.629369000001179568e+00,1.033329999999117987e+01,6.697509011201739249e+00
1.460566243270259301e+00,3.857142999974663589e+00,2.629369000012720115e+00,1.033329999990497505e+01,6.697509011185775130e+00
1.489433756729740654e+00,3.857142999909152437e+00,2.629369000045612026e+00,1.033329999965927293e+01,6.697509011140276414e+00
1.510566243270259346e+00,3.857142999650393644e+00,2.629369000175532101e+00,1.033329999868877458e+01,6.697509010960557063e+00
1.539433756729740699e+00,3.857143000158494761e+00,2.629368999920417949e+00,1.033330000059445908e+01,6.697509011313459659e+00
1.560566243270259390e+00,3.857143001378521951e+00,2.629368999307850618e+00,1.033330000517029390e+01,6.697509012160834274e+00
1.589433756729740743e+00,3.857143004830861699e+00,2.629368997574450972e+00,1.033330001811866694e+01,6.697509014558685969e+00
1.610566243270259434e+00,3.857143015406689912e+00,2.629368992264391025e+00,1.033330005778442917e+01,6.697509021904200388e+00
1.639433756729740566e+00,3.857142997197643197e+00,2.629369001407042106e+00,1.033329998948948436e+01,6.697509009256988222e+00
1.660566243270259257e+00,3.857142963397250490e+00,2.629369018378013845e+00,1.033329986271755452e+01,6.697508985780702417e+00
1.689433756729740610e+00,3.857142834727781633e+00,2.629369082982166983e+00,1.033329938012920302e+01,6.697508896412490920e+00
1.710566243270259301e+00,3.857142532159995252e+00,2.629369234899613605e+00,1.033329824531695351e+01,6.697508686262055200e+00
1.739433756729740654e+00,3.857142849013141195e+00,2.629369075809572021e+00,1.033329943370795512e+01,6.697508906334487477e+00
1.760566243270259346e+00,3.857143251635262171e+00,2.629368873655782313e+00,1.033330094378290198e+01,6.697509185977231994e+00
1.789433756729740699e+00,3.857146445408269120e+00,2.629367270081984564e+00,1.033331292236910137e+01,6.697511404234061771e+00
1.810566243270259390e+00,3.857152218244096709e+00,2.629364371580205972e+00,1.033333457401094790e+01,6.697515413790841698e+00
1.839433756729740743e+00,3.857152005318372545e+00,2.629364478488841694e+00,1.033333377540887277e+01,6.697515265901448522e+00
1.860566243270259434e+00,3.857154496163731405e+00,2.629363227926204694e+00,1.033334311720919629e+01,6.697516995680745211e+00
1.889433756729740566e+00,3.857108735641798347e+00,2.629386203945207168e+00,1.033317148834539978e+01,6.697485212732813054e+00
1.910566243270259257e+00,3.857044877957735096e+00,2.629418267083232230e+00,1.033293198438767213e+01,6.697440859087731013e+00
1.939433756729740610e+00,3.856957300677354539e+00,2.629462240054446731e+00,1.033260352313121899e+01,6.697380031480138385e+00
1.960566243270259301e+00,3.856824486345639791e+00,2.629528931644302681e+00,1.033210538664565448e+01,6.697287770823204589e+00
1.989433756729740654e+00,3.857074068317652316e+00,2.629403609443890399e+00,1.033304146941640411e+01,6.697461136598933606e+00
2.010566243270259346e+00,3.857333415110616670e+00,2.629273438228207915e+00,1.033401395805111989e+01,6.697641120138154491e+00
2.039433756729740477e+00,3.858542692832654275e+00,2.628666293121995068e+00,1.033855023256058736e+01,6.698481172545221796e+00
2.060566243270259168e+00,3.859848222008129159e+00,2.628011116293207827e+00,1.034344761033691640e+01,6.699387524722165921e+00
2.089433756729740743e+00,3.861092071969441708e+00,2.627386956717555844e+00,1.034811470645628440e+01,6.700251194202929916e+00
2.110566243270259434e+00,3.862332780900587181e+00,2.626764877473631188e+00,1.035276879798252025e+01,6.701111339484675078e+00
2.139433756729740566e+00,3.859875631105242899e+00,2.627997239692088982e+00,1.034355097552171721e+01,6.699406900682918220e+00
2.160566243270259257e+00,3.857680408478501466e+00,2.629101832601508537e+00,1.033530191719365376e+01,6.697873347982950420e+00
2.189433756729740832e+00,3.848216417756740171e+00,2.633853273748397950e+00,1.029984445380244473e+01,6.691310555115937753e+00
2.210566243270259523e+00,3.840513796453791873e+00,2.637739614239281050e+00,1.027095004169870762e+01,6.685921849299551134e+00
2.239433756729740654e+00,3.824442883061960341e+00,2.645837787691414533e+00,1.021089093528505742e+01,6.674757113322295154e+00
2.260566243270259346e+00,3.812311132940699121e+00,2.651995668330530798e+00,1.016548792257665745e+01,6.666223957129723487e+00
2.289433756729740477e+00,3.791184068041319133e+00,2.662705444256103338e+00,1.008681149932258592e+01,6.651491538192345843e+00
2.310566243270259168e+00,3.775231917455993624e+00,2.670871086453913801e+00,1.002728988045380198e+01,6.640181384678262688e+00
2.339433756729740743e+00,3.747009097792094678e+00,2.685290731845848100e+00,9.922692123286529053e+00,6.620408347242487501e+00
2.360566243270259434e+00,3.717882420413446631e+00,2.700324208870431786e+00,9.814794407871325177e+00,6.599720820904735774e+00
2.389433756729740566e+00,3.693598673381266462e+00,2.712890059746120741e+00,9.725271884148174451e+00,6.582517988645798290e+00
2.410566243270259257e+00,3.665432026883479022e+00,2.728107379837038327e+00,9.618898387124160010e+00,6.560548877032782222e+00
2.439433756729740832e+00,3.778617363125550632e+00,2.668831836972979765e+00,1.004137719027777820e+01,6.643552538733292323e+00
2.460566243270259523e+00,3.935121690734086464e+00,2.590522566028524931e+00,1.062734649651518559e+01,6.751599652902147142e+00
2.489433756729740654e+00,4.079996165026241961e+00,2.519297832058743136e+00,1.118249798711794440e+01,6.852027265965593195e+00
2.510566243270259346e+00,4.125117648899009559e+00,2.498270427918252601e+00,1.135306901508726085e+01,6.880451650947087217e+00
2.539433756729740477e+00,4.083150640018751609e+00,2.518238958168682373e+00,1.119215240478867024e+01,6.852644802701470361e+00
2.560566243270259168e+00,4.055273970008547835e+00,2.531681251455948356e+00,1.108515907245977772e+01,6.833791720634607714e+00
2.589433756729740743e+00,4.046585296876312299e+00,2.535877895689820249e+00,1.105190555793761042e+01,6.827920794397272175e+00
2.610566243270259434e+00,4.044171462264423589e+00,2.537051573045409736e+00,1.104263514122555101e+01,6.826265431784221072e+00
2.639433756729740566e+00,4.034523949466391812e+00,2.541715782846120764e+00,1.100579966580023594e+01,6.819763498526183021e+00
2.660566243270259257e+00,4.025184215194518522e+00,2.546250302106152663e+00,1.097011821622429295e+01,6.813426187311876880e+00
2.689433756729740832e+00,4.009511269711969916e+00,2.553857734253214051e+00,1.091041952000124304e+01,6.802836297293294976e+00
2.710566243270259523e+00,3.998297815096208740e+00,2.559333398817900562e+00,1.086766797180134780e+01,6.795184147344366821e+00
2.739433756729740654e+00,3.982946272489594097e+00,2.566826105810389613e+00,1.080933568747067852e+01,6.784761171730644413e+00
2.760566243270259346e+00,3.971657108102669476e+00,2.572369182167431489e+00,1.076640145821675887e+01,6.777021004816841554e+00
2.789433756729740477e+00,3.955181437623486396e+00,2.580452333697301537e+00,1.070398272272919371e+01,6.765797531377472751e+00
2.810566243270259168e+00,3.942974622196794954e+00,2.586479446327131448e+00,1.065769709795048747e+01,6.757396457710805215e+00
2.839433756729740743e+00,3.925640020067097780e+00,2.595033843892041947e+00,1.059222121542571848e+01,6.745537773000309656e+00
2.860566243270259434e+00,3.912883173683996407e+00,2.601372142529557507e+00,1.054398974237604492e+01,6.736713872068428977e+00
2.889433756729740566e+00,3.895096068070321049e+00,2.610205178830609540e+00,1.047700791544388998e+01,6.724486208009198052e+00
2.910566243270259257e+00,3.882022416776170104e+00,2.616742901047588887e+00,1.042772941650724050e+01,6.715397476482736216e+00
2.939433756729740832e+00,3.864019752777419381e+00,2.625739624760749624e+00,1.036015580236119504e+01,6.702965088955885165e+00
2.960566243270259523e+00,3.850816649148906645e+00,2.632384392073587875e+00,1.031055218799944839e+01,6.693743903827678920e+00
2.989433756729740654e+00,3.832828185683114341e+00,2.641432016242833303e+00,1.024325069245072406e+01,6.681261327283511520e+00
3.010566243270259346e+00,3.819660451679467883e+00,2.648102143865904257e+00,1.019393855553735762e+01,6.672018811943861927e+00
3.039433756729740477e+00,3.801815471301814409e+00,2.657136272417936596e+00,1.012738683701603115e+01,6.659572849776044912e+00
3.060566243270259168e+00,3.788759909677476667e+00,2.663792697375307217e+00,1.007865133526765788e+01,6.650362899430606767e+00
3.089433756729740743e+00,3.771107031817633182e+00,2.672787667189239436e+00,1.001302981816813542e+01,6.637991002168641685e+00
3.110566243270259434e+00,3.758187637699132111e+00,2.679417226782454531e+00,9.964960556174590423e+00,6.628833840156142188e+00
3.139433756729740566e+00,3.740780950157444718e+00,2.688344644935436900e+00,9.900463032687966347e+00,6.616574964294066774e+00
3.160566243270259257e+00,3.728036243140331329e+00,2.694926982459834086e+00,9.853197085098711838e+00,6.607498185692810999e+00
3.189433756729740832e+00,3.711007649450756674e+00,2.703717557794116821e+00,9.790299579453929368e+00,6.595445566450753638e+00
3.210566243270259523e+00,3.698550456481497051e+00,2.710192563881571814e+00,9.744247431634855516e+00,6.586531362955062363e+00
3.239433756729740654e+00,3.682140126324095153e+00,2.718718094611637603e+00,9.683821586967162887e+00,6.574859493896139995e+00
3.260566243270259346e+00,3.670233527065654755e+00,2.724945084252399674e+00,9.639942482047374028e+00,6.566300489436766696e+00
3.289433756729740477e+00,3.654544709628450683e+00,2.733145767258609027e+00,9.582346507087493137e+00,6.555089120842709782e+00
3.310566243270259168e+00,3.643078752470362058e+00,2.739178902380289049e+00,9.540213225807125497e+00,6.546806886440441176e+00
3.339433756729740743e+00,3.626704329208402022e+00,2.747788496317058460e+00,9.480285933891076766e+00,6.535055709904212584e+00
3.360566243270259434e+00,3.609388719413057611e+00,2.756945597708499562e+00,9.416950904847837478e+00,6.522538604805068196e+00
3.389433756729740566e+00,3.597758855967783553e+00,2.763108785778482179e+00,9.374504194814102576e+00,6.514127662603166335e+00
3.410566243270259257e+00,3.574624354093479006e+00,2.775869658358786740e+00,9.287987858673430352e+00,6.495778953694322233e+00
3.439433756729740832e+00,3.673793354222698149e+00,2.722885295315555787e+00,9.653895728718737246e+00,6.569433006909905615e+00
3.460566243270259523e+00,3.817943916344168187e+00,2.649429443125477235e+00,1.018549849676685781e+01,6.669491956890684747e+00
3.489433756729740654e+00,4.018287818838193637e+00,2.548524250671179825e+00,1.094955040432389914e+01,6.812323368793515854e+00
3.510566243270259346e+00,4.114393392715331110e+00,2.503194971225148890e+00,1.131284748250968875e+01,6.873946170618649987e+00
3.539433756729740477e+00,4.095913902430082132e+00,2.512011349437478280e+00,1.124182371196927654e+01,6.861608898382586474e+00
3.560566243270259168e+00,4.075641151480486890e+00,2.521741741902036704e+00,1.116394653311143692e+01,6.847969508463783939e+00
3.589433756729740743e+00,4.066396492955559161e+00,2.526195314572509343e+00,1.112844809104307764e+01,6.841713609532112272e+00
3.610566243270259434e+00,4.064000492720209579e+00,2.527360646709120306e+00,1.111918904809346920e+01,6.840051488681613279e+00
3.639433756729740566e+00,4.055751472007354863e+00,2.531342365369860126e+00,1.108755517554612346e+01,6.834464125866696271e+00
3.660566243270259257e+00,4.047751287982794821e+00,2.535216717715705226e+00,1.105687120189138284e+01,6.829020865682682739e+00
3.689433756729740832e+00,4.032961315555620097e+00,2.542371371896343213e+00,1.100034650068626263e+01,6.819025549697561139e+00
3.710566243270259523e+00,4.022133816732869072e+00,2.547639560015031446e+00,1.095892886874208649e+01,6.811638652567193475e+00
3.739433756729740654e+00,4.006007229706970207e+00,2.555480626700943780e+00,1.089746171922850770e+01,6.800700232401747591e+00
3.760566243270259346e+00,3.994026387718722315e+00,2.561343220138665444e+00,1.085175082564254545e+01,6.792488188742768607e+00
3.789433756729740477e+00,3.976137961007325305e+00,2.570088589093526110e+00,1.078378150121200107e+01,6.780311452321948096e+00
3.810566243270259168e+00,3.962871461263003603e+00,2.576619640843885506e+00,1.073332436243781629e+01,6.771178719367931365e+00
3.839433756729740743e+00,3.943685847970372915e+00,2.586056605587838231e+00,1.066067646091670262e+01,6.758066483923438561e+00
3.860566243270259434e+00,3.929512540153508482e+00,2.593080413459712741e+00,1.060695234939498199e+01,6.748262183291453553e+00
3.889433756729740566e+00,3.909516775954139156e+00,2.602982399822554527e+00,1.053150337449543628e+01,6.734530108215974309e+00
3.910566243270259257e+00,3.894796490718838822e+00,2.610329062957201351e+00,1.047590110300036237e+01,6.724292994488969555e+00
3.939433756729740832e+00,3.874451836429190887e+00,2.620475440060268113e+00,1.039941583853199170e+01,6.710249783435430437e+00
3.960566243270259523e+00,3.859536522746641385e+00,2.627973527446226587e+00,1.034328288593938083e+01,6.699821873028020569e+00
3.989433756729740654e+00,3.839141017056044713e+00,2.638219104675672444e+00,1.026689169527613643e+01,6.685669821493730680e+00
4.010566243270258902e+00,3.824218037127119718e+00,2.645776218849873906e+00,1.021093764093292400e+01,6.675180090283060252e+00
4.039433756729740921e+00,3.803813671819891606e+00,2.656101485195305312e+00,1.013479843294017968e+01,6.660945637284134691e+00
4.060566243270258724e+00,3.788867843175368844e+00,2.663726362857172791e+00,1.007896690132679041e+01,6.650381669738991697e+00
4.089433756729740743e+00,3.768398342621550601e+00,2.674161225399497521e+00,1.000287356512072279e+01,6.636024549200161715e+00
4.110566243270259434e+00,3.753366353031101443e+00,2.681887327480603211e+00,9.946933468227300068e+00,6.625341448613501605e+00
4.139433756729740566e+00,3.732947587889295704e+00,2.692374463992228684e+00,9.871318896219115402e+00,6.610941262773403437e+00
4.160566243270259257e+00,3.717930496511339999e+00,2.700150670012195775e+00,9.815650800076040738e+00,6.600211333486734055e+00
4.189433756729741276e+00,3.698033854571843637e+00,2.710447298736668120e+00,9.742247754901525170e+00,6.586099626195471402e+00
4.210566243270259079e+00,3.683415538604726702e+00,2.718072494532211447e+00,9.688268233755131575e+00,6.575600914569251110e+00
4.239433756729741098e+00,3.664873581217751752e+00,2.727739974108162269e+00,9.620108298190178431e+00,6.562373902535570735e+00
4.260566243270258902e+00,3.651269920818522863e+00,2.734884401566493484e+00,9.570064675173245661e+00,6.552559029262262413e+00
4.289433756729740921e+00,3.635143150145358160e+00,2.743351978656553225e+00,9.510972975635453963e+00,6.540989297254456325e+00
4.310566243270258724e+00,3.622887163683583989e+00,2.749825882937344534e+00,9.466049737410425990e+00,6.532117417497614653e+00
4.339433756729740743e+00,3.610942486931123518e+00,2.756137590365525192e+00,9.422391537224644509e+00,6.523498761975970339e+00
4.360566243270259434e+00,3.598598188203980364e+00,2.762688497795581455e+00,9.377285953849613165e+00,6.514540845785363743e+00
4.389433756729740566e+00,3.602797057983453843e+00,2.760464145325080665e+00,9.392586901796164511e+00,6.517565901320399924e+00
4.410566243270259257e+00,3.601747614442985412e+00,2.761291934524990221e+00,9.387417176793832141e+00,6.515876583877191486e+00
4.439433756729741276e+00,3.684624537009831169e+00,2.717319664063839291e+00,9.693237979178745078e+00,6.576815277795619252e+00
4.460566243270259079e+00,3.780681358335789000e+00,2.668357667953477286e+00,1.004625381606464352e+01,6.643150310667074621e+00
4.489433756729741098e+00,3.934999047661428939e+00,2.589862107682121994e+00,1.063018857278832741e+01,6.753615721397602911e+00
4.510566243270258902e+00,4.034569161431375228e+00,2.541684216941172192e+00,1.100585597900582080e+01,6.819721969458809596e+00
4.539433756729740921e+00,4.065845192773360317e+00,2.526578898059107736e+00,1.112545620130920199e+01,6.840801649976496535e+00
4.560566243270258724e+00,4.074914283389137637e+00,2.522253011409287815e+00,1.116000424973254646e+01,6.846772394222417013e+00
4.589433756729740743e+00,4.074329109234684942e+00,2.522540594684585802e+00,1.115771975960989870e+01,6.846354001153424740e+00
4.610566243270259434e+00,4.075532025585953733e+00,2.521967668812350460e+00,1.116229946693996844e+01,6.847142530633854030e+00
4.639433756729740566e+00,4.071885512073039948e+00,2.523725481487443911e+00,1.114828660485051159e+01,6.844670958820009865e+00
4.660566243270259257e+00,4.068016772796442027e+00,2.525593851306310977e+00,1.113341596296682745e+01,6.842041579952410579e+00
4.689433756729741276e+00,4.056681113013908657e+00,2.531053942521721556e+00,1.109000537527137809e+01,6.834407897933138187e+00
4.710566243270259079e+00,4.047823008463121930e+00,2.535341265522555787e+00,1.105605245917899104e+01,6.828394198599580633e+00
4.739433756729741098e+00,4.032198712724487599e+00,2.542895088460225494e+00,1.099638071058723732e+01,6.817856394258142494e+00
4.760566243270258902e+00,4.020439346282401516e+00,2.548616292553515628e+00,1.095142302624920028e+01,6.809842210637816251e+00
4.789433756729740921e+00,4.001790911847199261e+00,2.557680272798573462e+00,1.088042753332068990e+01,6.797223901122285916e+00
4.810566243270258724e+00,3.987896877240104221e+00,2.564483743158944673e+00,1.082747064924786073e+01,6.787707269364753770e+00
4.839433756729740743e+00,3.966756880169565402e+00,2.574824980929683704e+00,1.074728147115957100e+01,6.773342680066242849e+00
4.860566243270259434e+00,3.951011068010598315e+00,2.582592065035482332e+00,1.068748021568074513e+01,6.762497011342261999e+00
4.889433756729740566e+00,3.927941235120628871e+00,2.593960774025800387e+00,1.060032331392164728e+01,6.746742555070396996e+00
4.910566243270259257e+00,3.910833129238212358e+00,2.602467837279914153e+00,1.053561023255266171e+01,6.734888631393028291e+00
4.939433756729741276e+00,3.886834630394399248e+00,2.614390626262730777e+00,1.044533248076497500e+01,6.718405511186542611e+00
4.960566243270259079e+00,3.869198255939946485e+00,2.623234691597464252e+00,1.037890790696932086e+01,6.706110168324761034e+00
4.989433756729741098e+00,3.845134518133320523e+00,2.635293526553192933e+00,1.028876861560335243e+01,6.689472479494809498e+00
5.010566243270258902e+00,3.827554891086001998e+00,2.644186910636892929e+00,1.022283459459075061e+01,6.677131279291856458e+00
5.039433756729740921e+00,3.803594402613382996e+00,2.656302833982077338e+00,1.013343848394838886e+01,6.660435768983334448e+00
5.060566243270258724e+00,3.786049996019431152e+00,2.665261409325524689e+00,1.006788363871799419e+01,6.648012869153302695e+00
5.089433756729740743e+00,3.761967878324419701e+00,2.677549998657122288e+00,9.978396378241228604e+00,6.631101527829636133e+00
5.110566243270259434e+00,3.744222488729442411e+00,2.686696812957506619e+00,9.912346136546792863e+00,6.618427568329701138e+00
5.139433756729740566e+00,3.720237603025950079e+00,2.699032387539963551e+00,9.823708324480026732e+00,6.601532867477110322e+00
5.160566243270259257e+00,3.702514867342190374e+00,2.708235756616245382e+00,9.758131940038513363e+00,6.588853988210507495e+00
5.189433756729741276e+00,3.679760557583025893e+00,2.719992393488634974e+00,9.674771255526755098e+00,6.572962495881409239e+00
5.210566243270259079e+00,3.662968077706538761e+00,2.728733665776513995e+00,9.613283817792098063e+00,6.561129945617202530e+00
5.239433756729741098e+00,3.643386401873775160e+00,2.738862985369885372e+00,9.542353546848202583e+00,6.547722705132661858e+00
5.260566243270258902e+00,3.628865953806021949e+00,2.746398405633740936e+00,9.489944178720314483e+00,6.537816703292033793e+00
5.289433756729740921e+00,3.615388747490155819e+00,2.753424966287807862e+00,9.441255271968998386e+00,6.528520120086136913e+00
5.310566243270258724e+00,3.604930268060006604e+00,2.758877042396777224e+00,9.403650346716341701e+00,6.521381585403673853e+00
5.339433756729740743e+00,3.603597695323617511e+00,2.759854443101787069e+00,9.396932543092345824e+00,6.519132640199217121e+00
5.360566243270259434e+00,3.601599710713284441e+00,2.761172863649766995e+00,9.387931509460347712e+00,6.516501182471150955e+00
5.389433756729740566e+00,3.627985582195103920e+00,2.748176588922912611e+00,9.477637042788494171e+00,6.530922483058818173e+00
5.410566243270259257e+00,3.651358080998328148e+00,2.736985238085453354e+00,9.556023588091512977e+00,6.542787215133098577e+00
5.439433756729741276e+00,3.728596703835148851e+00,2.698108352393591147e+00,9.830418918710154941e+00,6.591232372087073799e+00
5.460566243270259079e+00,3.798547409541776609e+00,2.664158921088531251e+00,1.007707505974428130e+01,6.632189869758590817e+00
5.489433756729741098e+00,3.894362193827874297e+00,2.615956323427833574e+00,1.043445030879855828e+01,6.698433395162877169e+00
5.510566243270258902e+00,3.962518508285028496e+00,2.582923746835692924e+00,1.068680622556645332e+01,6.742433002661032404e+00
5.539433756729740921e+00,4.004473427091587823e+00,2.557386349476981735e+00,1.088467673760595211e+01,6.795323365094343870e+00
5.560566243270258724e+00,4.027238943959299711e+00,2.541879396063105201e+00,1.100612984958070584e+01,6.832304962988023256e+00
5.589433756729740743e+00,4.022087388629236315e+00,2.531552519316254912e+00,1.108680541769414063e+01,6.891201226157734894e+00
5.610566243270259434e+00,4.012269950641467631e+00,2.524942771528701169e+00,1.113815138077421629e+01,6.940056076606641255e+00
5.639433756729740566e+00,3.987370604703134980e+00,2.521878382921346695e+00,1.116048486457693301e+01,6.997396261218518099e+00
5.660566243270259257e+00,3.965221207237022760e+00,2.520237024127762737e+00,1.117186402102028175e+01,7.043657489164941943e+00
5.689433756729741276e+00,3.955967541272692678e+00,2.522143410255307749e+00,1.115413835218249972e+01,7.048931921085765495e+00
5.710566243270259079e+00,3.952020972844130231e+00,2.523882596740352202e+00,1.113826201377742464e+01,7.045927950732515654e+00
5.739433756729741098e+00,3.986047801932519175e+00,2.529454061841924339e+00,1.109134699356212472e+01,6.956355985109366813e+00
5.760566243270258902e+00,4.019796873610099297e+00,2.533770230563261894e+00,1.105440288913995062e+01,6.874976047740077867e+00
5.789433756729740921e+00,4.083563217426819492e+00,2.542135712266259340e+00,1.098484472196774853e+01,6.725036528814682946e+00
5.810566243270258724e+00,4.137404665181104058e+00,2.548426349662619383e+00,1.093142013974394366e+01,6.605239893343531676e+00
5.839433756729740743e+00,4.174397127488901127e+00,2.558892346508303550e+00,1.084462843296897105e+01,6.494727323351559889e+00
5.860566243270259434e+00,4.198212169218805911e+00,2.566864965292310341e+00,1.077826284715215444e+01,6.418364778094190370e+00
5.889433756729740566e+00,4.153306001682796733e+00,2.579315157169753459e+00,1.067738574446701172e+01,6.427040133896258389e+00
5.910566243270259257e+00,4.105839432545516310e+00,2.589141470505825104e+00,1.059985158903597302e+01,6.454131830518477386e+00
5.939433756729741276e+00,3.984044017192746256e+00,2.603214706050548610e+00,1.049231196167952262e+01,6.583958357639244419e+00
5.960566243270259079e+00,3.882294098426644968e+00,2.614230092843619513e+00,1.041215072202722958e+01,6.704895648069851610e+00
5.989433756729741098e+00,3.753457175542289637e+00,2.629353813047628385e+00,1.030597446057082323e+01,6.864321330029457435e+00
6.010566243270258902e+00,3.657100904670526731e+00,2.640570915121654760e+00,1.023098743311802394e+01,6.993919295508028711e+00
6.039433756729740921e+00,3.602512441371438001e+00,2.655940731041465330e+00,1.013171538864983035e+01,7.031006522209813703e+00
6.060566243270258724e+00,3.574889335550696767e+00,2.667202945004336634e+00,1.006006336976783544e+01,7.035227125581865693e+00
6.089433756729740743e+00,3.620339937271381370e+00,2.683025977326878309e+00,9.960916979105363112e+00,6.878440389366323515e+00
6.110566243270259434e+00,3.669609981732218973e+00,2.694605824664562110e+00,9.886555218962548963e+00,6.735426426908492026e+00
6.139433756729740566e+00,3.758713256778682954e+00,2.710199816745879176e+00,9.785934381592340969e+00,6.508832752767065521e+00
6.160566243270259257e+00,3.830870616754553648e+00,2.721687389740635954e+00,9.709238643346939313e+00,6.336182825441150968e+00
6.189433756729741276e+00,3.875105685319590876e+00,2.734970326585179023e+00,9.618938303650509170e+00,6.205597398343736693e+00
6.210566243270259079e+00,3.899917721893173095e+00,2.744688940576375025e+00,9.551990222960530019e+00,6.123199836587591705e+00
6.239433756729741098e+00,3.848054684296760453e+00,2.753421600337871755e+00,9.489727255485270518e+00,6.165275726337253737e+00
6.260566243270258902e+00,3.794071514145227031e+00,2.759699534081834660e+00,9.445522241079492787e+00,6.223869401159332959e+00
6.289433756729740921e+00,3.675359623456453395e+00,2.762048326024978628e+00,9.426198609135568063e+00,6.411752573120177878e+00
6.310566243270258724e+00,3.576322317441927634e+00,2.763349676243910480e+00,9.414782495571499155e+00,6.581329687242583049e+00
6.339433756729740743e+00,3.475467392917847675e+00,2.755966801747625539e+00,9.459778014231504883e+00,6.804680453561598341e+00
6.360566243270259434e+00,3.401191430171591978e+00,2.749244164299828430e+00,9.500318319696432923e+00,6.983081160487001782e+00
6.389433756729740566e+00,3.413520750675387738e+00,2.728565409172698963e+00,9.630544545807863344e+00,7.053234218586776016e+00
6.410566243270259257e+00,3.441990952079834187e+00,2.711579565275888726e+00,9.740652556639487258e+00,7.074867926914267358e+00
6.439433756729741276e+00,3.599743603498503308e+00,2.681872344145709963e+00,9.935240435305530582e+00,6.899963948577972239e+00
6.460566243270259079e+00,3.740969600029848685e+00,2.660002848112278606e+00,1.008888877307231624e+01,6.742161693182310955e+00
6.489433756729741098e+00,3.956982940478249056e+00,2.629755608472915007e+00,1.030563487805094169e+01,6.511043282894077855e+00
6.510566243270258902e+00,4.128959836260650107e+00,2.608472015489256446e+00,1.046926811815348302e+01,6.338925863489913048e+00
6.539433756729740921e+00,4.253655428840386499e+00,2.584377031118259893e+00,1.065981670023925076e+01,6.265091800786321663e+00
6.560566243270258724e+00,4.327925074736453048e+00,2.567433443358370759e+00,1.079786095251092526e+01,6.237319712130447336e+00
6.589433756729740743e+00,4.257190407257752440e+00,2.551667378506893513e+00,1.092882277642187461e+01,6.417861154266307544e+00
6.610566243270259434e+00,4.169555017962950139e+00,2.540907484229548707e+00,1.101558121355103559e+01,6.604770272903567552e+00
6.639433756729740566e+00,3.988647703552406831e+00,2.531989737189827672e+00,1.108612521244609717e+01,6.948548754113123671e+00
6.660566243270259257e+00,3.839675355474067686e+00,2.525604643405912952e+00,1.113348896771148411e+01,7.248978062584723325e+00
6.689433756729741276e+00,3.745519881759356906e+00,2.521861397654992842e+00,1.115741092121800015e+01,7.447171069331708360e+00
6.710566243270259079e+00,3.693061392484052075e+00,2.519660909376426616e+00,1.116989852023427865e+01,7.561408634423694153e+00
6.739433756729741098e+00,3.793954784658865265e+00,2.520927766627917954e+00,1.115358476266450793e+01,7.349576758113228081e+00
6.760566243270258902e+00,3.905697720288367147e+00,2.522017536138994487e+00,1.113944814046149290e+01,7.130254911047649635e+00
6.789433756729740921e+00,4.116891651687958564e+00,2.527331101917138056e+00,1.109023106486260524e+01,6.734590076177693341e+00
6.810566243270258724e+00,4.288160324994668926e+00,2.531881230425117923e+00,1.104635831081749586e+01,6.440033413880828839e+00
6.839433756729740743e+00,4.391754501526520471e+00,2.540986401500242575e+00,1.096431095244244425e+01,6.241418406146896913e+00
6.860566243270259434e+00,4.446999201039136373e+00,2.548396617121052365e+00,1.089755432526044210e+01,6.126352756435169411e+00
6.889433756729740566e+00,4.323745555122767037e+00,2.561351172850844904e+00,1.078710804082320607e+01,6.237131616153186009e+00
6.910566243270259257e+00,4.188729464508264222e+00,2.572724290452710338e+00,1.069643229322379518e+01,6.384055346529466490e+00
6.939433756729741276e+00,3.921436125412576246e+00,2.590009134109995337e+00,1.056502053426858367e+01,6.735428167376457331e+00
6.960566243270259079e+00,3.704927671677655798e+00,2.604183221775628443e+00,1.046705864416379406e+01,7.062930488616077085e+00
6.989433756729741098e+00,3.516724379476364959e+00,2.622197325455187578e+00,1.035041864859224248e+01,7.357996768951656108e+00
7.010566243270258902e+00,3.395361559177746624e+00,2.636085247994401470e+00,1.026606360626518999e+01,7.558888374137775479e+00
7.039433756729740921e+00,3.417818179762802444e+00,2.655265210264964093e+00,1.015354724471382930e+01,7.426921730969968216e+00
7.060566243270258724e+00,3.465959151300176178e+00,2.670602029418898571e+00,1.005917613193746973e+01,7.255694378397389954e+00
7.089433756729740743e+00,3.654441327349592150e+00,2.691649070272983835e+00,9.930947281056660358e+00,6.793752034499858539e+00
7.110566243270259434e+00,3.816994264981075524e+00,2.706781208301774377e+00,9.831355068137041187e+00,6.439199528235200809e+00
7.139433756729740566e+00,3.988989205276202377e+00,2.725003694067972493e+00,9.708304329358639961e+00,6.084438832597960811e+00
7.160566243270259257e+00,4.108017645206230917e+00,2.739830163004381536e+00,9.602601427088224284e+00,5.843817052668815570e+00
7.189433756729741276e+00,4.111211654781336655e+00,2.751133455565924812e+00,9.513989795483434264e+00,5.785392844235270005e+00
7.210566243270259079e+00,4.085430866364204938e+00,2.759855181797063128e+00,9.439498337966256258e+00,5.776317508933188627e+00
7.239433756729741098e+00,3.897796416962321597e+00,2.761267391738134069e+00,9.416639803723461100e+00,6.039720136962767327e+00
7.260566243270258902e+00,3.715668840561006547e+00,2.765418826369363536e+00,9.365475512395248003e+00,6.301338947486243569e+00
7.289433756729740921e+00,3.476656279000126304e+00,2.761882131677776631e+00,9.486109444322574191e+00,6.821287958217964409e+00
7.310566243270258724e+00,3.301257392357352494e+00,2.785369098924594056e+00,9.646096058616514313e+00,7.304865171182894912e+00
7.339433756729740743e+00,3.183135695832415291e+00,2.756031249927541005e+00,9.767636239428433953e+00,7.671394791790458356e+00
7.360566243270259434e+00,3.024054665682153420e+00,2.713072984194559112e+00,9.383191240676657330e+00,7.757127663034522946e+00
7.389433756729740566e+00,2.641079063189170739e+00,2.289235344256704163e+00,7.416286649229164141e+00,7.020129340878013657e+00
7.410566243270259257e+00,1.559130056681279797e+00,1.240631515319641887e+00,3.221141399782339931e+00,5.164965850633993050e+00
7.439433756729741276e+00,1.119238411113577580e+00,3.681355494561170394e-01,1.488345403209239359e+00,3.324460160656079299e+00
7.460566243270259079e+00,9.245081809694747355e-01,-2.798270082626609992e-02,9.667055712315432148e-01,2.614107671329146232e+00
7.489433756729741098e+00,9.818964467224194914e-01,6.313658614041881348e-03,1.008049336702931065e+00,2.566587698906056758e+00
7.510566243270258902e+00,9.986492629565820733e-01,1.635875014602482160e-03,1.001936555900393211e+00,2.508229348044775264e+00
7.539433756729740921e+00,1.025445324503984956e+00,-7.446416741024344506e-04,9.990986173283230576e-01,2.435767645173072093e+00
7.560566243270258724e+00,1.046899529018272990e+00,5.279085750393928945e-05,1.000064535905043739e+00,2.388157860866676252e+00
7.589433756729740743e+00,1.074386352201293526e+00,5.733409420378791503e-05,1.000070257606145541e+00,2.327073160314065081e+00
7.610566243270259434e+00,1.093468672897913718e+00,-3.259659852449978238e-05,9.999594619613124680e-01,2.286209670989515885e+00
7.639433756729740566e+00,1.117957266796115734e+00,-5.258832993912052347e-07,9.999994847319511049e-01,2.236220279684275614e+00
7.660566243270259257e+00,1.134339371373831007e+00,5.288829198136756342e-06,1.000006689135049198e+00,2.203940712918905032e+00
7.689433756729741276e+00,1.154248816545425660e+00,-6.086975692763659532e-07,9.999992061531974841e-01,2.165909099967967322e+00
7.710566243270259079e+00,1.166815153446752129e+00,-5.545535137186805467e-07,9.999992895682371374e-01,2.142582924583761983e+00
7.739433756729741098e+00,1.180950607890445259e+00,1.102809924467425711e-07,1.000000143352108184e+00,2.116938965674499684e+00
7.760566243270258902e+00,1.188925740093084160e+00,3.764460098400439073e-08,1.000000048620059978e+00,2.102738663353708404e+00
7.789433756729740921e+00,1.196400903364222224e+00,-1.203114368369421192e-08,9.999999843699289848e-01,2.089600529299954879e+00
7.810566243270258724e+00,1.199289169410652889e+00,-5.468683485727366480e-10,9.999999992913932712e-01,2.084568144192461947e+00
7.839433756729740743e+00,1.199640086834293351e+00,8.503338389034940773e-10,1.000000001102103520e+00,2.083958372341874643e+00
7.860566243270259434e+00,1.197261805471749652e+00,-2.907255678041902848e-10,9.999999996241072386e-01,2.088098014682101322e+00
7.889433756729740566e+00,1.190466601544792891e+00,-1.686466365523081821e-11,9.999999999778923510e-01,2.100016914964804471e+00
7.910566243270259257e+00,1.182969657965479593e+00,5.254574536034842051e-11,1.000000000067459816e+00,2.113325547561594853e+00
7.939433756729741276e+00,1.169450826454542236e+00,-5.794019420971317452e-12,9.999999999927172700e-01,2.137755554511954870e+00
7.960566243270259079e+00,1.157301342886867035e+00,-5.512214769172267344e-12,9.999999999930047068e-01,2.160197959976705828e+00
7.989433756729741098e+00,1.137899419692196545e+00,1.085274828113311368e-12,1.000000000001347589e+00,2.197030736406933915e+00
8.010566243270259790e+00,1.121852792253125397e+00,3.442151863107830423e-13,1.000000000000428768e+00,2.228456369021536876e+00
8.039433756729740921e+00,1.097774094909770293e+00,-1.106652399780163734e-13,9.999999999998636646e-01,2.277335575317199101e+00
8.060566243270260500e+00,1.078828025175003980e+00,2.018469059661625620e-15,1.000000000000001554e+00,2.317329492431810412e+00
8.089433756729739855e+00,1.051569650468333394e+00,5.113680199175525834e-15,1.000000000000004885e+00,2.377398395709307444e+00
8.110566243270259434e+00,1.030902113289177136e+00,-4.215178099549126885e-15,9.999999999999941158e-01,2.425060505525138854e+00
8.139433756729740566e+00,1.002158854934199539e+00,3.202620422851047527e-16,1.000000000000000000e+00,2.494614489201063101e+00
8.160566243270260145e+00,9.810548576709904323e-01,4.780547808042927748e-16,1.000000000000000000e+00,2.548277479543767043e+00
8.189433756729739500e+00,9.526138322565060879e-01,-2.236087635412247809e-16,1.000000000000000000e+00,2.624358281758432998e+00
8.210566243270259079e+00,9.323855192435136496e-01,1.082102061286536926e-16,1.000000000000000000e+00,2.681294323434326721e+00
8.239433756729740210e+00,9.060150519779284206e-01,-7.541495808913522425e-17,1.000000000000000000e+00,2.759336055777695140e+00
8.260566243270259790e+00,8.879201217440567673e-01,6.352700438464724216e-17,1.000000000000000000e+00,2.815568584130618834e+00
8.289433756729740921e+00,8.652598005586642493e-01,-6.519071547162076307e-17,1.000000000000000000e+00,2.889305614782807119e+00
8.310566243270260500e+00,8.504233082244876396e-01,6.632803325324825472e-17,1.000000000000000000e+00,2.939712465336229208e+00
8.339433756729739855e+00,8.328820421371138094e-01,-6.772496297616796752e-17,1.000000000000000000e+00,3.001625528610492033e+00
8.360566243270259434e+00,8.222264489365865847e-01,6.860264047721181594e-17,1.000000000000000000e+00,3.040524910422591542e+00
8.389433756729740566e+00,8.108948689128014919e-01,-6.956130520702165679e-17,1.000000000000000000e+00,3.083013712186696065e+00
8.410566243270260145e+00,8.050826880216060966e-01,7.006349323678092291e-17,1.000000000000000000e+00,3.105271094753570882e+00
8.439433756729739500e+00,8.006653368236734680e-01,-7.045004057628313898e-17,1.000000000000000000e+00,3.122403187726063400e+00
8.460566243270259079e+00,8.000579414987837312e-01,7.050352548414389882e-17,1.000000000000000000e+00,3.124773682411851716e+00
8.489433756729740210e+00,8.028294686290980975e-01,-7.026013328032284928e-17,1.000000000000000000e+00,3.113986341668511848e+00
8.510566243270259790e+00,8.074646237699445450e-01,6.985681329777011263e-17,1.000000000000000000e+00,3.096110871492839145e+00
8.539433756729740921e+00,8.172527090952166340e-01,-6.902015109830530962e-17,1.000000000000000000e+00,3.059029321258242451e+00
8.560566243270260500e+00,8.268422232051497733e-01,6.821967224726010811e-17,1.000000000000000000e+00,3.023551446500960083e+00
8.589433756729739855e+00,8.430382909876740216e-01,-6.690906696677662693e-17,1.000000000000000000e+00,2.965464352836320483e+00
8.610566243270259434e+00,8.569859345253955096e-01,6.582010648574964751e-17,1.000000000000000000e+00,2.917200737237906960e+00
8.639433756729740566e+00,8.785829917148358925e-01,-6.420213684896753864e-17,1.000000000000000000e+00,2.845491004919694866e+00
8.660566243270260145e+00,8.960215677594839390e-01,6.295262022352604390e-17,1.000000000000000000e+00,2.790111410210013076e+00
8.689433756729739500e+00,9.216768139434453611e-01,-6.120030862652509459e-17,1.000000000000000000e+00,2.712447532778449411e+00
8.710566243270259079e+00,9.415220762989334746e-01,5.991033761946757017e-17,1.000000000000000000e+00,2.655274966920956103e+00
8.739433756729740210e+00,9.696403925288651360e-01,-5.817301537958777937e-17,1.000000000000000000e+00,2.578275430007499480e+00
8.760566243270259790e+00,9.906584589008972097e-01,5.693880162274373022e-17,1.000000000000000000e+00,2.523574070899942345e+00
8.789433756729740921e+00,1.019491584462472344e+00,-5.532846599905165741e-17,1.000000000000000000e+00,2.452202684260632815e+00
8.810566243270260500e+00,1.040375653283382773e+00,5.421782534917395839e-17,1.000000000000000000e+00,2.402978185917849174e+00
8.839433756729739855e+00,1.068130884080155552e+00,-5.280898278287988768e-17,1.000000000000000000e+00,2.340537135720900608e+00
8.860566243270259434e+00,1.087582485101005636e+00,5.286087183010905138e-17,1.000000000000000000e+00,2.298676223870800062e+00
8.889433756729740566e+00,1.112534135312310823e+00,-5.433644790140273571e-17,1.000000000000000000e+00,2.247122061830669093e+00
8.910566243270260145e+00,1.129343862193922021e+00,5.448721866228886138e-17,1.000000000000000000e+00,2.213674757255394976e+00
8.939433756729739500e+00,1.149940559060972367e+00,-5.351129280501474636e-17,1.000000000000000000e+00,2.174025414010503532e+00
8.960566243270259079e+00,1.163063264402434793e+00,5.290753121317931367e-17,1.000000000000000000e+00,2.149496142227881990e+00
8.989433756729740210e+00,1.178024405072519265e+00,-5.223559520440152470e-17,1.000000000000000000e+00,2.122197120225281175e+00
9.010566243270259790e+00,1.186644182614492227e+00,5.185615609617410958e-17,1.000000000000000000e+00,2.106781490717660965e+00
9.039433756729740921e+00,1.195039555823850685e+00,-5.149185703886800923e-17,1.000000000000000000e+00,2.091980962317620207e+00
9.060566243270260500e+00,1.198620469547987399e+00,5.133802360932437399e-17,1.000000000000000000e+00,2.085731107981809274e+00
9.089433756729739855e+00,1.199928091652791462e+00,-5.128207797811906074e-17,1.000000000000000000e+00,2.083458181695270195e+00
9.110566243270259434e+00,1.198247497687599417e+00,5.135400331152376269e-17,1.000000000000000000e+00,2.086380321948969385e+00
9.139433756729740566e+00,1.192386067078737399e+00,-5.160644497887334457e-17,1.000000000000000000e+00,2.096636373926127561e+00
9.160566243270260145e+00,1.185548456617147028e+00,5.190408339770264001e-17,1.000000000000000000e+00,2.108728653009695808e+00
9.189433756729739500e+00,1.172882408660500975e+00,-5.246459961365634896e-17,1.000000000000000000e+00,2.131500977029013644e+00
9.210566243270259079e+00,1.161312911203586484e+00,5.298727446377848330e-17,1.000000000000000000e+00,2.152735904235316244e+00
9.239433756729740210e+00,1.142629759414092838e+00,-5.385366997252661963e-17,1.000000000000000000e+00,2.187935312731507764e+00
9.260566243270259790e+00,1.127047710277774062e+00,5.459822632451653559e-17,1.000000000000000000e+00,2.218184711438565770e+00
9.289433756729740921e+00,1.103509082543328690e+00,-5.576284503472395450e-17,1.000000000000000000e+00,2.265500157223979460e+00
9.310566243270260500e+00,1.084883298072474966e+00,5.572134181559786289e-17,1.000000000000000000e+00,2.304395324770673437e+00
9.339433756729739855e+00,1.057952712258116490e+00,-5.434133083971843485e-17,1.000000000000000000e+00,2.363054577991437810e+00
9.360566243270259434e+00,1.037441253518603057e+00,5.437118032075609468e-17,1.000000000000000000e+00,2.409775003183031838e+00
9.389433756729740566e+00,1.008793123014093407e+00,-5.591523591944943202e-17,1.000000000000000000e+00,2.478208805121953517e+00
9.410566243270260145e+00,9.876712931647075866e-01,5.711101037118488686e-17,1.000000000000000000e+00,2.531206502914013168e+00
9.439433756729739500e+00,9.590868199698543428e-01,-5.881313796911958397e-17,1.000000000000000000e+00,2.606646184626517648e+00
9.460566243270259079e+00,9.386678720887113858e-01,6.009250677956549208e-17,1.000000000000000000e+00,2.663348852493516716e+00
9.489433756729740210e+00,9.119243003001218373e-01,-6.185481124769591554e-17,1.000000000000000000e+00,2.741455622113841972e+00
9.510566243270259790e+00,8.934777856689024578e-01,6.313184991501737253e-17,1.000000000000000000e+00,2.798055016139404660e+00
9.539433756729740921e+00,8.702379010500075340e-01,-6.481779913192936208e-17,1.000000000000000000e+00,2.872777658825893976e+00
9.560566243270260500e+00,8.549107346042416067e-01,6.597987741183679345e-17,1.000000000000000000e+00,2.924281914833259943e+00
9.589433756729739855e+00,8.366194806200935030e-01,-6.742241457901864938e-17,1.000000000000000000e+00,2.988216337189550931e+00
9.610566243270259434e+00,8.253646313334528362e-01,6.834180109719583152e-17,1.000000000000000000e+00,3.028964296617628893e+00
9.639433756729740566e+00,8.131592695645346591e-01,-6.936759817970025087e-17,1.000000000000000000e+00,3.074428458939916453e+00
9.660566243270260145e+00,8.066765094536866298e-01,6.992506265671749706e-17,1.000000000000000000e+00,3.099135738678072904e+00
9.689433756729739500e+00,8.013159101790822136e-01,-7.039284350992744153e-17,1.000000000000000000e+00,3.119868167151813587e+00
9.710566243270259079e+00,8.000083058689806403e-01,7.050789979734173881e-17,1.000000000000000000e+00,3.124967555536144470e+00
9.739433756729740210e+00,8.018257651879434622e-01,-7.034808298287814067e-17,1.000000000000000000e+00,3.117884344130566365e+00
9.760566243270259790e+00,8.057746171813122693e-01,7.000332880249904650e-17,1.000000000000000000e+00,3.102604558015582548e+00
9.789433756729740921e+00,8.146571342761110834e-01,-6.924005583940944255e-17,1.000000000000000000e+00,3.068775678520820893e+00
9.810566243270260500e+00,8.236169220819558046e-01,6.848682191311060733e-17,1.000000000000000000e+00,3.035391737314538041e+00
9.839433756729739855e+00,8.390122250614070465e-01,-6.723013536915126707e-17,1.000000000000000000e+00,2.979694365975449344e+00
9.860566243270259434e+00,8.524258724699881329e-01,6.617221190601199036e-17,1.000000000000000000e+00,2.932806336292918648e+00
9.889433756729740566e+00,8.733767559607696906e-01,-6.458484850011841881e-17,1.000000000000000000e+00,2.862453097059861840e+00
9.910566243270260145e+00,8.904102673441663951e-01,6.578339601434521953e-17,1.000000000000000000e+00,2.807694488358461804e+00
9.939433756729739500e+00,9.156141068847744036e-01,-7.043950088978284700e-17,1.000000000000000000e+00,2.730407910059224896e+00
9.960566243270259079e+00,9.352084210056386127e-01,5.621764925328961767e-17,1.000000000000000000e+00,2.673200907784519575e+00
9.989433756729740210e+00,9.630981639262534699e-01,0.000000000000000000e+00,1.000000000000000000e+00,2.595789394726154775e+00


==> figs/data/shu-osher_p1_n400.csv <==
x,r,u,p,e
5.283121635129678882e-03,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999949e+01,6.697509011203370832e+00
1.971687836487032164e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.028312163512968114e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.471687836487032303e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.528312163512968253e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.971687836487032441e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.028312163512968391e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
9.471687836487033274e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
1.052831216351296784e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.197168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
1.302831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.447168783648703216e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
1.552831216351296673e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.697168783648703161e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
1.802831216351296617e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
1.947168783648703383e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.052831216351296839e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.197168783648703327e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.302831216351296784e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.447168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.552831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.697168783648703494e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
2.802831216351296950e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
2.947168783648703161e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.052831216351296617e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.197168783648703383e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.302831216351296839e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.447168783648703050e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.552831216351296506e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.697168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
3.802831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
3.947168783648703494e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.052831216351296950e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.197168783648703161e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.302831216351296617e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.447168783648703383e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.552831216351296839e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.697168783648703050e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
4.802831216351296506e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
4.947168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.052831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.197168783648703494e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.302831216351296950e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.447168783648703716e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.552831216351297172e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.697168783648702828e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
5.802831216351296284e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
5.947168783648703050e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.052831216351296506e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.197168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.302831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.447168783648703494e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.552831216351296950e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.697168783648703716e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
6.802831216351297172e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
6.947168783648702828e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.052831216351296284e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.197168783648703050e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.302831216351296506e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.447168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.552831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.697168783648703494e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
7.802831216351296950e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
7.947168783648703716e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.052831216351297172e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.197168783648702828e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.302831216351296284e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.447168783648703050e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.552831216351296506e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.697168783648703272e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
8.802831216351296728e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
8.947168783648703494e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.052831216351296950e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
9.197168783648703716e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.302831216351297172e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
9.447168783648702828e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.552831216351296284e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999593e+01,6.697509011203368168e+00
9.697168783648703050e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999416e+01,6.697509011203366391e+00
9.802831216351296506e-01,3.857142999999995325e+00,2.629369000000002288e+00,1.033329999999997817e+01,6.697509011203365503e+00
9.947168783648703272e-01,3.857142999999992661e+00,2.629369000000002732e+00,1.033329999999996573e+01,6.697509011203361062e+00
1.005283121635129673e+00,3.857142999999997102e+00,2.629369000000000067e+00,1.033329999999998350e+01,6.697509011203365503e+00
1.019716878364870238e+00,3.857142999999996213e+00,2.629369000000000955e+00,1.033329999999997817e+01,6.697509011203363727e+00
1.030283121635129584e+00,3.857142999999992217e+00,2.629369000000003176e+00,1.033329999999996041e+01,6.697509011203359286e+00
1.044716878364870372e+00,3.857142999999992217e+00,2.629369000000003620e+00,1.033329999999996396e+01,6.697509011203361062e+00
1.055283121635129717e+00,3.857142999999987776e+00,2.629369000000005840e+00,1.033329999999994619e+01,6.697509011203357510e+00
1.069716878364870283e+00,3.857142999999988220e+00,2.629369000000005396e+00,1.033329999999995152e+01,6.697509011203360174e+00
1.080283121635129628e+00,3.857142999999980670e+00,2.629369000000008949e+00,1.033329999999992665e+01,6.697509011203357510e+00
1.094716878364870416e+00,3.857142999999978450e+00,2.629369000000009837e+00,1.033329999999991777e+01,6.697509011203355733e+00
1.105283121635129762e+00,3.857142999999968680e+00,2.629369000000014722e+00,1.033329999999988402e+01,6.697509011203350404e+00
1.119716878364870327e+00,3.857142999999962907e+00,2.629369000000017831e+00,1.033329999999986093e+01,6.697509011203345963e+00
1.130283121635129673e+00,3.857142999999959354e+00,2.629369000000020051e+00,1.033329999999985205e+01,6.697509011203345963e+00
1.144716878364870238e+00,3.857142999999954025e+00,2.629369000000021828e+00,1.033329999999983784e+01,6.697509011203345963e+00
1.155283121635129584e+00,3.857142999999950028e+00,2.629369000000022716e+00,1.033329999999982185e+01,6.697509011203342411e+00
1.169716878364870372e+00,3.857142999999939370e+00,2.629369000000027601e+00,1.033329999999978988e+01,6.697509011203340634e+00
1.180283121635129717e+00,3.857142999999934485e+00,2.629369000000029821e+00,1.033329999999977566e+01,6.697509011203339746e+00
1.194716878364870283e+00,3.857142999999926047e+00,2.629369000000033374e+00,1.033329999999974191e+01,6.697509011203332641e+00
1.205283121635129628e+00,3.857142999999920718e+00,2.629369000000035594e+00,1.033329999999972948e+01,6.697509011203333529e+00
1.219716878364870416e+00,3.857142999999910060e+00,2.629369000000040479e+00,1.033329999999969395e+01,6.697509011203329088e+00
1.230283121635129762e+00,3.857142999999909616e+00,2.629369000000040479e+00,1.033329999999969928e+01,6.697509011203333529e+00
1.244716878364870327e+00,3.857142999999899402e+00,2.629369000000045808e+00,1.033329999999966198e+01,6.697509011203327312e+00
1.255283121635129673e+00,3.857142999999898514e+00,2.629369000000046253e+00,1.033329999999966020e+01,6.697509011203326423e+00
1.269716878364870238e+00,3.857142999999891408e+00,2.629369000000050693e+00,1.033329999999961935e+01,6.697509011203313101e+00
1.280283121635129584e+00,3.857142999999888300e+00,2.629369000000052914e+00,1.033329999999960336e+01,6.697509011203307772e+00
1.294716878364870372e+00,3.857142999999875421e+00,2.629369000000058687e+00,1.033329999999956073e+01,6.697509011203302443e+00
1.305283121635129717e+00,3.857142999999877642e+00,2.629369000000057799e+00,1.033329999999956783e+01,6.697509011203303331e+00
1.319716878364870283e+00,3.857142999999867428e+00,2.629369000000061796e+00,1.033329999999953763e+01,6.697509011203301554e+00
1.330283121635129628e+00,3.857142999999869204e+00,2.629369000000060907e+00,1.033329999999953941e+01,6.697509011203299778e+00
1.344716878364870416e+00,3.857142999999859878e+00,2.629369000000065348e+00,1.033329999999950211e+01,6.697509011203291784e+00
1.355283121635129762e+00,3.857142999999853661e+00,2.629369000000068013e+00,1.033329999999948079e+01,6.697509011203289120e+00
1.369716878364870327e+00,3.857142999999850552e+00,2.629369000000070233e+00,1.033329999999946658e+01,6.697509011203284679e+00
1.380283121635129673e+00,3.857142999999853661e+00,2.629369000000068457e+00,1.033329999999947724e+01,6.697509011203286455e+00
1.394716878364870238e+00,3.857142999999858990e+00,2.629369000000064904e+00,1.033329999999950388e+01,6.697509011203294449e+00
1.405283121635129584e+00,3.857142999999861654e+00,2.629369000000063128e+00,1.033329999999951809e+01,6.697509011203298890e+00
1.419716878364870372e+00,3.857142999999856325e+00,2.629369000000066237e+00,1.033329999999950033e+01,6.697509011203297113e+00
1.430283121635129717e+00,3.857142999999854105e+00,2.629369000000066681e+00,1.033329999999949855e+01,6.697509011203299778e+00
1.444716878364870283e+00,3.857142999999851440e+00,2.629369000000067569e+00,1.033329999999949678e+01,6.697509011203302443e+00
1.455283121635129628e+00,3.857142999999850996e+00,2.629369000000066681e+00,1.033329999999950033e+01,6.697509011203305995e+00
1.469716878364870416e+00,3.857142999999848332e+00,2.629369000000067569e+00,1.033329999999949500e+01,6.697509011203306883e+00
1.480283121635129762e+00,3.857142999999850552e+00,2.629369000000065348e+00,1.033329999999951099e+01,6.697509011203313101e+00
1.494716878364870327e+00,3.857142999999847888e+00,2.629369000000067125e+00,1.033329999999950388e+01,6.697509011203313101e+00
1.505283121635129673e+00,3.857142999999850996e+00,2.629369000000065792e+00,1.033329999999951454e+01,6.697509011203315765e+00
1.519716878364870238e+00,3.857142999999849220e+00,2.629369000000066237e+00,1.033329999999951099e+01,6.697509011203315765e+00
1.530283121635129584e+00,3.857142999999855881e+00,2.629369000000062240e+00,1.033329999999953941e+01,6.697509011203322871e+00
1.544716878364870372e+00,3.857142999999851440e+00,2.629369000000064460e+00,1.033329999999951809e+01,6.697509011203316653e+00
1.555283121635129717e+00,3.857142999999849664e+00,2.629369000000065792e+00,1.033329999999950566e+01,6.697509011203312213e+00
1.569716878364870283e+00,3.857142999999853661e+00,2.629369000000064016e+00,1.033329999999952165e+01,6.697509011203315765e+00
1.580283121635129628e+00,3.857142999999858990e+00,2.629369000000060907e+00,1.033329999999954119e+01,6.697509011203319318e+00
1.594716878364870416e+00,3.857142999999857658e+00,2.629369000000061352e+00,1.033329999999953941e+01,6.697509011203319318e+00
1.605283121635129762e+00,3.857142999999856325e+00,2.629369000000062240e+00,1.033329999999953941e+01,6.697509011203321982e+00
1.619716878364870327e+00,3.857142999999858990e+00,2.629369000000061352e+00,1.033329999999955184e+01,6.697509011203325535e+00
1.630283121635129673e+00,3.857142999999866095e+00,2.629369000000058243e+00,1.033329999999958204e+01,6.697509011203332641e+00
1.644716878364870238e+00,3.857142999999862099e+00,2.629369000000060019e+00,1.033329999999956073e+01,6.697509011203325535e+00
1.655283121635129584e+00,3.857142999999902067e+00,2.629369000000040479e+00,1.033329999999969928e+01,6.697509011203346851e+00
1.669716878364870372e+00,3.857142999999663147e+00,2.629369000000158607e+00,1.033329999999882176e+01,6.697509011203192308e+00
1.680283121635129717e+00,3.857142999999171984e+00,2.629369000000405077e+00,1.033329999999698146e+01,6.697509011202852136e+00
1.694716878364870283e+00,3.857142999998513844e+00,2.629369000000735479e+00,1.033329999999451232e+01,6.697509011202394724e+00
1.705283121635129628e+00,3.857142999996704180e+00,2.629369000001644086e+00,1.033329999998772308e+01,6.697509011201136175e+00
1.719716878364870416e+00,3.857143000001730382e+00,2.629368999999120327e+00,1.033330000000657911e+01,6.697509011204631157e+00
1.730283121635129762e+00,3.857143000010657463e+00,2.629368999994638134e+00,1.033330000004005811e+01,6.697509011210829755e+00
1.744716878364870327e+00,3.857143000032576818e+00,2.629368999983630939e+00,1.033330000012227678e+01,6.697509011226058462e+00
1.755283121635129673e+00,3.857143000081435957e+00,2.629368999959098119e+00,1.033330000030553641e+01,6.697509011259999312e+00
1.769716878364870238e+00,3.857143000011412859e+00,2.629368999994255329e+00,1.033330000004290561e+01,6.697509011211363550e+00
1.780283121635129584e+00,3.857142999913938386e+00,2.629369000043197069e+00,1.033329999967732071e+01,6.697509011143663926e+00
1.794716878364870372e+00,3.857142999392254801e+00,2.629369000305130655e+00,1.033329999772068497e+01,6.697509010781320882e+00
1.805283121635129717e+00,3.857142998418551016e+00,2.629369000794021360e+00,1.033329999406870314e+01,6.697509010105026306e+00
1.819716878364870283e+00,3.857142998707112636e+00,2.629369000649135923e+00,1.033329999515098052e+01,6.697509010305446431e+00
1.830283121635129628e+00,3.857142998646992282e+00,2.629369000679321555e+00,1.033329999492548623e+01,6.697509010263685170e+00
1.844716878364870416e+00,3.857143007154503422e+00,2.629368996407752235e+00,1.033330002683380044e+01,6.697509016172632279e+00
1.855283121635129762e+00,3.857143020620819485e+00,2.629368989646396759e+00,1.033330007734064537e+01,6.697509025525756776e+00
1.869716878364870327e+00,3.857143032621942247e+00,2.629368983620707034e+00,1.033330012235212259e+01,6.697509033861217986e+00
1.880283121635129673e+00,3.857143057057947466e+00,2.629368971351540907e+00,1.033330021400191789e+01,6.697509050833397204e+00
1.894716878364870238e+00,3.857142973456905377e+00,2.629369013327111038e+00,1.033329990044743596e+01,6.697508992767757796e+00
1.905283121635129584e+00,3.857142863689230872e+00,2.629369068440789992e+00,1.033329948875223891e+01,6.697508916527905143e+00
1.919716878364870372e+00,3.857142557566636487e+00,2.629369222143074225e+00,1.033329834060734953e+01,6.697508703908483518e+00
1.930283121635129717e+00,3.857142095711168395e+00,2.629369454037914444e+00,1.033329660836998265e+01,6.697508383123724762e+00
1.944716878364870283e+00,3.857142319363903837e+00,2.629369341743222233e+00,1.033329744720301235e+01,6.697508538463210037e+00
1.955283121635129628e+00,3.857142450647896403e+00,2.629369275826689112e+00,1.033329793959548049e+01,6.697508629646129030e+00
1.969716878364870416e+00,3.857145785330169829e+00,2.629367601502932139e+00,1.033331044667610144e+01,6.697510945772806146e+00
1.980283121635129762e+00,3.857149976263880564e+00,2.629365497263525864e+00,1.033332616521835590e+01,6.697513856608865446e+00
1.994716878364870327e+00,3.857155421908130322e+00,2.629362763043087359e+00,1.033334658970616537e+01,6.697517638914763261e+00
2.005283121635129451e+00,3.857163020400591336e+00,2.629358947907354249e+00,1.033337508865498755e+01,6.697522916455447728e+00
2.019716878364870460e+00,3.857150023989216248e+00,2.629365473297887057e+00,1.033332634422998808e+01,6.697513889764946882e+00
2.030283121635129362e+00,3.857137068774860733e+00,2.629371978165004897e+00,1.033327775364133849e+01,6.697504891188304832e+00
2.044716878364870372e+00,3.857070526055025539e+00,2.629405388902897656e+00,1.033302818034417037e+01,6.697458673974970189e+00
2.055283121635129717e+00,3.856996039349578798e+00,2.629442789215741261e+00,1.033274881267760215e+01,6.697406937459584597e+00
2.069716878364870283e+00,3.856920392698199418e+00,2.629480772160733171e+00,1.033246509853835882e+01,6.697354395815025896e+00
2.080283121635129628e+00,3.856830758734818509e+00,2.629525780785061162e+00,1.033212891837535352e+01,6.697292132261379649e+00
2.094716878364870638e+00,3.857009450086768432e+00,2.629436054975040182e+00,1.033279911286393116e+01,6.697416253822947141e+00
2.105283121635129540e+00,3.857176090659815593e+00,2.629352403126614224e+00,1.033342401830372914e+01,6.697531934908419693e+00
2.119716878364870549e+00,3.857950365692319306e+00,2.628963647914765556e+00,1.033632829856353119e+01,6.698069777207107833e+00
2.130283121635129451e+00,3.858689200731510560e+00,2.628592810748418440e+00,1.033909953570130469e+01,6.698582729687890591e+00
2.144716878364870460e+00,3.859795944075548935e+00,2.628037308372922265e+00,1.034325167246378641e+01,6.699351353236548512e+00
2.155283121635129362e+00,3.860791029135091534e+00,2.627538031574097932e+00,1.034698495035060617e+01,6.700042084813754961e+00
2.169716878364870372e+00,3.860829405386165369e+00,2.627518780064891146e+00,1.034712892383990379e+01,6.700068714124505220e+00
2.180283121635129717e+00,3.860806600234079955e+00,2.627530472301879527e+00,1.034704203756838048e+01,6.700052028597498044e+00
2.194716878364870283e+00,3.858048346922389182e+00,2.628914319845661041e+00,1.033669649603154994e+01,6.698138259644450088e+00
2.205283121635129628e+00,3.855715971151335797e+00,2.630086635459954802e+00,1.032794290690731032e+01,6.696514333642253014e+00
2.219716878364870638e+00,3.849567842182323396e+00,2.633174615657556838e+00,1.030490374273786713e+01,6.692247133444471530e+00
2.230283121635129540e+00,3.844705851818037257e+00,2.635623623134123239e+00,1.028667351802415730e+01,6.688855997370984241e+00
2.244716878364870549e+00,3.835876882256977538e+00,2.640068465118696306e+00,1.025363585746991646e+01,6.682719605065125634e+00
2.255283121635129451e+00,3.829159247921561260e+00,2.643463018293644051e+00,1.022848363335334376e+01,6.678021839197005427e+00
2.269716878364870460e+00,3.818715338042099283e+00,2.648738140653786211e+00,1.018947309959137115e+01,6.670746702486363588e+00
2.280283121635129362e+00,3.810924373617799787e+00,2.652690092623826157e+00,1.016035403996093045e+01,6.665281860681133708e+00
2.294716878364870372e+00,3.799650409244328397e+00,2.658406372122085859e+00,1.011832730138037562e+01,6.657406742448644721e+00
2.305283121635129717e+00,3.791309453029646281e+00,2.662654726853780129e+00,1.008721507700848363e+01,6.651537682414557118e+00
2.319716878364870283e+00,3.779734609723816696e+00,2.668547908379861777e+00,1.004415724370805663e+01,6.643427568874987088e+00
2.330283121635129628e+00,3.771304124415439496e+00,2.672860105276711806e+00,1.001277686437008185e+01,6.637476410048265052e+00
2.344716878364870638e+00,3.759831618326313407e+00,2.678725977994100838e+00,9.970189590547427372e+00,6.629412299975319556e+00
2.355283121635129540e+00,3.752019640641887754e+00,2.682740334753475064e+00,9.941162443488275713e+00,6.623874203512673198e+00
2.369716878364870549e+00,3.739116841844056349e+00,2.689364471739186691e+00,9.893373644074079820e+00,6.614779680965298780e+00
2.380283121635129451e+00,3.729235449527917190e+00,2.694473974403021277e+00,9.856702714994273862e+00,6.607723518933373619e+00
2.394716878364870460e+00,3.707257139407031499e+00,2.705812243857485644e+00,9.775594668889258543e+00,6.592201661018884273e+00
2.405283121635129362e+00,3.676587652283111129e+00,2.721759965789811275e+00,9.662571522897422938e+00,6.570339426626411239e+00
2.419716878364870372e+00,3.671259912329559505e+00,2.724547529782611832e+00,9.642931904221448747e+00,6.566500421174640501e+00
2.430283121635129717e+00,3.677752947022839169e+00,2.722257293262784206e+00,9.661329897575184233e+00,6.567413606041757390e+00
2.444716878364870283e+00,3.865831586725534397e+00,2.624138613004968423e+00,1.037036037621329676e+01,6.706422760256144144e+00
2.455283121635129628e+00,4.053284332358445319e+00,2.532483596298074513e+00,1.107862800714214480e+01,6.833117972195114298e+00
2.469716878364870638e+00,4.121614583513885322e+00,2.499704688494135851e+00,1.134092615078631816e+01,6.878934165841876336e+00
2.480283121635129540e+00,4.113001702566293716e+00,2.503965219266791387e+00,1.130688899558170313e+01,6.872650325264155313e+00
2.494716878364870549e+00,4.077159030983415811e+00,2.521082303246139134e+00,1.116937860189415233e+01,6.848750880830913879e+00
2.505283121635129451e+00,4.065695327146351623e+00,2.526627349161732816e+00,1.112526095577245933e+01,6.840933752149296332e+00
2.519716878364870460e+00,4.072823477741380316e+00,2.523193601402925701e+00,1.115261117963608761e+01,6.845749171666081878e+00
2.530283121635129362e+00,4.076719692018832220e+00,2.521320639370180583e+00,1.116756196124457645e+01,6.848374922065276316e+00
2.544716878364870372e+00,4.071382794317647047e+00,2.523882996974619264e+00,1.114711514292105221e+01,6.844796784079646201e+00
2.555283121635129717e+00,4.066207531287286514e+00,2.526374150171498023e+00,1.112727358495971508e+01,6.841309438427154888e+00
2.569716878364870283e+00,4.060020336374721595e+00,2.529353257136213617e+00,1.110357530351811128e+01,6.837142664064049136e+00
2.580283121635129628e+00,4.056055395738008329e+00,2.531266332976014777e+00,1.108838552414175460e+01,6.834463809217896646e+00
2.594716878364870638e+00,4.050359767312330384e+00,2.534011871706495889e+00,1.106661109295080614e+01,6.830634640323693496e+00
2.605283121635129540e+00,4.045960298274918543e+00,2.536137156773057288e+00,1.104978865789345299e+01,6.827667502449769721e+00
2.619716878364870549e+00,4.039303065288286199e+00,2.539354533871703179e+00,1.102435699637430666e+01,6.823180149016311091e+00
2.630283121635129451e+00,4.034404251443708844e+00,2.541728728118421987e+00,1.100563192953272917e+01,6.819861895095399085e+00
2.644716878364870460e+00,4.027573669029775871e+00,2.545038754876007836e+00,1.097956026614299141e+01,6.815244839945981958e+00
2.655283121635129362e+00,4.022569289735643316e+00,2.547469973558453393e+00,1.096045365925138881e+01,6.811848889228017789e+00
2.669716878364870372e+00,4.015506943550533059e+00,2.550898738443199587e+00,1.093353943800054928e+01,6.807072924852830553e+00
2.680283121635129717e+00,4.010313824612884659e+00,2.553426551596550631e+00,1.091374265724657100e+01,6.803546514405312884e+00
2.694716878364870283e+00,4.002993021284265929e+00,2.556989399260954254e+00,1.088587448200821939e+01,6.798584474246562870e+00
2.705283121635129628e+00,3.997616195042087650e+00,2.559613683113080462e+00,1.086539634124155462e+01,6.794922155556734289e+00
2.719716878364870638e+00,3.990043472913776590e+00,2.563308940835568706e+00,1.083660226573882390e+01,6.789777065903287223e+00
2.730283121635129540e+00,3.984477504691202654e+00,2.566032777752345062e+00,1.081543071133599732e+01,6.785978022590314573e+00
2.744716878364870549e+00,3.976654354243462475e+00,2.569860219932799783e+00,1.078572882585388015e+01,6.780655209789919979e+00
2.755283121635129451e+00,3.970907048843043352e+00,2.572680543839626299e+00,1.076389985493445423e+01,6.776726150055947251e+00
2.769716878364870460e+00,3.962861657645144753e+00,2.576628272333342906e+00,1.073339468549125897e+01,6.771239834214511255e+00
2.780283121635129362e+00,3.956957064369699850e+00,2.579534782236572177e+00,1.071099601023260384e+01,6.767192463799673874e+00
2.794716878364870372e+00,3.948703719427093084e+00,2.583596331414985237e+00,1.067974464614933439e+01,6.761551008250140882e+00
2.805283121635129717e+00,3.942647607863430270e+00,2.586586100650353881e+00,1.065680326635068731e+01,6.757390164096952923e+00
2.819716878364870283e+00,3.934174832789400167e+00,2.590767031544431109e+00,1.062477017398166801e+01,6.751587451979427001e+00
2.830283121635129628e+00,3.927954087770841873e+00,2.593846678258051153e+00,1.060124101689202192e+01,6.747304563651574938e+00
2.844716878364870638e+00,3.919250927474453583e+00,2.598153865138167706e+00,1.056838586137143743e+01,6.741330203742310623e+00
2.855283121635129540e+00,3.912856909612516976e+00,2.601329010880274684e+00,1.054423616501542504e+01,6.736916534765133413e+00
2.869716878364870549e+00,3.903942686212006130e+00,2.605754580349243898e+00,1.051063527981016499e+01,6.730782265920399077e+00
2.880283121635129451e+00,3.897393670573410684e+00,2.609017260894269885e+00,1.048593814596800478e+01,6.726250304876979946e+00
2.894716878364870460e+00,3.888329626241760817e+00,2.613531922028089038e+00,1.045182782481093930e+01,6.719998578742593764e+00
2.905283121635129362e+00,3.881676943142157388e+00,2.616857330528171044e+00,1.042678042779516367e+01,6.715383956807884580e+00
2.919716878364870372e+00,3.872549776730733306e+00,2.621418623064436293e+00,1.039248764423861182e+01,6.709072990284526306e+00
2.930283121635129717e+00,3.865860850248438396e+00,2.624773439095008154e+00,1.036734375267709929e+01,6.704421184747794804e+00
2.944716878364870283e+00,3.856749038587986345e+00,2.629341991093414155e+00,1.033316333887119498e+01,6.698104566491525524e+00
2.955283121635129628e+00,3.850080446167713166e+00,2.632697460040605897e+00,1.030813620725437119e+01,6.693455079305465460e+00
2.969716878364870638e+00,3.841029055844246809e+00,2.637250154761784593e+00,1.027423768525933490e+01,6.687164777904218482e+00
2.980283121635129540e+00,3.834409721909896263e+00,2.640591337073222800e+00,1.024943596805942825e+01,6.682538324930393792e+00
2.994716878364870549e+00,3.825426343038372590e+00,2.645124402694034593e+00,1.021584621927038228e+01,6.676279519707320809e+00
3.005283121635129451e+00,3.818857135266858993e+00,2.648451025859105190e+00,1.019127163642996337e+01,6.671676417477323540e+00
3.019716878364870460e+00,3.809924986562312377e+00,2.652973254725584429e+00,1.015792663678806562e+01,6.665437425024963503e+00
3.030283121635129362e+00,3.803390647545707992e+00,2.656293308768642003e+00,1.013352149039288008e+01,6.660847142359638262e+00
3.044716878364870372e+00,3.794488805815591892e+00,2.660815355575058661e+00,1.010034311875944901e+01,6.654613859500154938e+00
3.055283121635129717e+00,3.787973935161597971e+00,2.664136689058458796e+00,1.007604990864551553e+01,6.650025898485798947e+00
3.069716878364870283e+00,3.779091876085181045e+00,2.668663663094198224e+00,1.004299849198005745e+01,6.643790903532989844e+00
3.080283121635129628e+00,3.772590495340652161e+00,2.671989104323696740e+00,1.001879443727125718e+01,6.639200868504676833e+00
3.094716878364870638e+00,3.763729491224608648e+00,2.676519957090409019e+00,9.985874233491550456e+00,6.632964893448304977e+00
3.105283121635129540e+00,3.757243990050938898e+00,2.679847942249409698e+00,9.961768025720060038e+00,6.628374449529031764e+00
3.119716878364870549e+00,3.748409871628236800e+00,2.684379477197242903e+00,9.929000654230875966e+00,6.622141784296064593e+00
3.130283121635129451e+00,3.741944528800922320e+00,2.687707697010812247e+00,9.905008198069118919e+00,6.617554136514087304e+00
3.144716878364870460e+00,3.733141893038237402e+00,2.692237788321736325e+00,9.872410304907429435e+00,6.611328063445720105e+00
3.155283121635129362e+00,3.726698858560163696e+00,2.695565390872728617e+00,9.848539196124638906e+00,6.606744715569594639e+00
3.169716878364870372e+00,3.717933764877567882e+00,2.700091283022191480e+00,9.816132584427371910e+00,6.600529491110111557e+00
3.180283121635129717e+00,3.711516346547357514e+00,2.703416822342797676e+00,9.792394725908764030e+00,6.595952847559295229e+00
3.194716878364870283e+00,3.702807906941218530e+00,2.707928630140649773e+00,9.760249430540319793e+00,6.589762199278505150e+00
3.205283121635129628e+00,3.696430528163606510e+00,2.711244518987330210e+00,9.736697868537488532e+00,6.585202801968186748e+00
3.219716878364870638e+00,3.687825019401058668e+00,2.715717730115636996e+00,9.704983354397192841e+00,6.579069846956421941e+00
3.230283121635129540e+00,3.681524017645702251e+00,2.719004540741210008e+00,9.681751378899589255e+00,6.574553997539158701e+00
3.244716878364870549e+00,3.673103064943626261e+00,2.723395839254442841e+00,9.650765783201345371e+00,6.568537291608413042e+00
3.255283121635129451e+00,3.666941913862383107e+00,2.726619673225919360e+00,9.628085590830833596e+00,6.564111061067770869e+00
3.269716878364870460e+00,3.658820503043628491e+00,2.730868035679495431e+00,9.598247702759994837e+00,6.558293645982081976e+00
3.280283121635129362e+00,3.652886566891895725e+00,2.733982287309351111e+00,9.576437838891571630e+00,6.554020815817314549e+00
3.294716878364870372e+00,3.645203049240523629e+00,2.738014046107924759e+00,9.548249592218381210e+00,6.548503240586114771e+00
3.305283121635129717e+00,3.639596401787362989e+00,2.740965132559466166e+00,9.527673261621046663e+00,6.544457276184606265e+00
3.319716878364870283e+00,3.632510971765999130e+00,2.744694362610036631e+00,9.501713807492590647e+00,6.539356578235738127e+00
3.330283121635129628e+00,3.627354691217702598e+00,2.747415965012824923e+00,9.482816495490453690e+00,6.535628097280910431e+00
3.344716878364870638e+00,3.621099152241051389e+00,2.750717849465536879e+00,9.459924173229271815e+00,6.531113741648478133e+00
3.355283121635129540e+00,3.616731430278620874e+00,2.753029196944781543e+00,9.443935048734800830e+00,6.527948805979819191e+00
3.369716878364870549e+00,3.611346139842674940e+00,2.755878747975768039e+00,9.424246273442264510e+00,6.524053572065529494e+00
3.380283121635129451e+00,3.607948459972966759e+00,2.757682197912114219e+00,9.411811745343200641e+00,6.521581343081132687e+00
3.394716878364870460e+00,3.600301821000551517e+00,2.761734752440084151e+00,9.383897856755453404e+00,6.516049433702476357e+00
3.405283121635129362e+00,3.589103582565376982e+00,2.767685795742678145e+00,9.343050891792721302e+00,6.507927868937825266e+00
3.419716878364870372e+00,3.578753328782463772e+00,2.773194827353004488e+00,9.305356620822562874e+00,6.500417719477443512e+00
3.430283121635129717e+00,3.551840711088877001e+00,2.788132102497917764e+00,9.204822419998848204e+00,6.478909929196229989e+00
3.444716878364870283e+00,3.659840436657613161e+00,2.730116542015809777e+00,9.602883648587502208e+00,6.559632731801167793e+00
3.455283121635129628e+00,3.824074038631827932e+00,2.646239264534550717e+00,1.020894904092968147e+01,6.674131396121077309e+00
3.469716878364870638e+00,4.035583562856622564e+00,2.539934799826447875e+00,1.101667032114757028e+01,6.824707102180116003e+00
3.480283121635129540e+00,4.123706420152883467e+00,2.498687076730237600e+00,1.134912593699060324e+01,6.880415808413589573e+00
3.494716878364870549e+00,4.093657329984106141e+00,2.512988690762061328e+00,1.123374653441144311e+01,6.860458526981214611e+00
3.505283121635129451e+00,4.070785578023305540e+00,2.523981183162026021e+00,1.114587931325414161e+01,6.845042007018682817e+00
3.519716878364870460e+00,4.073249754748499818e+00,2.522805620436883611e+00,1.115525390336147282e+01,6.846654744382504099e+00
3.530283121635129362e+00,4.080114560959382963e+00,2.519515571241368601e+00,1.118152307393067169e+01,6.851231078730723567e+00
3.544716878364870372e+00,4.082432264984593218e+00,2.518412590960900754e+00,1.119034875301599463e+01,6.852746124532593797e+00
3.555283121635129717e+00,4.081595960806928325e+00,2.518820213921105555e+00,1.118709707119790941e+01,6.852158554289037973e+00
3.569716878364870283e+00,4.077888368803852082e+00,2.520606930740090235e+00,1.117282787680740341e+01,6.849640589894739229e+00
3.580283121635129628e+00,4.075564841976125230e+00,2.521729406986772393e+00,1.116387519488253410e+01,6.848053967820992405e+00
3.594716878364870638e+00,4.071753620104824556e+00,2.523569919435254327e+00,1.114919932665929814e+01,6.845453069415009750e+00
3.605283121635129540e+00,4.068758267592616384e+00,2.525018562118905852e+00,1.113766236365372642e+01,6.843403829347920464e+00
3.619716878364870549e+00,4.063395941437438985e+00,2.527606811888696292e+00,1.111706287581488617e+01,6.839761025036974473e+00
3.630283121635129451e+00,4.059359661410342213e+00,2.529558507326033379e+00,1.110155666912399397e+01,6.837012235365087065e+00
3.644716878364870460e+00,4.053050797160013374e+00,2.532607102670617394e+00,1.107736300566277521e+01,6.832731416433716731e+00
3.655283121635129362e+00,4.048356572896525840e+00,2.534881178848436889e+00,1.105935370379048344e+01,6.829532863923173380e+00
3.669716878364870372e+00,4.041244982028208810e+00,2.538325413884073622e+00,1.103211487499794963e+01,6.824700633133347516e+00
3.680283121635129717e+00,4.035956375482143699e+00,2.540893873570032380e+00,1.101185033686311776e+01,6.821091032944837984e+00
3.694716878364870283e+00,4.028210246158836050e+00,2.544653740972905531e+00,1.098222878422703808e+01,6.815823972134596787e+00
3.705283121635129628e+00,4.022481286084770069e+00,2.547442573856087300e+00,1.096031352571030837e+01,6.811910824561218547e+00
3.719716878364870638e+00,4.014333497775993465e+00,2.551407039836939727e+00,1.092920519870870244e+01,6.806363500169868352e+00
3.730283121635129540e+00,4.008343397921178664e+00,2.554330705359256992e+00,1.090632478820945295e+01,6.802264492773829829e+00
3.744716878364870549e+00,3.999942844946326126e+00,2.558429197657039023e+00,1.087429855067339979e+01,6.796533708233098992e+00
3.755283121635129451e+00,3.993788755502826415e+00,2.561441299181181019e+00,1.085082612547659231e+01,6.792313508398400757e+00
3.769716878364870460e+00,3.985121120194103028e+00,2.565681698644005859e+00,1.081783565636104605e+01,6.786390758327907946e+00
3.780283121635129362e+00,3.978763635009806343e+00,2.568802280603114330e+00,1.079362705858698313e+01,6.782023292117717261e+00
3.794716878364870372e+00,3.969703393759178134e+00,2.573247737450556460e+00,1.075920088688288345e+01,6.775821654457587329e+00
3.805283121635129717e+00,3.963032022014999711e+00,2.576532670932745184e+00,1.073383909004787817e+01,6.771229093292987500e+00
3.819716878364870283e+00,3.953501634103134155e+00,2.581223386980622703e+00,1.069768993960307490e+01,6.764693004882168736e+00
3.830283121635129628e+00,3.946469206313881983e+00,2.584697469033508721e+00,1.067100229260027788e+01,6.759841351053711200e+00
3.844716878364870638e+00,3.936552496578238358e+00,2.589594056674041855e+00,1.063345734100519380e+01,6.753026506218382075e+00
3.855283121635129540e+00,3.929247936643524675e+00,2.593214614141682972e+00,1.060578827433018034e+01,6.747975977427087102e+00
3.869716878364870549e+00,3.919152156156938016e+00,2.598216414116406359e+00,1.056763654670730190e+01,6.741022117568006067e+00
3.880283121635129451e+00,3.911746811069273022e+00,2.601899537467143642e+00,1.053963765454182955e+01,6.735889465492291173e+00
3.894716878364870460e+00,3.901658812847568658e+00,2.606914947426453910e+00,1.050158570330608576e+01,6.728923649555135889e+00
3.905283121635129362e+00,3.894285711141011852e+00,2.610594922769124082e+00,1.047376007240186979e+01,6.723800492114571981e+00
3.919716878364870372e+00,3.884254791427386611e+00,2.615599625211680657e+00,1.043599353815778485e+01,6.716856963908620415e+00
3.930283121635129717e+00,3.876928279068833749e+00,2.619269379351707450e+00,1.040839474816152688e+01,6.711753480426410512e+00
3.944716878364870283e+00,3.866865852332420861e+00,2.624307611775118509e+00,1.037058036282591722e+01,6.704771227433827363e+00
3.955283121635129628e+00,3.859500270235872943e+00,2.628010207969587952e+00,1.034288581946908536e+01,6.699627604143802095e+00
3.969716878364870638e+00,3.849282605728341355e+00,2.633144284447533234e+00,1.030456111262581409e+01,6.692520508426037296e+00
3.980283121635129540e+00,3.841783566265091210e+00,2.636927588167324643e+00,1.027641817411576142e+01,6.687270376416793560e+00
3.994716878364870549e+00,3.831362833368267218e+00,2.642182438620753526e+00,1.023740800466758927e+01,6.680004250385479736e+00
4.005283121635129895e+00,3.823708006736846077e+00,2.646058466348880867e+00,1.020873632180360779e+01,6.674631211259610453e+00
4.019716878364870460e+00,3.813143106400989080e+00,2.651405638577374546e+00,1.016926473831455979e+01,6.667245664897663460e+00
4.030283121635130250e+00,3.805390953752407324e+00,2.655345659958120663e+00,1.014028593735855210e+01,6.661789853260316363e+00
4.044716878364869928e+00,3.794793796381326523e+00,2.660729518070634736e+00,1.010077255405001750e+01,6.654361933764361581e+00
4.055283121635129717e+00,3.787032158461652642e+00,2.664689453535229902e+00,1.007181602257244180e+01,6.648884668214542160e+00
4.069716878364870283e+00,3.776494466680493822e+00,2.670063715416650663e+00,1.003260235928839705e+01,6.641478259669588269e+00
4.080283121635130072e+00,3.768785634129313777e+00,2.674011838200082369e+00,1.000389998692645399e+01,6.636023482161790277e+00
4.094716878364869750e+00,3.758347564435923882e+00,2.679355722177551247e+00,9.965133717841938576e+00,6.628666952026274650e+00
4.105283121635129540e+00,3.750712476361042214e+00,2.683280982708635243e+00,9.936762129584849390e+00,6.623249710695993997e+00
4.119716878364870105e+00,3.740384952382044048e+00,2.688588338492255314e+00,9.898481610735338165e+00,6.615951123180212612e+00
4.130283121635129895e+00,3.732827752786648912e+00,2.692488160331872216e+00,9.870454703012619291e+00,6.610574714868694635e+00
4.144716878364870460e+00,3.722635727708630160e+00,2.697745613787795094e+00,9.832749841480335817e+00,6.603352141261365382e+00
4.155283121635130250e+00,3.715177956460924413e+00,2.701608444964997968e+00,9.805145747353412489e+00,6.598032356903428486e+00
4.169716878364869928e+00,3.705181852587772884e+00,2.706784206918698032e+00,9.768236489026044467e+00,6.590929188943664307e+00
4.180283121635129717e+00,3.697873551643825252e+00,2.710583583701872801e+00,9.741237854207478009e+00,6.585702376083939491e+00
4.194716878364870283e+00,3.688153843341830829e+00,2.715634992150786964e+00,9.705416289134014107e+00,6.578776741278741902e+00
4.205283121635130072e+00,3.681055490156856624e+00,2.719338605297832334e+00,9.679242805190618526e+00,6.573687106234148203e+00
4.219716878364869750e+00,3.671684923938559830e+00,2.724226309535993540e+00,9.644770609574216280e+00,6.566992272874833780e+00
4.230283121635129540e+00,3.664845040262461495e+00,2.727807576587309768e+00,9.619596500599559619e+00,6.562075882416194439e+00
4.244716878364870105e+00,3.655887990542457722e+00,2.732496004642511966e+00,9.586702974983538184e+00,6.555659664480771198e+00
4.255283121635129895e+00,3.649347861969417739e+00,2.735931745686812633e+00,9.562674862318724323e+00,6.550947747386093312e+00
4.269716878364870460e+00,3.640901520262689761e+00,2.740367722644274195e+00,9.531708151321003797e+00,6.544881877657388713e+00
4.280283121635130250e+00,3.634732661675891041e+00,2.743618569999291434e+00,9.509082653267931562e+00,6.540427823984388489e+00
4.294716878364869928e+00,3.626983216627675422e+00,2.747701575700927545e+00,9.480714431870939762e+00,6.534848568093178045e+00
4.305283121635129717e+00,3.621330045997251723e+00,2.750689246575891644e+00,9.460013466244818758e+00,6.530758965688044704e+00
4.319716878364870283e+00,3.614584545988040798e+00,2.754253944770844953e+00,9.435353542620701361e+00,6.525890750773381654e+00
4.330283121635130072e+00,3.609683588633170181e+00,2.756850643436864257e+00,9.417432789772078650e+00,6.522339533738780837e+00
4.344716878364869750e+00,3.604362239689168135e+00,2.759670325056420737e+00,9.397999834216737014e+00,6.518490102584140189e+00
4.355283121635129540e+00,3.600503827005708146e+00,2.761718857383026471e+00,9.383907768634067281e+00,6.515690733509107879e+00
4.369716878364870105e+00,3.597081740635209801e+00,2.763536424993254581e+00,9.371418296114681468e+00,6.513209159419728778e+00
4.380283121635129895e+00,3.594159568858516618e+00,2.765090045779823757e+00,9.360754916398320802e+00,6.511087458041854070e+00
4.394716878364870460e+00,3.593765986908683541e+00,2.765300921495230657e+00,9.359312603441509282e+00,6.510797195431946349e+00
4.405283121635130250e+00,3.590315164668168357e+00,2.767145629374531346e+00,9.346681804516714820e+00,6.508259982644569952e+00
4.419716878364869928e+00,3.603946257711279078e+00,2.759898644062449335e+00,9.396445770331261826e+00,6.518164463625053529e+00
4.430283121635129717e+00,3.611815489593991568e+00,2.755957585907744090e+00,9.424071671014852214e+00,6.523084926518646576e+00
4.444716878364870283e+00,3.689842539778215080e+00,2.714661414269296635e+00,9.712069214920921567e+00,6.580273487432261703e+00
4.455283121635130072e+00,3.773327698110805706e+00,2.672050731281127245e+00,1.001905830076831627e+01,6.638078575698956207e+00
4.469716878364869750e+00,3.903283287364604170e+00,2.605807864293014919e+00,1.050916335862757833e+01,6.730976581079191945e+00
4.480283121635129540e+00,3.989756101314568593e+00,2.563567704927963042e+00,1.083453123086955650e+01,6.788968395398739197e+00
4.494716878364870105e+00,4.027937876540462980e+00,2.544949398215693659e+00,1.098009217998684939e+01,6.814958743490783455e+00
4.505283121635129895e+00,4.044203205552922675e+00,2.537118957425380739e+00,1.104196518977317076e+01,6.825797708811912834e+00
4.519716878364870460e+00,4.054125435246575648e+00,2.532325845331265146e+00,1.107991604133353647e+01,6.832494589958122866e+00
4.530283121635130250e+00,4.062639299928649805e+00,2.528226516955065062e+00,1.111247855205781399e+01,6.838213862754797923e+00
4.544716878364869928e+00,4.070467445370572257e+00,2.524459523138096184e+00,1.114246235816997022e+01,6.843478364409060433e+00
4.555283121635129717e+00,4.075119282148057742e+00,2.522226892416325583e+00,1.116027433070138386e+01,6.846593656528892069e+00
4.569716878364870283e+00,4.077636067828612099e+00,2.521020402690250073e+00,1.116991153693935246e+01,6.848276397853878983e+00
4.580283121635130072e+00,4.079242999525814817e+00,2.520250898987781429e+00,1.117606334972261450e+01,6.849348856529116070e+00
4.594716878364869750e+00,4.079814923973599683e+00,2.519978867676026191e+00,1.117824409124421337e+01,6.849724987253214437e+00
4.605283121635129540e+00,4.080142879983712945e+00,2.519823362640493780e+00,1.117949225937986490e+01,6.849939198345238900e+00
4.619716878364870105e+00,4.078713931252449854e+00,2.520511673570213773e+00,1.117400010116589293e+01,6.848972672211100843e+00
4.630283121635129895e+00,4.077472613408685831e+00,2.521109866063131033e+00,1.116922902823990960e+01,6.848132462931896036e+00
4.644716878364870460e+00,4.073839313142029184e+00,2.522857074255293597e+00,1.115529077433141403e+01,6.845686536006054368e+00
4.655283121635130250e+00,4.070964836637776862e+00,2.524241511229723400e+00,1.114426028159924797e+01,6.843746340734381484e+00
4.669716878364869928e+00,4.065443481153515393e+00,2.526898788027400755e+00,1.112310328359883727e+01,6.840030697243149049e+00
4.680283121635129717e+00,4.061227947673400784e+00,2.528932112573222035e+00,1.110694404475556318e+01,6.837183351847142099e+00
4.694716878364870283e+00,4.054321177849433688e+00,2.532261928851714750e+00,1.108051091729893578e+01,6.832531533168064719e+00
4.705283121635130072e+00,4.049143592112417700e+00,2.534764825052640447e+00,1.106068749706397014e+01,6.829028932568471433e+00
4.719716878364869750e+00,4.041281886802210899e+00,2.538563749486650867e+00,1.103064072515146599e+01,6.823726378240719370e+00
4.730283121635129540e+00,4.035447182940260724e+00,2.541391739549655693e+00,1.100833119884059208e+01,6.819771576603705476e+00
4.744716878364870105e+00,4.026926580109634557e+00,2.545520024943968895e+00,1.097581411190805589e+01,6.814014294500271518e+00
4.755283121635129895e+00,4.020642754687566267e+00,2.548574549848319215e+00,1.095182205344297088e+01,6.809745805365646554e+00
4.769716878364870460e+00,4.011622700438224776e+00,2.552957510281664177e+00,1.091745259778494059e+01,6.803638709961640885e+00
4.780283121635130250e+00,4.004995850693693349e+00,2.556188787287109410e+00,1.089218948918292362e+01,6.799126575434729425e+00
4.794716878364869928e+00,3.995483147024103232e+00,2.560825386410941817e+00,1.085600247370880744e+01,6.792671921163355719e+00
4.805283121635129717e+00,3.988494607751829513e+00,2.564244286307470144e+00,1.082940323521433612e+01,6.787901389014589171e+00
4.819716878364870283e+00,3.978365054058542238e+00,2.569197702976185660e+00,1.079093701386249293e+01,6.781012342528801362e+00
4.830283121635130072e+00,3.970896093056655474e+00,2.572864565059207020e+00,1.076255776288532751e+01,6.775899891780278850e+00
4.844716878364869750e+00,3.960034478533402957e+00,2.578194655592711548e+00,1.072138888306524862e+01,6.768494656538894816e+00
4.855283121635129540e+00,3.952000159801615009e+00,2.582154080062196044e+00,1.069091791622197363e+01,6.762979177586018409e+00
4.869716878364870105e+00,3.940482110067424770e+00,2.587827833763242324e+00,1.064734821418049648e+01,6.755105033326946007e+00
4.880283121635129895e+00,3.931972567686076836e+00,2.592038395433696962e+00,1.061513922128519027e+01,6.749245473202834411e+00
4.894716878364870460e+00,3.920087357081238455e+00,2.597916804190163464e+00,1.057027444780628223e+01,6.741096233934786852e+00
4.905283121635130250e+00,3.911351902135614900e+00,2.602257241812110156e+00,1.053727943365107755e+01,6.735062260632749265e+00
4.919716878364869928e+00,3.899416742672992431e+00,2.608185178343079613e+00,1.049232164358761032e+01,6.726853229590486372e+00
4.930283121635129717e+00,3.890692190872586220e+00,2.612538561060598674e+00,1.045943759422386954e+01,6.720807687357861937e+00
4.944716878364870283e+00,3.878832090881534356e+00,2.618454149402615450e+00,1.041485737824900148e+01,6.712624531191062616e+00
4.955283121635130072e+00,3.870177889651802872e+00,2.622790778256920419e+00,1.038230721235717091e+01,6.706608525746126759e+00
4.969716878364869750e+00,3.858272086384378241e+00,2.628754252150212967e+00,1.033765072282933772e+01,6.698368136937722817e+00
4.980283121635129540e+00,3.849561002033739410e+00,2.633138155856414198e+00,1.030495573080416172e+01,6.692292786995720277e+00
4.994716878364870105e+00,3.837394290730062885e+00,2.639258351796381241e+00,1.025942012858663865e+01,6.683845437364992037e+00
5.005283121635129895e+00,3.828456737014631628e+00,2.643776082835999297e+00,1.022594756090548884e+01,6.677591170116969010e+00
5.019716878364870460e+00,3.815923689765402305e+00,2.650108304329198639e+00,1.017914656645010929e+01,6.668861456631953288e+00
5.030283121635130250e+00,3.806700277484305506e+00,2.654791781156208064e+00,1.014468090242102782e+01,6.662384849697990497e+00
5.044716878364869928e+00,3.793886568333212583e+00,2.661295358477771433e+00,1.009694294351832156e+01,6.653429643755970346e+00
5.055283121635129717e+00,3.784464787460818602e+00,2.666101912014110731e+00,1.006181791131067804e+01,6.646790547932170945e+00
5.069716878364870283e+00,3.771587274253746624e+00,2.672668542173393558e+00,1.001395544907794743e+01,6.637759331089142734e+00
5.080283121635130072e+00,3.762140583675534611e+00,2.677510502876492282e+00,9.978821220585244234e+00,6.631079433796797318e+00
5.094716878364869750e+00,3.749447390727695506e+00,2.684013810409301204e+00,9.931754901927300594e+00,6.622145790395888021e+00
5.105283121635129540e+00,3.740162150904272398e+00,2.688795211069168190e+00,9.897303276269017402e+00,6.615557612840470725e+00
5.119716878364870105e+00,3.727860135425978605e+00,2.695127672859924495e+00,9.851792685071695033e+00,6.606868503092285572e+00
5.130283121635129895e+00,3.718885973879634488e+00,2.699769891707767044e+00,9.818572947068370027e+00,6.600479966333433701e+00
5.144716878364870460e+00,3.707092995401714219e+00,2.705868064595807088e+00,9.775042761497523713e+00,6.592121356021084289e+00
5.155283121635130250e+00,3.698505082914868236e+00,2.710329981591702353e+00,9.743324346840708472e+00,6.585988209026465867e+00
5.169716878364869928e+00,3.687230024369382519e+00,2.716186008757322412e+00,9.701794992673294260e+00,6.577969728327817123e+00
5.180283121635129717e+00,3.679013798940633073e+00,2.720472846789822707e+00,9.671514872677670738e+00,6.572083852649975633e+00
5.194716878364870283e+00,3.668208088729597804e+00,2.726108828419017804e+00,9.631796501986816139e+00,6.564374395484865232e+00
5.205283121635130072e+00,3.660309861156689770e+00,2.730246433227057512e+00,9.602749363137361271e+00,6.558699759986174271e+00
5.219716878364869750e+00,3.650009181572376527e+00,2.735640733639194355e+00,9.564963761991434055e+00,6.551328562597596772e+00
5.230283121635129540e+00,3.642460026850981247e+00,2.739610500564208184e+00,9.537258349240303801e+00,6.545890880706217274e+00
5.244716878364870105e+00,3.632938397010260445e+00,2.744615813702812268e+00,9.502399366531903979e+00,6.539058971074171112e+00
5.255283121635129895e+00,3.625973004232220909e+00,2.748291015524028769e+00,9.476890008961532885e+00,6.534032381032723436e+00
5.269716878364870460e+00,3.617773030196917983e+00,2.752616497939105678e+00,9.446924482480065777e+00,6.528135128729913639e+00
5.280283121635130250e+00,3.611825217374758257e+00,2.755763511086628093e+00,9.425185619454095942e+00,6.523838400397984572e+00
5.294716878364869928e+00,3.605611730366337309e+00,2.759051402695525290e+00,9.402509557168887255e+00,6.519358059258903992e+00
5.305283121635129717e+00,3.601153258184138561e+00,2.761415640246720482e+00,9.386238681612866230e+00,6.516133866478252656e+00
5.319716878364870283e+00,3.597588098983543148e+00,2.763309416267798913e+00,9.373220509146804602e+00,6.513544805056407760e+00
5.330283121635130072e+00,3.595018510294292646e+00,2.764676324085995507e+00,9.363835486115773321e+00,6.511674042360660941e+00
5.344716878364869750e+00,3.595091428203802675e+00,2.764646769689671935e+00,9.364041117385703217e+00,6.511684962949755295e+00
5.355283121635129540e+00,3.595070330340509379e+00,2.764667820447713975e+00,9.363901533996269677e+00,6.511626111295966801e+00
5.369716878364870105e+00,3.601096836239416454e+00,2.761481779371298462e+00,9.385793685208703607e+00,6.515927030033840772e+00
5.380283121635129895e+00,3.605464176509235230e+00,2.759191214195778841e+00,9.401585772144104070e+00,6.518984319271895700e+00
5.394716878364870460e+00,3.622271418161257195e+00,2.750291368267129055e+00,9.463033463468343953e+00,6.531146048321238240e+00
5.405283121635130250e+00,3.635335794260553310e+00,2.743454465063347225e+00,9.510592322927701403e+00,6.540380903700127035e+00
5.419716878364869928e+00,3.669694228941875469e+00,2.725332926503675868e+00,9.637243533555844621e+00,6.565426798743571268e+00
5.430283121635129717e+00,3.697695042546135458e+00,2.710815966664477994e+00,9.740087798139388298e+00,6.585242756682702314e+00
5.444716878364870283e+00,3.750613059418175688e+00,2.683224054265373582e+00,9.937377167145577062e+00,6.623835230211098768e+00
5.455283121635130072e+00,3.792595780555584994e+00,2.661781386249325809e+00,1.009362657462441781e+01,6.653508018422269465e+00
5.469716878364869750e+00,3.848917772529071968e+00,2.632943632514515908e+00,1.030627315864639293e+01,6.694266913290201515e+00
5.480283121635129540e+00,3.889868511155900599e+00,2.612350947754491948e+00,1.046097219586954985e+01,6.723217099670679708e+00
5.494716878364870105e+00,3.932104568831126024e+00,2.591227906402506331e+00,1.062123194651654323e+01,6.752892605342040611e+00
5.505283121635129895e+00,3.960692802236604582e+00,2.577103014611117793e+00,1.072983619234461905e+01,6.772701600516378484e+00
5.519716878364870460e+00,3.988488577999480089e+00,2.563942347215250273e+00,1.083166790926378020e+01,6.789331157303112541e+00
5.530283121635130250e+00,4.007490401282348458e+00,2.555120495419274551e+00,1.090053470770865296e+01,6.800100322274394316e+00
5.544716878364869928e+00,4.028952238795987739e+00,2.546179248550008545e+00,1.097064367973199772e+01,6.807380076445425310e+00
5.555283121635129717e+00,4.044756899740301392e+00,2.539868740967465843e+00,1.102047221782144781e+01,6.811578848242420214e+00
5.569716878364870283e+00,4.062575022576687900e+00,2.533492583521893327e+00,1.107104231757598711e+01,6.812823305447650135e+00
5.580283121635130072e+00,4.075859667043242318e+00,2.529081834932898065e+00,1.110622564670006973e+01,6.812198256298700905e+00
5.594716878364869750e+00,4.085791628306214562e+00,2.525430701155555013e+00,1.113554401044728870e+01,6.813578018333491748e+00
5.605283121635129540e+00,4.092821459359170966e+00,2.523067868816200043e+00,1.115459320880086835e+01,6.813510752645552948e+00
5.619716878364870105e+00,4.088848342582765305e+00,2.521562485625120864e+00,1.116692637244447361e+01,6.827672144346863981e+00
5.630283121635129895e+00,4.084816534833239920e+00,2.520630340929604696e+00,1.117459308106263016e+01,6.839103412461355447e+00
5.644716878364870460e+00,4.061671903300740460e+00,2.520459225361756594e+00,1.117625892298260126e+01,6.879100028919220122e+00
5.655283121635130250e+00,4.042120791354343545e+00,2.520449339927222532e+00,1.117657670619799148e+01,6.912569714704885904e+00
5.669716878364869928e+00,4.000347137591737656e+00,2.521285872205298872e+00,1.117016769249224062e+01,6.980748987709621822e+00
5.680283121635129717e+00,3.966259504538921732e+00,2.521997359513196812e+00,1.116478996909845556e+01,7.037354689173550781e+00
5.694716878364870283e+00,3.918676050942311750e+00,2.523615014729611694e+00,1.115219860295998444e+01,7.114774516943198179e+00
5.705283121635130072e+00,3.881462303515513135e+00,2.524849317850125008e+00,1.114274007670702282e+01,7.176895719568650911e+00
5.719716878364869750e+00,3.852250768320687246e+00,2.527122062842235728e+00,1.112502632751694698e+01,7.219822252359939796e+00
5.730283121635129540e+00,3.831933277769017376e+00,2.528797954078700450e+00,1.111202730603091027e+01,7.249622123183486089e+00
5.744716878364870105e+00,3.845327650040974099e+00,2.531797892686310725e+00,1.108847798553473574e+01,7.209059275752863094e+00
5.755283121635129895e+00,3.860169803397046184e+00,2.533982184151047701e+00,1.107109068532309948e+01,7.170080106048873247e+00
5.769716878364870460e+00,3.924335416256170550e+00,2.537821247675334124e+00,1.104029865881457262e+01,7.033228233423442610e+00
5.780283121635130250e+00,3.977993966757852107e+00,2.540609901023593409e+00,1.101721779796234202e+01,6.923852757211196973e+00
5.794716878364869928e+00,4.077989670985282089e+00,2.545280987505244230e+00,1.097835733971235150e+01,6.730250825439116014e+00
5.805283121635129717e+00,4.156676288247313167e+00,2.548688078142625546e+00,1.094888857227328138e+01,6.585122230488837047e+00
5.819716878364870283e+00,4.261951211811980222e+00,2.553958326093791253e+00,1.090302177632169212e+01,6.395557594666976264e+00
5.830283121635130072e+00,4.341715191868611434e+00,2.557801980424856403e+00,1.086838222988815517e+01,6.258115600398562073e+00
5.844716878364869750e+00,4.416067541773202265e+00,2.563292731432277982e+00,1.081848079948549390e+01,6.124499171009908594e+00
5.855283121635129540e+00,4.468844993192470305e+00,2.567300332251573280e+00,1.078128806984749133e+01,6.031361619317162415e+00
5.869716878364870105e+00,4.479243775634562219e+00,2.572894480308964393e+00,1.072923698784779134e+01,5.988308253175956608e+00
5.880283121635129895e+00,4.479781482230982270e+00,2.577113373973738408e+00,1.069016815238357232e+01,5.965786609673955354e+00
5.894716878364870460e+00,4.411370869180215593e+00,2.583126575357815202e+00,1.063512676278275215e+01,6.027109870247163492e+00
5.905283121635130250e+00,4.349901459071460863e+00,2.587961633722001498e+00,1.059238845249328875e+01,6.087717475992182159e+00
5.919716878364869928e+00,4.220762791399004676e+00,2.594550933495285427e+00,1.053526259885736671e+01,6.240141367530734229e+00
5.930283121635129717e+00,4.118605569888739382e+00,2.600038270573116872e+00,1.049022271663413974e+01,6.367581538596767565e+00
5.944716878364870283e+00,3.966832687791351564e+00,2.607231020054592729e+00,1.043267805425028527e+01,6.574942073028911871e+00
5.955283121635130072e+00,3.852665239113370443e+00,2.613004389716242049e+00,1.038919076018094856e+01,6.741560786742438083e+00
5.969716878364869750e+00,3.700619629874351890e+00,2.620548317296973018e+00,1.033407994979634026e+01,6.981317308574089608e+00
5.980283121635129540e+00,3.586327161919810269e+00,2.626290781163881149e+00,1.029464930755538710e+01,7.176317749859525641e+00
5.994716878364870105e+00,3.462124780067361129e+00,2.633924991028967710e+00,1.024414437784476561e+01,7.397295756657745081e+00
6.005283121635129895e+00,3.373241182832805940e+00,2.639623768460599873e+00,1.020838268179413078e+01,7.565707674377777359e+00
6.019716878364870460e+00,3.311964720228905090e+00,2.647486168818269370e+00,1.016077899681088859e+01,7.669751835481985580e+00
6.030283121635130250e+00,3.273417773689812460e+00,2.653248887327163796e+00,1.012670369533298498e+01,7.734044655655209155e+00
6.044716878364869928e+00,3.285981587295664585e+00,2.661398994613946023e+00,1.008000190325077305e+01,7.668942776659418037e+00
6.055283121635129717e+00,3.303189121623552271e+00,2.667271417796071908e+00,1.004596648833152983e+01,7.603232904958399985e+00
6.069716878364870283e+00,3.379547273102894600e+00,2.675599095005043448e+00,9.999019966364109280e+00,7.396715564496024520e+00
6.080283121635130072e+00,3.443257309706422298e+00,2.681569125203886461e+00,9.964019031138491300e+00,7.234442662076307151e+00
6.094716878364869750e+00,3.557006592306780401e+00,2.689883373092780694e+00,9.916468419355489061e+00,6.969672505529775464e+00
6.105283121635129540e+00,3.643755892024016507e+00,2.695840198905019580e+00,9.880587090597725108e+00,6.779122547853572378e+00
6.119716878364870105e+00,3.764939943888725882e+00,2.704214013390820792e+00,9.830839228736039104e+00,6.527885819728360239e+00
6.130283121635129895e+00,3.856085105389519097e+00,2.710170168852559680e+00,9.793689585964919786e+00,6.349503005183038340e+00
6.144716878364870460e+00,3.964581129812539295e+00,2.718383154153337422e+00,9.742785850979329254e+00,6.143641365866062465e+00
6.155283121635130250e+00,4.044049631724556448e+00,2.724287547414141919e+00,9.704769820119338419e+00,5.999413152590816090e+00
6.169716878364869928e+00,4.112802910446755611e+00,2.732029842843819445e+00,9.654872410064790245e+00,5.868791077698412018e+00
6.180283121635129717e+00,4.160101136098339758e+00,2.737670858564746013e+00,9.617736045699215808e+00,5.779748935815214317e+00
6.194716878364870283e+00,4.171682371859289695e+00,2.744486786490718533e+00,9.572615539419594199e+00,5.736663704308549327e+00
6.205283121635130072e+00,4.174316103929796462e+00,2.749484987914931455e+00,9.539506464812086861e+00,5.713215187412004070e+00
6.219716878364869750e+00,4.123451153891771526e+00,2.754970595803246880e+00,9.502737877885564899e+00,5.761398354941556832e+00
6.230283121635129540e+00,4.078236652433466780e+00,2.759022482829847078e+00,9.476070719442597934e+00,5.808926459544879073e+00
6.244716878364870105e+00,3.979337701002381600e+00,2.762897597714447873e+00,9.450053420582461783e+00,5.936951152827534273e+00
6.255283121635129895e+00,3.901650883129585079e+00,2.765742720864959647e+00,9.431524066233805570e+00,6.043290615143794398e+00
6.269716878364870460e+00,3.782202611814791116e+00,2.767843916451330877e+00,9.417114193579795511e+00,6.224623030613662067e+00
6.280283121635130250e+00,3.692581680284894752e+00,2.769306710398315108e+00,9.407313511484289847e+00,6.369062573287807894e+00
6.294716878364869928e+00,3.567580064892351910e+00,2.769336587022457774e+00,9.405872188150345536e+00,6.591213103183823918e+00
6.305283121635129717e+00,3.474009208114771319e+00,2.769163353248001336e+00,9.405837579731130660e+00,6.768719522792634002e+00
6.319716878364870283e+00,3.356374462329851927e+00,2.766399967993895981e+00,9.421391455350267563e+00,7.017536005808437949e+00
6.330283121635130072e+00,3.267888774478965974e+00,2.764009840520608385e+00,9.434276948749506175e+00,7.217409771124870588e+00
6.344716878364869750e+00,3.188287814122000796e+00,2.757866861634621802e+00,9.469497421472855336e+00,7.425221602900202278e+00
6.355283121635129540e+00,3.132903205318398943e+00,2.752983987000686916e+00,9.496791671300046644e+00,7.578267703242752340e+00
6.369716878364870105e+00,3.121793208155648980e+00,2.743520452446150504e+00,9.550885193766600167e+00,7.648556900578026507e+00
6.380283121635129895e+00,3.120846009065821214e+00,2.736295636792884789e+00,9.592582098905484855e+00,7.684280216838449640e+00
6.394716878364870460e+00,3.187743799119581833e+00,2.723765004201531337e+00,9.665639115609264920e+00,7.580313636151378098e+00
6.405283121635130250e+00,3.248087256772118625e+00,2.713992665624381129e+00,9.725375000421790261e+00,7.485463160006565531e+00
6.419716878364869928e+00,3.378034911546997865e+00,2.699081120376734422e+00,9.816651454381805308e+00,7.265060687225249225e+00
6.430283121635129717e+00,3.482708890631789345e+00,2.687297019032637735e+00,9.893857533879298671e+00,7.102127858355454570e+00
6.444716878364870283e+00,3.644735558629879080e+00,2.671089490706745284e+00,9.999940997379578533e+00,6.859167720482536090e+00
6.455283121635130072e+00,3.768798373430297666e+00,2.658959117294612540e+00,1.008497544828822789e+01,6.689781761334351984e+00
6.469716878364869750e+00,3.940897867187867387e+00,2.642792054019755366e+00,1.019835791321610330e+01,6.469564967750240037e+00
6.480283121635129540e+00,4.070582756371531552e+00,2.631177726959482044e+00,1.028508599008466540e+01,6.316715938268179009e+00
6.494716878364870105e+00,4.232782478523467340e+00,2.615383234578210647e+00,1.040356337205536974e+01,6.144636196663521233e+00
6.505283121635129895e+00,4.354485812542032264e+00,2.604163814881153893e+00,1.049206116219074225e+01,6.023708431872097258e+00
6.519716878364870460e+00,4.463484009427336474e+00,2.590652094905236957e+00,1.059951692748124152e+01,5.936795620357313119e+00
6.530283121635130250e+00,4.537636471871101307e+00,2.581236000213014581e+00,1.067648423959291648e+01,5.882183547413204927e+00
6.544716878364869928e+00,4.556536227304098574e+00,2.570672825144420415e+00,1.076358415348971143e+01,5.905573672931188511e+00
6.555283121635129717e+00,4.560853622111633143e+00,2.563049716025403768e+00,1.082630783281756237e+01,5.934364885298096581e+00
6.569716878364870283e+00,4.493409545981847053e+00,2.554201579032219005e+00,1.089974612034437484e+01,6.064295947656987984e+00
6.580283121635130072e+00,4.434758420497280085e+00,2.547656125275221672e+00,1.095261822081625702e+01,6.174303751357506975e+00
6.594716878364869750e+00,4.303669441730646916e+00,2.541137082673288639e+00,1.100549900682564619e+01,6.393090335952925862e+00
6.605283121635129540e+00,4.199707994939312350e+00,2.536621991887717087e+00,1.104031996381312730e+01,6.572075949754613511e+00
6.619716878364870105e+00,4.039068816617577440e+00,2.531838398198275719e+00,1.107737496413240308e+01,6.856391576294613266e+00
6.630283121635129895e+00,3.916532647087651142e+00,2.528127425278073215e+00,1.110456765958570102e+01,7.088264454940202519e+00
6.644716878364870460e+00,3.763787502514225558e+00,2.524142026611146061e+00,1.113379772894033515e+01,7.395341608355223251e+00
6.655283121635130250e+00,3.649175742400224021e+00,2.521291104751803847e+00,1.115355698010446694e+01,7.641148143750594812e+00
6.669716878364869928e+00,3.546677337547219810e+00,2.519204616997550161e+00,1.116727634907600830e+01,7.871646675363326295e+00
6.680283121635129717e+00,3.475342076449299711e+00,2.517902208475404802e+00,1.117531863403051773e+01,8.039006224567222247e+00
6.694716878364870283e+00,3.464727278026421775e+00,2.517337418199183219e+00,1.117764884718984142e+01,8.065316509959808755e+00
6.705283121635130072e+00,3.468303156476213900e+00,2.516986381304110676e+00,1.117891125882299086e+01,8.057910997449207358e+00
6.719716878364869750e+00,3.556881503213479956e+00,2.517373151364987738e+00,1.117446577388796491e+01,7.854117268028431020e+00
6.730283121635129540e+00,3.634416021531586605e+00,2.517665952474582802e+00,1.117100252844619490e+01,7.684179839529351241e+00
6.744716878364870105e+00,3.783019699653263235e+00,2.519024068539385208e+00,1.115917862536859140e+01,7.374517919105338493e+00
6.755283121635129895e+00,3.896899704215821547e+00,2.519978574978959163e+00,1.115028797646468739e+01,7.153307002231711564e+00
6.769716878364870460e+00,4.058891417506885979e+00,2.522607687800462628e+00,1.112794420883005309e+01,6.854053893159594679e+00
6.780283121635130250e+00,4.181160111333286800e+00,2.524596422935390549e+00,1.111009787961543260e+01,6.642951707051856225e+00
6.794716878364869928e+00,4.331842189219218930e+00,2.528622470688307811e+00,1.107527134655720502e+01,6.391779099271295728e+00
6.805283121635129717e+00,4.443947145155499712e+00,2.531628376003269398e+00,1.104810031081150967e+01,6.215251863906295249e+00
6.819716878364870283e+00,4.544661586762400063e+00,2.536277802954436833e+00,1.100660274442344999e+01,6.054687755235321767e+00
6.830283121635130072e+00,4.614638413952561358e+00,2.539633101991915609e+00,1.097586932715399932e+01,5.946223919715995621e+00
6.844716878364869750e+00,4.631174053823242431e+00,2.544792506907985530e+00,1.092938845447796403e+01,5.899901584056889803e+00
6.855283121635129540e+00,4.634222444195915891e+00,2.548764819708287277e+00,1.089385338678935078e+01,5.876850711187400655e+00
6.869716878364870105e+00,4.557069426115976540e+00,2.554990604676526722e+00,1.083927219911987905e+01,5.946405016896062712e+00
6.880283121635129895e+00,4.487894192271024707e+00,2.560087161306319192e+00,1.079620043280175423e+01,6.014068051891012345e+00
6.894716878364870460e+00,4.338754013530479625e+00,2.567542271296682888e+00,1.073436826423510482e+01,6.185167579655238335e+00
6.905283121635130250e+00,4.220028118547952012e+00,2.573936569599751145e+00,1.068421583557814003e+01,6.329469576647287710e+00
6.919716878364869928e+00,4.041589065900011768e+00,2.582382891315014195e+00,1.061926956571592306e+01,6.568746471105632700e+00
6.930283121635129717e+00,3.907288126184099486e+00,2.589112584620577806e+00,1.057083004444189633e+01,6.763533749663277916e+00
6.944716878364870283e+00,3.727979922126674062e+00,2.597563413336451354e+00,1.051145293614034770e+01,7.049027325597797322e+00
6.955283121635130072e+00,3.593088231461107007e+00,2.603939850357312569e+00,1.046986647365508460e+01,7.284726813817748337e+00
6.969716878364869750e+00,3.445761810411843928e+00,2.612995511597496989e+00,1.041167468423795661e+01,7.553971557739169285e+00
6.980283121635129540e+00,3.340182094550552261e+00,2.619948622334707267e+00,1.036951711805670584e+01,7.761191474391763379e+00
6.994716878364870105e+00,3.267582322481858093e+00,2.629949680264067169e+00,1.030952325122151514e+01,7.887730310793689803e+00
7.005283121635129895e+00,3.222211023672289620e+00,2.637252647073763612e+00,1.026684219154140720e+01,7.965681108495878071e+00
7.019716878364870460e+00,3.237708071984663594e+00,2.647568422372799546e+00,1.020726435863296189e+01,7.881550877729436522e+00
7.030283121635130250e+00,3.258756264628456467e+00,2.654892729454368272e+00,1.016429667914288260e+01,7.797680966101461664e+00
7.044716878364869928e+00,3.348543581427718685e+00,2.665730393842949741e+00,1.010083386235020164e+01,7.541214274747106039e+00
7.055283121635129717e+00,3.423351574706356537e+00,2.673604145903162088e+00,1.005230321774241986e+01,7.340980759918497078e+00
7.069716878364870283e+00,3.554723539957200362e+00,2.684754800460908974e+00,9.983786772801051868e+00,7.021493134822842208e+00
7.080283121635130072e+00,3.654740262738330081e+00,2.692762057741644455e+00,9.931510564131762919e+00,6.793581657079603708e+00
7.094716878364869750e+00,3.792835003531826121e+00,2.703376831666167490e+00,9.862484639479532689e+00,6.500734035553714207e+00
7.105283121635129540e+00,3.896715492823923821e+00,2.710780047676012661e+00,9.811698496415099058e+00,6.294851724794916947e+00
7.119716878364870105e+00,4.014381898492731970e+00,2.720341821870087440e+00,9.745948944163021821e+00,6.069395731770255153e+00
7.130283121635129895e+00,4.099162436845353419e+00,2.727123070763805668e+00,9.697385801442637288e+00,5.914248307335671306e+00
7.144716878364870460e+00,4.168579908551695468e+00,2.735540217447843592e+00,9.636582848877154106e+00,5.779295983452328755e+00
7.155283121635130250e+00,4.215361232229255073e+00,2.741639657464301827e+00,9.591583621325725062e+00,5.688470745989487654e+00
7.169716878364869928e+00,4.223107550588301784e+00,2.749168004817771571e+00,9.535163878782840996e+00,5.644637133060074419e+00
7.180283121635129717e+00,4.222394459248876686e+00,2.754919160973693160e+00,9.492037563377961007e+00,5.620056140530807376e+00
7.194716878364870283e+00,4.170272781363390635e+00,2.759851970358170981e+00,9.454022389767420265e+00,5.667508389389225520e+00
7.205283121635130072e+00,4.126651556450402047e+00,2.762867429312671153e+00,9.431035376398202885e+00,5.713491463591394037e+00
7.219716878364869750e+00,4.024344933860263041e+00,2.765159969692895015e+00,9.412153551377077321e+00,5.847009703482773268e+00
7.230283121635129540e+00,3.942097141524398385e+00,2.767362884695431013e+00,9.394838154104753869e+00,5.958020450043879812e+00
7.244716878364870105e+00,3.806627191735048044e+00,2.768327307799949732e+00,9.385300794782759581e+00,6.163790359586652556e+00
7.255283121635129895e+00,3.703956352267188556e+00,2.768617789639698845e+00,9.381259925046771642e+00,6.331918516874876168e+00
7.269716878364870460e+00,3.556258582563733395e+00,2.766056453504234014e+00,9.396181970472978762e+00,6.605384389469229234e+00
7.280283121635130250e+00,3.443092295105656842e+00,2.764297896779170038e+00,9.405734054802856292e+00,6.829423414072484988e+00
7.294716878364869928e+00,3.305486344882537342e+00,2.758958103571266030e+00,9.436380080925168556e+00,7.136907474700593390e+00
7.305283121635129717e+00,3.202099937242964600e+00,2.755300318970334672e+00,9.452451598645101427e+00,7.379884906702619318e+00
7.319716878364870283e+00,3.115910127258232798e+00,2.747934380688277223e+00,9.491757566327443385e+00,7.615557877691003341e+00
7.330283121635130072e+00,3.053121864044830325e+00,2.745853604821663740e+00,9.496815774702737301e+00,7.776315684072620193e+00
7.344716878364869750e+00,3.057248192408017040e+00,2.736028263178276188e+00,9.618337915156395468e+00,7.865192249554157300e+00
7.355283121635129540e+00,3.080341496545459190e+00,2.759653520740169341e+00,9.750854845946236082e+00,7.913777463376726828e+00
7.369716878364870105e+00,3.112032726163428631e+00,2.714855339047145488e+00,9.703479385741925256e+00,7.795129614289560749e+00
7.380283121635129895e+00,3.015369183544839515e+00,2.643734548266031492e+00,9.094028712607803655e+00,7.539730758537625199e+00
7.394716878364870460e+00,2.641428063138425930e+00,2.229723891218552190e+00,7.163560877515257275e+00,6.780007543536732406e+00
7.405283121635130250e+00,1.535207793684462363e+00,1.196934629036695341e+00,3.082869163623802145e+00,5.020279952176684546e+00
7.419716878364869928e+00,1.101838247010675564e+00,3.558903403173001578e-01,1.463722837011051325e+00,3.321092821433139441e+00
7.430283121635129717e+00,8.980945497039179992e-01,-2.683866150160903533e-02,9.687429660884729898e-01,2.696661967294664120e+00
7.444716878364870283e+00,9.374523829207140890e-01,5.513646764342134375e-03,1.006797506932177733e+00,2.684929723564766668e+00
7.455283121635130072e+00,9.440901624078216203e-01,1.662163584182404195e-03,1.001910515519916167e+00,2.653111311330235811e+00
7.469716878364869750e+00,9.562663655611886027e-01,-6.674669671930245863e-04,9.992240046907427953e-01,2.612305631246228277e+00
7.480283121635129540e+00,9.671908637877871806e-01,4.086428701843909292e-05,1.000047802718682100e+00,2.584928787484142898e+00
7.494716878364870105e+00,9.815119308044751856e-01,5.172199680034455171e-05,1.000060619390373384e+00,2.547245193878324265e+00
7.505283121635129895e+00,9.919838760604253736e-01,-3.273847670828089289e-05,9.999612924598744179e-01,2.520104702787939299e+00
7.519716878364870460e+00,1.006441798306858093e+00,2.627799682712613659e-07,1.000000403549521577e+00,2.483999584555776963e+00
7.530283121635130250e+00,1.016993404774131138e+00,5.670850845265482660e-06,1.000006785915148910e+00,2.458243045679449068e+00
7.544716878364869928e+00,1.031312680441045293e+00,-8.178126608358146342e-07,9.999990005064094412e-01,2.424092662369756734e+00
7.555283121635129717e+00,1.041700225518513934e+00,-6.195133694053344468e-07,9.999992499890252295e-01,2.399920882927879973e+00
7.569716878364870283e+00,1.055696646576381292e+00,1.544290550021520463e-07,1.000000189627786584e+00,2.368104968578762737e+00
7.580283121635130072e+00,1.065762369721212188e+00,4.014842682735724544e-08,1.000000049134207147e+00,2.345738781797561234e+00
7.594716878364869750e+00,1.079210478623701785e+00,-1.874618866068960806e-08,9.999999768265754874e-01,2.316508217428212113e+00
7.605283121635129540e+00,1.088797685368871893e+00,7.385729117341010241e-10,1.000000000917986132e+00,2.296110687862084720e+00
7.619716878364870105e+00,1.101488434287570595e+00,1.578713536200029948e-09,1.000000001961309115e+00,2.269656155327897995e+00
7.630283121635129895e+00,1.110447378055734902e+00,-6.857755096290378669e-10,9.999999991427580559e-01,2.251344860874098242e+00
7.644716878364870460e+00,1.122182676103375520e+00,-6.351379514469053188e-11,9.999999999217292768e-01,2.227801277850081085e+00
7.655283121635130250e+00,1.130373578516280286e+00,1.232567889661583324e-10,1.000000000155368829e+00,2.211658205661444665e+00
7.669716878364869928e+00,1.140970299786121744e+00,-7.082747809831654119e-12,9.999999999908065762e-01,2.191117508006693360e+00
7.680283121635129717e+00,1.148265341948924601e+00,-1.502332882543266887e-11,9.999999999809187079e-01,2.177197123888721109e+00
7.694716878364870283e+00,1.157558129040782369e+00,1.984966812550657088e-12,1.000000000002552847e+00,2.159718753889295240e+00
7.705283121635130072e+00,1.163843474466402350e+00,1.364890276961982557e-12,1.000000000001743494e+00,2.148055176535277777e+00
7.719716878364869750e+00,1.171687316376949672e+00,-2.685249454443652095e-13,9.999999999996525002e-01,2.133675055670606557e+00
7.730283121635129540e+00,1.176864884345142803e+00,-8.479290951029591672e-14,9.999999999998901989e-01,2.124288041265528282e+00
7.744716878364870105e+00,1.183137380566027019e+00,2.469095782055771951e-14,1.000000000000031530e+00,2.113025960522056934e+00
7.755283121635129895e+00,1.187126376859297894e+00,1.195231790298258419e-15,1.000000000000001332e+00,2.105925745339842781e+00
7.769716878364870460e+00,1.191729647182913299e+00,-1.567547671809400818e-15,9.999999999999982236e-01,2.097791227993409002e+00
7.780283121635130250e+00,1.194467824848506332e+00,5.785033753967673710e-16,1.000000000000000666e+00,2.092982287167991284e+00
7.794716878364869928e+00,1.197330036781179885e+00,2.250052473891303880e-17,1.000000000000000000e+00,2.087979022660142459e+00
7.805283121635129717e+00,1.198774667472401800e+00,-2.083875523657122494e-17,1.000000000000000000e+00,2.085462821191585991e+00
7.819716878364870283e+00,1.199851157154214087e+00,-5.073652260569100187e-17,1.000000000000000000e+00,2.083591773107471568e+00
7.830283121635130072e+00,1.199979697892299857e+00,7.150145273544828272e-17,1.000000000000000000e+00,2.083368580644419765e+00
7.844716878364869750e+00,1.199253667061806361e+00,-5.673255385996233707e-17,1.000000000000000000e+00,2.084629856604939047e+00
7.855283121635129540e+00,1.198064112011529847e+00,5.136186398318711231e-17,1.000000000000000000e+00,2.086699680706186832e+00
7.869716878364870105e+00,1.195546890137013429e+00,-5.147000629747107934e-17,1.000000000000000000e+00,2.091093223213932539e+00
7.880283121635129895e+00,1.193057801907076776e+00,5.157738867799364555e-17,1.000000000000000000e+00,2.095455891578601904e+00
7.894716878364870460e+00,1.188788669393982644e+00,-5.176261142835680396e-17,1.000000000000000000e+00,2.102981012827489060e+00
7.905283121635130250e+00,1.185038889373717597e+00,5.192640217638312032e-17,1.000000000000000000e+00,2.109635407257586248e+00
7.919716878364869928e+00,1.179084464607064175e+00,-5.218863263098019989e-17,1.000000000000000000e+00,2.120289152340869787e+00
7.930283121635129717e+00,1.174132506859540070e+00,5.240874058487793295e-17,1.000000000000000000e+00,2.129231569175072725e+00
7.944716878364870283e+00,1.166585706646301901e+00,-5.274777979337169670e-17,1.000000000000000000e+00,2.143005855255157410e+00
7.955283121635130072e+00,1.160508844815943963e+00,5.302398705460399290e-17,1.000000000000000000e+00,2.154227441839531298e+00
7.969716878364869750e+00,1.151487434449355973e+00,-5.343940725996730916e-17,1.000000000000000000e+00,2.171104890254843767e+00
7.980283121635129540e+00,1.144380495932568298e+00,5.377128165237441764e-17,1.000000000000000000e+00,2.184588088389887162e+00
7.994716878364870105e+00,1.134025251504112264e+00,-5.426228902985843970e-17,1.000000000000000000e+00,2.204536448094193801e+00
8.005283121635129007e+00,1.125999137699471575e+00,5.464907023818489528e-17,1.000000000000000000e+00,2.220250368137714148e+00
8.019716878364871349e+00,1.114471649335051051e+00,-5.521433048654827173e-17,1.000000000000000000e+00,2.243215429922891246e+00
8.030283121635129362e+00,1.105651605064076781e+00,5.565478825557158188e-17,1.000000000000000000e+00,2.261110089787384592e+00
8.044716878364871704e+00,1.093131755364151747e+00,-5.629221332407010405e-17,1.000000000000000000e+00,2.287007021552660557e+00
8.055283121635129717e+00,1.083655414467751044e+00,5.578447934172944455e-17,1.000000000000000000e+00,2.307006421619645753e+00
8.069716878364870283e+00,1.070338571499517943e+00,-5.371249797066819096e-17,1.000000000000000000e+00,2.335709528338834051e+00
8.080283121635128296e+00,1.060353809107935419e+00,5.319630578278937570e-17,1.000000000000000000e+00,2.357703606594504731e+00
8.094716878364870638e+00,1.046447777751977171e+00,-5.390322065418961997e-17,1.000000000000000000e+00,2.389034649555666245e+00
8.105283121635128651e+00,1.036110402742842496e+00,5.444101836824344669e-17,1.000000000000000000e+00,2.412870282338520411e+00
8.119716878364870993e+00,1.021832181967477826e+00,-5.520173122620098333e-17,1.000000000000000000e+00,2.446585695888337852e+00
8.130283121635129007e+00,1.011303505620384957e+00,5.577643620709922146e-17,1.000000000000000000e+00,2.472057088802805502e+00
8.144716878364871349e+00,9.968759022853386220e-01,-5.658367840765168775e-17,1.000000000000000000e+00,2.507834720719749555e+00
8.155283121635129362e+00,9.863202210732761044e-01,5.718924165001033643e-17,1.000000000000000000e+00,2.534673776919625254e+00
8.169716878364871704e+00,9.719683731031550922e-01,-5.803368404587454009e-17,1.000000000000000000e+00,2.572100151796477441e+00
8.180283121635129717e+00,9.615504049009984122e-01,5.866245303391961403e-17,1.000000000000000000e+00,2.599967705548833052e+00
8.194716878364870283e+00,9.474982680832781945e-01,-5.953246287337112382e-17,1.000000000000000000e+00,2.638527250352998621e+00
8.205283121635128296e+00,9.373805818004427026e-01,6.017503089183851801e-17,1.000000000000000000e+00,2.667006388374514980e+00
8.219716878364870638e+00,9.238474350303008675e-01,-6.105651574970399361e-17,1.000000000000000000e+00,2.706074515342464348e+00
8.230283121635128651e+00,9.141879137772822572e-01,6.170165303781652987e-17,1.000000000000000000e+00,2.734667525487609385e+00
8.244716878364870993e+00,9.013849372837918761e-01,-6.257804311355167390e-17,1.000000000000000000e+00,2.773509847561276498e+00
8.255283121635129007e+00,8.923343146590321240e-01,6.321274946016698245e-17,1.000000000000000000e+00,2.801640549882103315e+00
8.269716878364871349e+00,8.804612946083069103e-01,-6.406517335023237827e-17,1.000000000000000000e+00,2.839420671083766390e+00
8.280283121635129362e+00,8.721608025508077455e-01,6.467489171982734294e-17,1.000000000000000000e+00,2.866443885907568045e+00
8.294716878364871704e+00,8.614030134497044910e-01,-6.548259593538638975e-17,1.000000000000000000e+00,2.902241994705966111e+00
8.305283121635129717e+00,8.539821783618516404e-01,6.605161898747530996e-17,1.000000000000000000e+00,2.927461559907042599e+00
8.319716878364870283e+00,8.445074919112586231e-01,-6.679266437245351770e-17,1.000000000000000000e+00,2.960305295033074824e+00
8.330283121635128296e+00,8.380821134426347241e-01,6.730474802229765601e-17,1.000000000000000000e+00,2.983001259543192951e+00
8.344716878364870638e+00,8.300383789557213010e-01,-6.795698475800268025e-17,1.000000000000000000e+00,3.011908922988925763e+00
8.355283121635128651e+00,8.247087229883054427e-01,6.839615478160896299e-17,1.000000000000000000e+00,3.031373296187933164e+00
8.369716878364870993e+00,8.182214602514440438e-01,-6.893843318399036831e-17,1.000000000000000000e+00,3.055407516727484118e+00
8.380283121635129007e+00,8.140706942840585381e-01,6.928993496917210437e-17,1.000000000000000000e+00,3.070986362183995677e+00
8.394716878364871349e+00,8.092411348625360157e-01,-6.970345801419612608e-17,1.000000000000000000e+00,3.089314040399923300e+00
8.405283121635129362e+00,8.063340302098428447e-01,6.995476236141453150e-17,1.000000000000000000e+00,3.100452053783954387e+00
8.419716878364871704e+00,8.032375377631446600e-01,-7.022443899264608299e-17,1.000000000000000000e+00,3.112404341761714210e+00
8.430283121635129717e+00,8.016194588209425431e-01,7.036618790444157201e-17,1.000000000000000000e+00,3.118686769002727566e+00
8.444716878364870283e+00,8.003043530780504788e-01,-7.048181763638372785e-17,1.000000000000000000e+00,3.123811572915667245e+00
8.455283121635128296e+00,8.000005494270516770e-01,7.050858340991012682e-17,1.000000000000000000e+00,3.124997853802053971e+00
8.469716878364870638e+00,8.004873521732348562e-01,-7.046570481608819644e-17,1.000000000000000000e+00,3.123097439594487490e+00
8.480283121635128651e+00,8.015025645678034438e-01,7.037645038312218818e-17,1.000000000000000000e+00,3.119141610417781596e+00
8.494716878364870993e+00,8.037836794090236214e-01,-7.017672405182945977e-17,1.000000000000000000e+00,3.110289576715600912e+00
8.505283121635129007e+00,8.061020657992891136e-01,6.997489258549540161e-17,1.000000000000000000e+00,3.101344241713522631e+00
8.519716878364871349e+00,8.101418967013872541e-01,-6.962595774508178749e-17,1.000000000000000000e+00,3.085879165340196462e+00
8.530283121635129362e+00,8.137272794431340550e-01,6.931917718901189930e-17,1.000000000000000000e+00,3.072282401188331846e+00
8.544716878364871704e+00,8.194627861960396276e-01,-6.883400493278411555e-17,1.000000000000000000e+00,3.050779171565610071e+00
8.555283121635129717e+00,8.242592165907447477e-01,6.843345434529481787e-17,1.000000000000000000e+00,3.033026443235129044e+00
8.569716878364870283e+00,8.316008985298677381e-01,-6.782929836532073128e-17,1.000000000000000000e+00,3.006249758050508536e+00
8.580283121635128296e+00,8.375335298854293953e-01,6.734883255953633143e-17,1.000000000000000000e+00,2.984955122145364736e+00
8.594716878364870638e+00,8.463668225196000483e-01,-6.664593172417854742e-17,1.000000000000000000e+00,2.953801984531483349e+00
8.605283121635128651e+00,8.533430781079354155e-01,6.610108749263981010e-17,1.000000000000000000e+00,2.929654044353526832e+00
8.619716878364870993e+00,8.635301408599677098e-01,-6.532129314105585442e-17,1.000000000000000000e+00,2.895092923462189827e+00
8.630283121635129007e+00,8.714411585458897713e-01,6.472830083143340268e-17,1.000000000000000000e+00,2.868811021241604031e+00
8.644716878364871349e+00,8.828230257086900901e-01,-6.389378598498868455e-17,1.000000000000000000e+00,2.831824643442114819e+00
8.655283121635129362e+00,8.915453567071175422e-01,6.326868851135915337e-17,1.000000000000000000e+00,2.804119814199512284e+00
8.669716878364871704e+00,9.039444180503751758e-01,-6.240085600496262731e-17,1.000000000000000000e+00,2.765656770570024126e+00
8.680283121635129717e+00,9.133419533033363402e-01,6.175880267323877075e-17,1.000000000000000000e+00,2.737200443884250323e+00
8.694716878364870283e+00,9.265647256217610650e-01,-6.087745832262281282e-17,1.000000000000000000e+00,2.698138544312058684e+00
8.705283121635128296e+00,9.364908197347214802e-01,6.023220332606091559e-17,1.000000000000000000e+00,2.669540317232551363e+00
8.719716878364870638e+00,9.503309660887571120e-01,-5.935501154866401129e-17,1.000000000000000000e+00,2.630662463088159875e+00
8.730283121635128651e+00,9.606307256829527130e-01,5.871861471758481158e-17,1.000000000000000000e+00,2.602456837118805932e+00
8.744716878364870993e+00,9.748722752176999240e-01,-5.786081613066174440e-17,1.000000000000000000e+00,2.564438504974123401e+00
8.755283121635129007e+00,9.853849759895066951e-01,5.724352089964468658e-17,1.000000000000000000e+00,2.537079477479899037e+00
8.769716878364871349e+00,9.998056940876860477e-01,-5.641786779252344311e-17,1.000000000000000000e+00,2.500485859186097670e+00
8.780283121635129362e+00,1.010367288857622725e+00,5.582811922882814713e-17,1.000000000000000000e+00,2.474347722427394647e+00
8.794716878364871704e+00,1.024742145036446450e+00,-5.504497471922072039e-17,1.000000000000000000e+00,2.439638119803381855e+00
8.805283121635129717e+00,1.035187823650545180e+00,5.448953724004856003e-17,1.000000000000000000e+00,2.415020678260934694e+00
8.819716878364870283e+00,1.049292503087135842e+00,-5.375708422703467740e-17,1.000000000000000000e+00,2.382557764059803240e+00
8.830283121635128296e+00,1.059459264224271502e+00,5.324122160426048963e-17,1.000000000000000000e+00,2.359694312391031445e+00
8.844716878364870638e+00,1.073073668113456058e+00,-5.256573443500740475e-17,1.000000000000000000e+00,2.329756170790387326e+00
8.855283121635128651e+00,1.082802862866446114e+00,5.309420608420268556e-17,1.000000000000000000e+00,2.308822857543878282e+00
8.869716878364870993e+00,1.095714542988986961e+00,-5.517053092772276076e-17,1.000000000000000000e+00,2.281616152670821851e+00
8.880283121635129007e+00,1.104854350527723961e+00,5.569494832950830233e-17,1.000000000000000000e+00,2.262741689713125837e+00
8.894716878364871349e+00,1.116861824433732941e+00,-5.509616733070197958e-17,1.000000000000000000e+00,2.238414766542442091e+00
8.905283121635129362e+00,1.125269621118461405e+00,5.468449943855370891e-17,1.000000000000000000e+00,2.221689764907299303e+00
8.919716878364871704e+00,1.136185516193639167e+00,-5.415911846018174162e-17,1.000000000000000000e+00,2.200344894709894916e+00
8.930283121635129717e+00,1.143730101169154523e+00,5.380185928600756424e-17,1.000000000000000000e+00,2.185830378552096498e+00
8.944716878364870283e+00,1.153384078521767275e+00,-5.335153060474011893e-17,1.000000000000000000e+00,2.167534689055289565e+00
8.955283121635128296e+00,1.159947721062879022e+00,5.304963736459493246e-17,1.000000000000000000e+00,2.155269547587204571e+00
8.969716878364870638e+00,1.168189133605197494e+00,-5.267537952041113126e-17,1.000000000000000000e+00,2.140064419435785847e+00
8.980283121635128651e+00,1.173669410265318902e+00,5.242941958448378412e-17,1.000000000000000000e+00,2.130071703440624020e+00
8.994716878364870993e+00,1.180369653511030403e+00,-5.213180954054323447e-17,1.000000000000000000e+00,2.117980577155390343e+00
9.005283121635129007e+00,1.184681046405806182e+00,5.194208698701137646e-17,1.000000000000000000e+00,2.110272640542979250e+00
9.019716878364871349e+00,1.189735565300016118e+00,-5.172141420245497194e-17,1.000000000000000000e+00,2.101307276100109256e+00
9.030283121635129362e+00,1.192810796585305422e+00,5.158806923984218070e-17,1.000000000000000000e+00,2.095889815180097315e+00
9.044716878364871704e+00,1.196140717051197511e+00,-5.144445388998510237e-17,1.000000000000000000e+00,2.090055094991800200e+00
9.055283121635129717e+00,1.197931798771330936e+00,5.136753697279573648e-17,1.000000000000000000e+00,2.086930159600193235e+00
9.069716878364870283e+00,1.199485158513755811e+00,-5.130101487918356610e-17,1.000000000000000000e+00,2.084227539003209895e+00
9.080283121635128296e+00,1.199964141437534160e+00,5.128053734218801244e-17,1.000000000000000000e+00,2.083395589642410783e+00
9.094716878364870638e+00,1.199716700797245572e+00,-5.129111391329505821e-17,1.000000000000000000e+00,2.083825288369062445e+00
9.105283121635128651e+00,1.198876110556343022e+00,5.132707660320179893e-17,1.000000000000000000e+00,2.085286359438646375e+00
9.119716878364870993e+00,1.196831730761773738e+00,-5.141475144973607563e-17,1.000000000000000000e+00,2.088848361673007137e+00
9.130283121635129007e+00,1.194684684485757042e+00,5.150715227487932353e-17,1.000000000000000000e+00,2.092602368194003137e+00
9.144716878364871349e+00,1.190875267399841064e+00,-5.167191531202864058e-17,1.000000000000000000e+00,2.099296264216238495e+00
9.155283121635129362e+00,1.187455269027749116e+00,5.182073596309594182e-17,1.000000000000000000e+00,2.105342462328641417e+00
9.169716878364871704e+00,1.181940259330019671e+00,-5.206253486885616545e-17,1.000000000000000000e+00,2.115166126431060167e+00
9.180283121635129717e+00,1.177300676792601086e+00,5.226770626847631496e-17,1.000000000000000000e+00,2.123501709699953111e+00
9.194716878364870283e+00,1.170166134364849064e+00,-5.258638423822984676e-17,1.000000000000000000e+00,2.136448771316534323e+00
9.205283121635128296e+00,1.164379366795851745e+00,5.284772963094150848e-17,1.000000000000000000e+00,2.147066558624720400e+00
9.219716878364870638e+00,1.155736623786451478e+00,-5.324293156227261018e-17,1.000000000000000000e+00,2.163122590862822658e+00
9.230283121635128651e+00,1.148892971758354253e+00,5.356008564496346723e-17,1.000000000000000000e+00,2.176007740889743580e+00
9.244716878364870993e+00,1.138876895281328405e+00,-5.403113033483180146e-17,1.000000000000000000e+00,2.195145068231842522e+00
9.255283121635129007e+00,1.131083151695110978e+00,5.440343256112885470e-17,1.000000000000000000e+00,2.210270744686936961e+00
9.269716878364871349e+00,1.119850039273919684e+00,-5.494914837362647213e-17,1.000000000000000000e+00,2.232441766596652943e+00
9.280283121635129362e+00,1.111227822891561079e+00,5.537550869105525399e-17,1.000000000000000000e+00,2.249763683467420172e+00
9.294716878364871704e+00,1.098952963488524670e+00,-5.599403068984635111e-17,1.000000000000000000e+00,2.274892632405286275e+00
9.305283121635129717e+00,1.089636821112896836e+00,5.547825836152263978e-17,1.000000000000000000e+00,2.294342437369759402e+00
9.319716878364870283e+00,1.076511759803568502e+00,-5.340448706299879991e-17,1.000000000000000000e+00,2.322315550418303065e+00
9.330283121635128296e+00,1.066647066720578296e+00,5.288244558781288676e-17,1.000000000000000000e+00,2.343793067079147807e+00
9.344716878364870638e+00,1.052876615696896945e+00,-5.357408895430314571e-17,1.000000000000000000e+00,2.374447264502360877e+00
9.355283121635128651e+00,1.042617307142771343e+00,5.410125563887948599e-17,1.000000000000000000e+00,2.397811721398618090e+00
9.369716878364870993e+00,1.028416349687316877e+00,-5.484831652511295550e-17,1.000000000000000000e+00,2.430922068440577455e+00
9.380283121635129007e+00,1.017922518740729032e+00,5.541375146807060674e-17,1.000000000000000000e+00,2.455982605722042411e+00
9.394716878364871349e+00,1.003512656044960316e+00,-5.620946096441061292e-17,1.000000000000000000e+00,2.491249098793621108e+00
9.405283121635129362e+00,9.929480554280796234e-01,5.680750887107892989e-17,1.000000000000000000e+00,2.517755069193625239e+00
9.419716878364871704e+00,9.785541485798597838e-01,-5.764311106249204514e-17,1.000000000000000000e+00,2.554789639007877255e+00
9.430283121635129717e+00,9.680836353518910142e-01,5.826656231695076643e-17,1.000000000000000000e+00,2.582421506475800932e+00
9.444716878364870283e+00,9.539302964534225326e-01,-5.913105567247845014e-17,1.000000000000000000e+00,2.620736556218672852e+00
9.455283121635128296e+00,9.437172594713334473e-01,5.977098002727016123e-17,1.000000000000000000e+00,2.649098524912525399e+00
9.469716878364870638e+00,9.300253466424166504e-01,-6.065093351583563966e-17,1.000000000000000000e+00,2.688098780345628214e+00
9.480283121635128651e+00,9.202291569324736464e-01,6.129658579313015011e-17,1.000000000000000000e+00,2.716714615230834795e+00
9.494716878364870993e+00,9.072123278934270951e-01,-6.217607910843721699e-17,1.000000000000000000e+00,2.755694475410262356e+00
9.505283121635129007e+00,8.979858517196334100e-01,6.281491557938533253e-17,1.000000000000000000e+00,2.784008228205964386e+00
9.519716878364871349e+00,8.858472297340197477e-01,-6.367565825564264968e-17,1.000000000000000000e+00,2.822157044788228930e+00
9.530283121635129362e+00,8.773344431711938007e-01,6.429350392692215245e-17,1.000000000000000000e+00,2.849540468243279445e+00
9.544716878364871704e+00,8.662634473752310882e-01,-6.511518596122637476e-17,1.000000000000000000e+00,2.885958085354950242e+00
9.555283121635129717e+00,8.585971896105102363e-01,6.569658758473149877e-17,1.000000000000000000e+00,2.911726278924914535e+00
9.569716878364870283e+00,8.487665791908053370e-01,-6.645750062523462994e-17,1.000000000000000000e+00,2.945450564728223863e+00
9.580283121635128296e+00,8.420664796125614249e-01,6.698628532655079173e-17,1.000000000000000000e+00,2.968886733444444648e+00
9.594716878364870638e+00,8.336296579567789022e-01,-6.766422586919973491e-17,1.000000000000000000e+00,2.998933610552538376e+00
9.605283121635128651e+00,8.280002693780236234e-01,6.812425980202021486e-17,1.000000000000000000e+00,3.019322689203891130e+00
9.619716878364870993e+00,8.210888902663358024e-01,-6.869768442361283580e-17,1.000000000000000000e+00,3.044737335550938617e+00
9.630283121635129007e+00,8.166180574130431635e-01,6.907379154208531655e-17,1.000000000000000000e+00,3.061406709422673789e+00
9.644716878364871349e+00,8.113399706049164717e-01,-6.952314382489439972e-17,1.000000000000000000e+00,3.081322368644130449e+00
9.655283121635129362e+00,8.080974593284540042e-01,6.980210717915947027e-17,1.000000000000000000e+00,3.093686251751803784e+00
9.669716878364871704e+00,8.045350276032272596e-01,-7.011118662576045962e-17,1.000000000000000000e+00,3.107384904604708176e+00
9.680283121635129717e+00,8.025714362075778707e-01,7.028272241259041092e-17,1.000000000000000000e+00,3.114987510411967975e+00
9.694716878364870283e+00,8.007802501208378665e-01,-7.043993087833946701e-17,1.000000000000000000e+00,3.121955117677727376e+00
9.705283121635128296e+00,8.001262197929902564e-01,7.049750910780661539e-17,1.000000000000000000e+00,3.124507031711576399e+00
9.719716878364870638e+00,8.001342302045422183e-01,-7.049680333365019205e-17,1.000000000000000000e+00,3.124475751226032827e+00
9.730283121635128651e+00,8.007999668690164441e-01,7.043819655461780887e-17,1.000000000000000000e+00,3.121878251037584207e+00
9.744716878364870993e+00,8.026070487790673003e-01,-7.027960388967163443e-17,1.000000000000000000e+00,3.114849294935824187e+00
9.755283121635129007e+00,8.045821638378760632e-01,7.010707918031505993e-17,1.000000000000000000e+00,3.107202859276597451e+00
9.769716878364871349e+00,8.081601183376139197e-01,-6.979669521836867807e-17,1.000000000000000000e+00,3.093446389240912531e+00
9.780283121635129362e+00,8.114137907808581796e-01,6.951681880211628005e-17,1.000000000000000000e+00,3.081042038482170398e+00
9.794716878364871704e+00,8.167067850869925705e-01,-6.906628731049779615e-17,1.000000000000000000e+00,3.061074115765684223e+00
9.805283121635129717e+00,8.211882424444146844e-01,6.868937297415011273e-17,1.000000000000000000e+00,3.044368965340151778e+00
9.819716878364870283e+00,8.281136811510854123e-01,-6.811493005265303756e-17,1.000000000000000000e+00,3.018909187111820547e+00
9.830283121635128296e+00,8.337529917794848089e-01,6.765421656462252139e-17,1.000000000000000000e+00,2.998489990019985285e+00
9.844716878364870638e+00,8.422028057319482786e-01,-6.697544235586896234e-17,1.000000000000000000e+00,2.968406164151021542e+00
9.855283121635128651e+00,8.489119700750857866e-01,6.644611862671937775e-17,1.000000000000000000e+00,2.944946105282125970e+00
9.869716878364870993e+00,8.587543027527264616e-01,-6.568456808477065050e-17,1.000000000000000000e+00,2.911193564895431685e+00
9.880283121635129007e+00,8.664286265449653301e-01,6.510277216045312153e-17,1.000000000000000000e+00,2.885407895592259742e+00
9.894716878364871349e+00,8.775098916382024772e-01,-6.428064914681074209e-17,1.000000000000000000e+00,2.848970733917095099e+00
9.905283121635129362e+00,8.860296196235082355e-01,6.366255057163848259e-17,1.000000000000000000e+00,2.821576101555499427e+00
9.919716878364871704e+00,8.981768976967872131e-01,-6.280155458451063036e-17,1.000000000000000000e+00,2.783416058029103191e+00
9.930283121635129717e+00,9.074090823694455077e-01,6.216259740310326252e-17,1.000000000000000000e+00,2.755096955247514412e+00
9.944716878364870283e+00,9.204328192111935758e-01,-6.128302282353604564e-17,1.000000000000000000e+00,2.716113493369878285e+00
9.955283121635128296e+00,9.302333954171724262e-01,6.413214619921344496e-17,1.000000000000000000e+00,2.687497581054752782e+00
9.969716878364870638e+00,9.439303599698777303e-01,-7.261091624754319697e-17,1.000000000000000000e+00,2.648500467852076934e+00
9.980283121635128651e+00,9.541463929953711842e-01,5.934043981212301427e-17,1.000000000000000000e+00,2.620143007774414556e+00
9.994716878364870993e+00,9.683028487082557811e-01,0.000000000000000000e+00,1.000000000000000000e+00,2.581836874005971616e+00


==> figs/data/shu-osher_p3_n100.csv <==
x,r,u,p,e
6.943184420297371373e-03,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999949e+01,6.697509011203370832e+00
3.300094782075718713e-02,3.857143000000000210e+00,2.629369000000000955e+00,1.033330000000000126e+01,6.697509011203371720e+00
6.699905217924281842e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033330000000000481e+01,6.697509011203374385e+00
9.305681557970263418e-02,3.857142999999997546e+00,2.629369000000000511e+00,1.033329999999999416e+01,6.697509011203371720e+00
1.069431844202973769e-01,3.857142999999993549e+00,2.629369000000001844e+00,1.033329999999997995e+01,6.697509011203369056e+00
1.330009478207571927e-01,3.857142999999996213e+00,2.629369000000001400e+00,1.033329999999998705e+01,6.697509011203369056e+00
1.669990521792428240e-01,3.857142999999997546e+00,2.629369000000001844e+00,1.033329999999998705e+01,6.697509011203366391e+00
1.930568155797026397e-01,3.857142999999997546e+00,2.629369000000000955e+00,1.033329999999999060e+01,6.697509011203369944e+00
2.069431844202973825e-01,3.857142999999996658e+00,2.629368999999999623e+00,1.033329999999999416e+01,6.697509011203372609e+00
2.330009478207571982e-01,3.857142999999994881e+00,2.629369000000000955e+00,1.033329999999999238e+01,6.697509011203375273e+00
2.669990521792428018e-01,3.857142999999993549e+00,2.629369000000002288e+00,1.033329999999998527e+01,6.697509011203372609e+00
2.930568155797026453e-01,3.857142999999992217e+00,2.629369000000002732e+00,1.033329999999997995e+01,6.697509011203371720e+00
3.069431844202973880e-01,3.857142999999989552e+00,2.629369000000003176e+00,1.033329999999996929e+01,6.697509011203369944e+00
3.330009478207571760e-01,3.857142999999984223e+00,2.629369000000007173e+00,1.033329999999994975e+01,6.697509011203365503e+00
3.669990521792428351e-01,3.857142999999988220e+00,2.629369000000005840e+00,1.033329999999995508e+01,6.697509011203362839e+00
3.930568155797026231e-01,3.857142999999987776e+00,2.629369000000004952e+00,1.033329999999995685e+01,6.697509011203364615e+00
4.069431844202973658e-01,3.857142999999983335e+00,2.629369000000006285e+00,1.033329999999994087e+01,6.697509011203361950e+00
4.330009478207572093e-01,3.857142999999981559e+00,2.629369000000008061e+00,1.033329999999993731e+01,6.697509011203361950e+00
4.669990521792428129e-01,3.857142999999980226e+00,2.629369000000008505e+00,1.033329999999993198e+01,6.697509011203361950e+00
4.930568155797026009e-01,3.857142999999978894e+00,2.629369000000008061e+00,1.033329999999993731e+01,6.697509011203367280e+00
5.069431844202973991e-01,3.857142999999979338e+00,2.629369000000005840e+00,1.033329999999995152e+01,6.697509011203375273e+00
5.330009478207571316e-01,3.857142999999974009e+00,2.629369000000008505e+00,1.033329999999993731e+01,6.697509011203375273e+00
5.669990521792428462e-01,3.857142999999973565e+00,2.629369000000008949e+00,1.033329999999994087e+01,6.697509011203378826e+00
5.930568155797025787e-01,3.857142999999968680e+00,2.629369000000010725e+00,1.033329999999991600e+01,6.697509011203370832e+00
6.069431844202973769e-01,3.857142999999962463e+00,2.629369000000013834e+00,1.033329999999988402e+01,6.697509011203361062e+00
6.330009478207571094e-01,3.857142999999955357e+00,2.629369000000018719e+00,1.033329999999985382e+01,6.697509011203353957e+00
6.669990521792428240e-01,3.857142999999957578e+00,2.629369000000016943e+00,1.033329999999986626e+01,6.697509011203357510e+00
6.930568155797025565e-01,3.857142999999956245e+00,2.629369000000017387e+00,1.033329999999986093e+01,6.697509011203357510e+00
7.069431844202973547e-01,3.857142999999949584e+00,2.629369000000020495e+00,1.033329999999983606e+01,6.697509011203352181e+00
7.330009478207571982e-01,3.857142999999959798e+00,2.629369000000014722e+00,1.033329999999988047e+01,6.697509011203362839e+00
7.669990521792428018e-01,3.857142999999960242e+00,2.629369000000015166e+00,1.033329999999988225e+01,6.697509011203364615e+00
7.930568155797026453e-01,3.857142999999955801e+00,2.629369000000016943e+00,1.033329999999986448e+01,6.697509011203360174e+00
8.069431844202974435e-01,3.857142999999952249e+00,2.629369000000017831e+00,1.033329999999985205e+01,6.697509011203357510e+00
8.330009478207571760e-01,3.857142999999949584e+00,2.629369000000019607e+00,1.033329999999983784e+01,6.697509011203353069e+00
8.669990521792428906e-01,3.857142999999954469e+00,2.629369000000016499e+00,1.033329999999986271e+01,6.697509011203361062e+00
8.930568155797026231e-01,3.857142999999954913e+00,2.629369000000014722e+00,1.033329999999987692e+01,6.697509011203369944e+00
9.069431844202974213e-01,3.857142999999951805e+00,2.629369000000015610e+00,1.033329999999986981e+01,6.697509011203370832e+00
9.330009478207571538e-01,3.857142999999955801e+00,2.629369000000012946e+00,1.033329999999988758e+01,6.697509011203374385e+00
9.669990521792428684e-01,3.857142999999942035e+00,2.629369000000020495e+00,1.033329999999984139e+01,6.697509011203369056e+00
9.930568155797026009e-01,3.857142999999928712e+00,2.629369000000026713e+00,1.033329999999978988e+01,6.697509011203359286e+00
1.006943184420297399e+00,3.857142999999920274e+00,2.629369000000030265e+00,1.033329999999976145e+01,6.697509011203355733e+00
1.033000947820757132e+00,3.857142999999919830e+00,2.629369000000031154e+00,1.033329999999975968e+01,6.697509011203353957e+00
1.066999052179242957e+00,3.857142999999916277e+00,2.629369000000034262e+00,1.033329999999974014e+01,6.697509011203348628e+00
1.093056815579702690e+00,3.857142999999914501e+00,2.629369000000034262e+00,1.033329999999973658e+01,6.697509011203348628e+00
1.106943184420297488e+00,3.857142999999913169e+00,2.629369000000033374e+00,1.033329999999973836e+01,6.697509011203352181e+00
1.133000947820757220e+00,3.857142999999912281e+00,2.629369000000034262e+00,1.033329999999973658e+01,6.697509011203353069e+00
1.166999052179242824e+00,3.857142999999911837e+00,2.629369000000035150e+00,1.033329999999972770e+01,6.697509011203347740e+00
1.193056815579702556e+00,3.857142999999912281e+00,2.629369000000035150e+00,1.033329999999972770e+01,6.697509011203346851e+00
1.206943184420297355e+00,3.857142999999905175e+00,2.629369000000036483e+00,1.033329999999970994e+01,6.697509011203347740e+00
1.233000947820757087e+00,3.857142999999925603e+00,2.629369000000026713e+00,1.033329999999978810e+01,6.697509011203362839e+00
1.266999052179242913e+00,3.857142999999903399e+00,2.629369000000038259e+00,1.033329999999970461e+01,6.697509011203347740e+00
1.293056815579702645e+00,3.857142999999828348e+00,2.629369000000073342e+00,1.033329999999943105e+01,6.697509011203300666e+00
1.306943184420297444e+00,3.857142999999525923e+00,2.629369000000223444e+00,1.033329999999829774e+01,6.697509011203091056e+00
1.333000947820757176e+00,3.857142999999935817e+00,2.629369000000018719e+00,1.033329999999983784e+01,6.697509011203377050e+00
1.366999052179242780e+00,3.857143000001964861e+00,2.629368999998999090e+00,1.033330000000745486e+01,6.697509011204791030e+00
1.393056815579702512e+00,3.857142999999874533e+00,2.629369000000048029e+00,1.033329999999961046e+01,6.697509011203336193e+00
1.406943184420297310e+00,3.857143000004598754e+00,2.629368999997674816e+00,1.033330000001732962e+01,6.697509011206618013e+00
1.433000947820757043e+00,3.857142999959863872e+00,2.629369000020137737e+00,1.033329999984952963e+01,6.697509011175536209e+00
1.466999052179242868e+00,3.857143000066290295e+00,2.629368999966701370e+00,1.033330000024870721e+01,6.697509011249464628e+00
1.493056815579702601e+00,3.857143000141393330e+00,2.629368999928991535e+00,1.033330000053040365e+01,6.697509011301637116e+00
1.506943184420297399e+00,3.857143000544696942e+00,2.629368999726490852e+00,1.033330000204306032e+01,6.697509011581769478e+00
1.533000947820757132e+00,3.857142998956815116e+00,2.629369000523758881e+00,1.033329999608752736e+01,6.697509010478886360e+00
1.566999052179242957e+00,3.857142999173505782e+00,2.629369000414961022e+00,1.033329999690024081e+01,6.697509010629385529e+00
1.593056815579702690e+00,3.857143002974959600e+00,2.629368998506273591e+00,1.033330001115800201e+01,6.697509013269715261e+00
1.606943184420297488e+00,3.857143007651452127e+00,2.629368996158234051e+00,1.033330002869768194e+01,6.697509016517805946e+00
1.633000947820757220e+00,3.857143009983831305e+00,2.629368994987160590e+00,1.033330003744549863e+01,6.697509018137765224e+00
1.666999052179242824e+00,3.857142949186919356e+00,2.629369025512916291e+00,1.033329980942030524e+01,6.697508975910883677e+00
1.693056815579702556e+00,3.857142952406414693e+00,2.629369023896426238e+00,1.033329982149537329e+01,6.697508978147012293e+00
1.706943184420297355e+00,3.857142892638569354e+00,2.629369053905498355e+00,1.033329959732977876e+01,6.697508936634860355e+00
1.733000947820757087e+00,3.857143465686903472e+00,2.629368766181432893e+00,1.033330174660786582e+01,6.697509334649320856e+00
1.766999052179242913e+00,3.857142982604005788e+00,2.629369008734411484e+00,1.033329993475454245e+01,6.697508999120900697e+00
1.793056815579702645e+00,3.857141737194286435e+00,2.629369634047067361e+00,1.033329526371499618e+01,6.697508134113522971e+00
1.806943184420297444e+00,3.857140480255495607e+00,2.629370265149585162e+00,1.033329054942897152e+01,6.697507261094428621e+00
1.833000947820757176e+00,3.857142185789728117e+00,2.629369408809657305e+00,1.033329694622122119e+01,6.697508445689783763e+00
1.866999052179242780e+00,3.857153614399181141e+00,2.629363670580334489e+00,1.033333981044570038e+01,6.697516383499869441e+00
1.893056815579702512e+00,3.857151466476592905e+00,2.629364749036917193e+00,1.033333175442891516e+01,6.697514891648879143e+00
1.906943184420297310e+00,3.857150960282486718e+00,2.629365003339642737e+00,1.033332985522312164e+01,6.697514539634676467e+00
1.933000947820757043e+00,3.857082372382937496e+00,2.629399440704921709e+00,1.033307261165097657e+01,6.697466902467991368e+00
1.966999052179242868e+00,3.857123619251359603e+00,2.629378731232939082e+00,1.033322730920643551e+01,6.697495549294867345e+00
1.993056815579702601e+00,3.857269196780849008e+00,2.629305638002731094e+00,1.033377331829757928e+01,6.697596661727557965e+00
2.006943184420297399e+00,3.857369620348046979e+00,2.629255208502132568e+00,1.033415002079778766e+01,6.697666439770262770e+00
2.033000947820757354e+00,3.857410633988253235e+00,2.629234641449615495e+00,1.033430372466164471e+01,6.697694843274181409e+00
2.066999052179242735e+00,3.856526712345094587e+00,2.629678440795720551e+00,1.033098869057172742e+01,6.697080988380872846e+00
2.093056815579702690e+00,3.856058432959771576e+00,2.629913621023067805e+00,1.032923242457373547e+01,6.696755640607208626e+00
2.106943184420297488e+00,3.856124761636261500e+00,2.629880550116652671e+00,1.032947988100990955e+01,6.696800881402773520e+00
2.133000947820757442e+00,3.858299336530943258e+00,2.628788209124916175e+00,1.033763864583017167e+01,6.698313002798860438e+00
2.166999052179242824e+00,3.861403782513763261e+00,2.627230806257018880e+00,1.034928320674162094e+01,6.700466844213497808e+00
2.193056815579702779e+00,3.859575598628054216e+00,2.628147784864281356e+00,1.034242551668344667e+01,6.699198689332463985e+00
2.206943184420297577e+00,3.855872960960788909e+00,2.630006170785978536e+00,1.032853977122953282e+01,6.696628672548327721e+00
2.233000947820757087e+00,3.843213392937864015e+00,2.636373939120514986e+00,1.028108916148705987e+01,6.687820913339851181e+00
2.266999052179242913e+00,3.820223625471292017e+00,2.647976432616787612e+00,1.019510028168967963e+01,6.671795476653501034e+00
2.293056815579702423e+00,3.799952040033913736e+00,2.658256796187182136e+00,1.011943364571478909e+01,6.657606161277023205e+00
2.306943184420297221e+00,3.789066110747616012e+00,2.663792021222849637e+00,1.007888361516552145e+01,6.649978728648304305e+00
2.333000947820757176e+00,3.766543742473406731e+00,2.675294764661378277e+00,9.995087724775892468e+00,6.634124284862505938e+00
2.366999052179242558e+00,3.736065024640276455e+00,2.690936498099197660e+00,9.882068246969135217e+00,6.612617942805091964e+00
2.393056815579702512e+00,3.717150610204263739e+00,2.700703467740448005e+00,9.812074489017405199e+00,6.599190830525841989e+00
2.406943184420297310e+00,3.704820641968842754e+00,2.706991830431310309e+00,9.767009313611916710e+00,6.590743694154558519e+00
2.433000947820757265e+00,3.713675903260343691e+00,2.702663863581178383e+00,9.798383894768814883e+00,6.596149038050501012e+00
2.466999052179242646e+00,3.639858554691299375e+00,2.740896634140867594e+00,9.528196740469560666e+00,6.544345472016328991e+00
2.493056815579702601e+00,3.596033661961646644e+00,2.764160959119902117e+00,9.367607234244998082e+00,6.512457970940505270e+00
2.506943184420297399e+00,3.607137945176218885e+00,2.759274579621718626e+00,9.403152984275889636e+00,6.517045596253542072e+00
2.533000947820757354e+00,3.973734555636934118e+00,2.570233699540930061e+00,1.078022967225186157e+01,6.782177773399324927e+00
2.566999052179242735e+00,4.078794471810408773e+00,2.521102547039442587e+00,1.117128210883922534e+01,6.847171502540035704e+00
2.593056815579702690e+00,3.974153001145933395e+00,2.570636936141065920e+00,1.077824801140280364e+01,6.780217072854854088e+00
2.606943184420297488e+00,3.959320741927419895e+00,2.578395965213307495e+00,1.071973190825540456e+01,6.768668546310407486e+00
2.633000947820757442e+00,4.036111180151449318e+00,2.540952038330441809e+00,1.101192715211821316e+01,6.820876990624059388e+00
2.666999052179242824e+00,3.999600461982049104e+00,2.558518543722432259e+00,1.087390008133475838e+01,6.796866452471899578e+00
2.693056815579702779e+00,3.965859110378456176e+00,2.575027427062845042e+00,1.074587367120718184e+01,6.773988543293032016e+00
2.706943184420297577e+00,3.980042628388828607e+00,2.568028299609074416e+00,1.079998462446142149e+01,6.783837280678444159e+00
2.733000947820757087e+00,3.980724421213688302e+00,2.567696908340546980e+00,1.080259226240989179e+01,6.784313054203006566e+00
2.766999052179242913e+00,3.950946335424893263e+00,2.582363534100598823e+00,1.068921440509550713e+01,6.763705133915700607e+00
2.793056815579702423e+00,3.934758473348051400e+00,2.590458628716938438e+00,1.062715232174145719e+01,6.752099521307409091e+00
2.806943184420297221e+00,3.934984709944516101e+00,2.590382078604182681e+00,1.062769700717503873e+01,6.752057371605958203e+00
2.833000947820757176e+00,3.919563402239071070e+00,2.598057272262013662e+00,1.056908122667096706e+01,6.741236294732039447e+00
2.866999052179242558e+00,3.896511918527155949e+00,2.609467995771377336e+00,1.048240729980847519e+01,6.725507016908295554e+00
2.893056815579702512e+00,3.883454635904194596e+00,2.615907151219688309e+00,1.043374337265783858e+01,6.716792360720164723e+00
2.906943184420297310e+00,3.878819144140614128e+00,2.618172566883272268e+00,1.041663583895083889e+01,6.713793200880687095e+00
2.933000947820757265e+00,3.864970770441620296e+00,2.625016472916716470e+00,1.036516867559546995e+01,6.704558256213619671e+00
2.966999052179242646e+00,3.844914931188523788e+00,2.635010953670034795e+00,1.029045019573517372e+01,6.690947901254499008e+00
2.993056815579702601e+00,3.829460896496567290e+00,2.642796108095235130e+00,1.023263246309822527e+01,6.680204302686369111e+00
3.006943184420297399e+00,3.821383855472593627e+00,2.646898611471574014e+00,1.020230116944530074e+01,6.674480734796254033e+00
3.033000947820757354e+00,3.805262106989284909e+00,2.655156816314009571e+00,1.014152318071321623e+01,6.662828272779066197e+00
3.066999052179242735e+00,3.785983241077215844e+00,2.665107210004818317e+00,1.006875075557593746e+01,6.648702671430146260e+00
3.093056815579702690e+00,3.772534292603801909e+00,2.672046650815277591e+00,1.001826605466251152e+01,6.638949627511476770e+00
3.106943184420297488e+00,3.765674284393460081e+00,2.675567228068859826e+00,9.992726866767750238e+00,6.634088686441774740e+00
3.133000947820757442e+00,3.752116199163433752e+00,2.682485602020824089e+00,9.942676181780067068e+00,6.624712331668241028e+00
3.166999052179242824e+00,3.733014566234035936e+00,2.692210861735839345e+00,9.872644089874484052e+00,6.611710130449792722e+00
3.193056815579702779e+00,3.718054575807658413e+00,2.699852169941762359e+00,9.817905205623231879e+00,6.601506920787014288e+00
3.206943184420297577e+00,3.710226316724740681e+00,2.703869204702792572e+00,9.789230288120352341e+00,6.596113991748316252e+00
3.233000947820757087e+00,3.696496100179841982e+00,2.710947578340107356e+00,9.738870874220133089e+00,6.586555626114632744e+00
3.266999052179242913e+00,3.680682408260206984e+00,2.719193046323918228e+00,9.680470149257876855e+00,6.575187068254596312e+00
3.293056815579702423e+00,3.670138952627920226e+00,2.724761694570002390e+00,9.641184910864794233e+00,6.567316003091274723e+00
3.306943184420297221e+00,3.663576161997144531e+00,2.728242009308821991e+00,9.616698847314587795e+00,6.562371315676557515e+00
3.333000947820757176e+00,3.658741579678029154e+00,2.730878049351649128e+00,9.598174147689583435e+00,6.558384856285906395e+00
3.366999052179242558e+00,3.647537578496034438e+00,2.736821189748584793e+00,9.556534827019515177e+00,6.549990659013238847e+00
3.393056815579702512e+00,3.635143884903052403e+00,2.743315320542579094e+00,9.511208796696315915e+00,6.541150156529482729e+00
3.406943184420297310e+00,3.621592693011091768e+00,2.749735003842362691e+00,9.465086478521433477e+00,6.533787259392153324e+00
3.433000947820757265e+00,3.670724585059264022e+00,2.725527671411956288e+00,9.637733997934960328e+00,6.563917950397904377e+00
3.466999052179242646e+00,3.949605594190759295e+00,2.581830114809363419e+00,1.069032427985728795e+01,6.766703677691928931e+00
3.493056815579702601e+00,4.110733816124549911e+00,2.505206904471561025e+00,1.129779275573245378e+01,6.870909952510379171e+00
3.506943184420297399e+00,4.098179010039027403e+00,2.510636981071688201e+00,1.125231452816468902e+01,6.864216094880597474e+00
3.533000947820757354e+00,4.095776721139463561e+00,2.511842277352487329e+00,1.124253499259446087e+01,6.862272871570706201e+00
3.566999052179242735e+00,4.109609426854263781e+00,2.505457481583781121e+00,1.129412085801621402e+01,6.870556106995670653e+00
3.593056815579702690e+00,4.088651617006127559e+00,2.515581419071815983e+00,1.121285262290835405e+01,6.856082196065686141e+00
3.606943184420297488e+00,4.062273988807456604e+00,2.528306386015652052e+00,1.111142933851691161e+01,6.838183102082465048e+00
3.633000947820757442e+00,4.041031140639206320e+00,2.538559953140739012e+00,1.103035140067557940e+01,6.823970799029039469e+00
3.666999052179242824e+00,4.016383901646675803e+00,2.550392061273995203e+00,1.093738897779482322e+01,6.807982781047529741e+00
3.693056815579702779e+00,3.998876094190136232e+00,2.558812816626583775e+00,1.087161119383982921e+01,6.796666699447698967e+00
3.706943184420297577e+00,3.991535726702461595e+00,2.562360576374789645e+00,1.084400098086048381e+01,6.791872679678524705e+00
3.733000947820757087e+00,3.982411087792227633e+00,2.566811827151903813e+00,1.080945042627692310e+01,6.785744984622793297e+00
3.766999052179242913e+00,3.965070639279483444e+00,2.575410738045806891e+00,1.074289248599107616e+01,6.773455925077310091e+00
3.793056815579702423e+00,3.948608602464463324e+00,2.583629700063703183e+00,1.067956475907473468e+01,6.761599992722278074e+00
3.806943184420297221e+00,3.939339726451144497e+00,2.588266008357764214e+00,1.064397131975058919e+01,6.754920912431361835e+00
3.833000947820757176e+00,3.923025998956212845e+00,2.596423905481684447e+00,1.058156469758566054e+01,6.743241505664928859e+00
3.866999052179242558e+00,3.903092737143764701e+00,2.606314126686169796e+00,1.050630907166307892e+01,6.729476968148769167e+00
3.893056815579702512e+00,3.887530740027089315e+00,2.613979539603349167e+00,1.044828199297664462e+01,6.719099276436743651e+00
3.906943184420297310e+00,3.878756879245244260e+00,2.618295531344987825e+00,1.041572971228402444e+01,6.713316944416733101e+00
3.933000947820757265e+00,3.860735366641529609e+00,2.627200893364475043e+00,1.034883425758073372e+01,6.701336192969391981e+00
3.966999052179242646e+00,3.836974594499827695e+00,2.639082796267600894e+00,1.026012383387704929e+01,6.685035032929713239e+00
3.993056815579702601e+00,3.819789784158129198e+00,2.647791893487728032e+00,1.019552060262405035e+01,6.672828335284369139e+00
4.006943184420297399e+00,3.811249979549742761e+00,2.652158541333630826e+00,1.016326660364900647e+01,6.666622930916805245e+00
4.033000947820757354e+00,3.795886674337759725e+00,2.660063690590517727e+00,1.010513983127864712e+01,6.655322391204959942e+00
4.066999052179242291e+00,3.775485595500184477e+00,2.670580563999895851e+00,1.002837154303065681e+01,6.640451466020014237e+00
4.093056815579702246e+00,3.759391862603993939e+00,2.678858413766636026e+00,9.968374032156503972e+00,6.628980428533842506e+00
4.106943184420297044e+00,3.750658761039192157e+00,2.683337594113958335e+00,9.936057415352463451e+00,6.622874839058598972e+00
4.133000947820756998e+00,3.734641210058070815e+00,2.691532742075960716e+00,9.877177345138305142e+00,6.611864962112869115e+00
4.166999052179242824e+00,3.714688237358667156e+00,2.701754450089651982e+00,9.804139396471260426e+00,6.598224918225240820e+00
4.193056815579702779e+00,3.700101778373255712e+00,2.709278043961860671e+00,9.750647281045845105e+00,6.588093966791302769e+00
4.206943184420297577e+00,3.692578712625997017e+00,2.713188168701683445e+00,9.722930874335737883e+00,6.582751263426166233e+00
4.233000947820757531e+00,3.679020262880772218e+00,2.720295247939779060e+00,9.672707136968645258e+00,6.572882483524741914e+00
4.266999052179242469e+00,3.663459641154890978e+00,2.728529436030493027e+00,9.614762303456657833e+00,6.561258513295402217e+00
4.293056815579702423e+00,3.653815691278519573e+00,2.733654779374411259e+00,9.578819204690386613e+00,6.553983570897243816e+00
4.306943184420297221e+00,3.649109677241901828e+00,2.736148858929976502e+00,9.561362210216794111e+00,6.550476044778364759e+00
4.333000947820757176e+00,3.644827410651756860e+00,2.738400777058218605e+00,9.545583291350450139e+00,6.547349308950914271e+00
4.366999052179243002e+00,3.640512594704171434e+00,2.740609440137345310e+00,9.530105841309694625e+00,6.544480751950340292e+00
4.393056815579702956e+00,3.645486670562607667e+00,2.737922409154422088e+00,9.548774144398601393e+00,6.548353489744718203e+00
4.406943184420297754e+00,3.652437403946762640e+00,2.734065965132855602e+00,9.575302226274928330e+00,6.554049506726671304e+00
4.433000947820757709e+00,3.706295006253714774e+00,2.706356585411269222e+00,9.771754965690163885e+00,6.591322971594316904e+00
4.466999052179242646e+00,3.868353257871692819e+00,2.623300322439559462e+00,1.037742029090676965e+01,6.706613640952911126e+00
4.493056815579702601e+00,3.989884655095483179e+00,2.563586416358513809e+00,1.083434206113986420e+01,6.788631124525945637e+00
4.506943184420297399e+00,4.025904206896640858e+00,2.545953621737875761e+00,1.097183352142263679e+01,6.813272843543544788e+00
4.533000947820757354e+00,4.076551070893921214e+00,2.521518940462471825e+00,1.116528897756028549e+01,6.847264258063079367e+00
4.566999052179242291e+00,4.113903515145596046e+00,2.503668691927546597e+00,1.130865298215607595e+01,6.872215731678292805e+00
4.593056815579702246e+00,4.109206206796865324e+00,2.505858677884127861e+00,1.129103259825807548e+01,6.869351420952090059e+00
4.606943184420297044e+00,4.093964333674946943e+00,2.513134320843299907e+00,1.123263276401180022e+01,6.859263936191177358e+00
4.633000947820756998e+00,4.070326240204484414e+00,2.524455379040399627e+00,1.114228224365195885e+01,6.843605147417002321e+00
4.666999052179242824e+00,4.046328626425268027e+00,2.536059933629352336e+00,1.105036611049086481e+01,6.827402770949254851e+00
4.693056815579702779e+00,4.029675084618728143e+00,2.544170415489521719e+00,1.098646926521433720e+01,6.815977116337306185e+00
4.706943184420297577e+00,4.020677147928761741e+00,2.548568288077764699e+00,1.095193576381571887e+01,6.809758257671579607e+00
4.733000947820757531e+00,4.001900079675908550e+00,2.557747975572882471e+00,1.088010799189378908e+01,6.796838861088525086e+00
4.766999052179242469e+00,3.976920463148921225e+00,2.569954125948865187e+00,1.078516122566627189e+01,6.779844684853587822e+00
4.793056815579702423e+00,3.959285552916250950e+00,2.578580333824006754e+00,1.071846868730703228e+01,6.767931072445785290e+00
4.806943184420297221e+00,3.950863144763567814e+00,2.582702379549904226e+00,1.068671208080902524e+01,6.762264149147435788e+00
4.833000947820757176e+00,3.934803154166341965e+00,2.590593531526959925e+00,1.062613981903134075e+01,6.751379549813006697e+00
4.866999052179243002e+00,3.911753613421022013e+00,2.602004298230502055e+00,1.053906509249634738e+01,6.735511827954455022e+00
4.893056815579702956e+00,3.893395327475544843e+00,2.611153964662653149e+00,1.046969160672628796e+01,6.722725748424561942e+00
4.906943184420297754e+00,3.883686874769580299e+00,2.616009188000307795e+00,1.043303654344834364e+01,6.715935707398744903e+00
4.933000947820757709e+00,3.866056252527763526e+00,2.624844919127446552e+00,1.036661374173392858e+01,6.703610258487492146e+00
4.966999052179242646e+00,3.842094791219081262e+00,2.636869104796383922e+00,1.027679917529321330e+01,6.686976593328940233e+00
4.993056815579702601e+00,3.823013770409967815e+00,2.646469465533612286e+00,1.020557369643162637e+01,6.673775134831135603e+00
5.006943184420297399e+00,3.812674535573038703e+00,2.651685922165234022e+00,1.016705602191469637e+01,6.666616785050737626e+00
5.033000947820757354e+00,3.793892727796728703e+00,2.661198582205628771e+00,1.009715098801942013e+01,6.653555933487909968e+00
5.066999052179242291e+00,3.770403296968045659e+00,2.673189318704207285e+00,1.000969010446458185e+01,6.637015536583204423e+00
5.093056815579702246e+00,3.752720021231111147e+00,2.682278710138888744e+00,9.943874883379237417e+00,6.624444954007698172e+00
5.106943184420297044e+00,3.743279658796241360e+00,2.687149325940008548e+00,9.908776294061222956e+00,6.617710401877691773e+00
5.133000947820756998e+00,3.725503772043746498e+00,2.696341243367186280e+00,9.842845997072963371e+00,6.605043639288378898e+00
5.166999052179242824e+00,3.702871730759244695e+00,2.708054998150687620e+00,9.759361922159792258e+00,6.589049413385103193e+00
5.193056815579702779e+00,3.687040083853539763e+00,2.716268940162595236e+00,9.701169693229331870e+00,6.577884612451837754e+00
5.206943184420297577e+00,3.679450005246010846e+00,2.720215211609784856e+00,9.673305888225831595e+00,6.572521623091783560e+00
5.233000947820757531e+00,3.667448558369869271e+00,2.726491684448941299e+00,9.629114021435459136e+00,6.563905306496971903e+00
5.266999052179242469e+00,3.655344012212490501e+00,2.732885980652826508e+00,9.584240686690307598e+00,6.554951226662522501e+00
5.293056815579702423e+00,3.649226567530357901e+00,2.736110088604029489e+00,9.561662184937720355e+00,6.550471728731720233e+00
5.306943184420297221e+00,3.647313553129079899e+00,2.737104574171990379e+00,9.554709107379540711e+00,6.549141558711361277e+00
5.333000947820757176e+00,3.647353416690190198e+00,2.736931102879499811e+00,9.555865207932752625e+00,6.549862404480310651e+00
5.366999052179243002e+00,3.658917885452481755e+00,2.730695747795290895e+00,9.599486130174231135e+00,6.558965266985698150e+00
5.393056815579702956e+00,3.681217150561350238e+00,2.719148588381902432e+00,9.680697033948522545e+00,6.574386023704355431e+00
5.406943184420297754e+00,3.698786931988427007e+00,2.710139508271329323e+00,9.744442788212461792e+00,6.586242305510388917e+00
5.433000947820757709e+00,3.748468883551685060e+00,2.685328786426487202e+00,9.922225342437778650e+00,6.617518812798869554e+00
5.466999052179242646e+00,3.839999636402812833e+00,2.638957824891983606e+00,1.026152255318474538e+01,6.680679378134921187e+00
5.493056815579702601e+00,3.908346194752242209e+00,2.603563019027593128e+00,1.052743210972255916e+01,6.733942942322894254e+00
5.506943184420297399e+00,3.937889524464723845e+00,2.587960540205684445e+00,1.064616774808058430e+01,6.758802959008681555e+00
5.533000947820757354e+00,3.972907637712967510e+00,2.566655602922327528e+00,1.081026694490220663e+01,6.802490726367109275e+00
5.566999052179242291e+00,4.024168836193095622e+00,2.543558282143049798e+00,1.099015816109860566e+01,6.827595093832722561e+00
5.593056815579702246e+00,4.066349000280014891e+00,2.529712315982319382e+00,1.109952161693047046e+01,6.824009459201695549e+00
5.606943184420297044e+00,4.083905755997515818e+00,2.524504850366200870e+00,1.114117220640850725e+01,6.820169754191119260e+00
5.633000947820756998e+00,4.097475544794264124e+00,2.518947002609573271e+00,1.118567435779151076e+01,6.824735276335339940e+00
5.666999052179242824e+00,3.986412187373454596e+00,2.517160911456850059e+00,1.120074801557796107e+01,7.024328825713987534e+00
5.693056815579702779e+00,3.836865057399909684e+00,2.522473988711074533e+00,1.115923205474101643e+01,7.271061066650585047e+00
5.706943184420297577e+00,3.749442488400561491e+00,2.528850931085013354e+00,1.111070942277682150e+01,7.408240996594424921e+00
5.733000947820757531e+00,3.678061676470205654e+00,2.543289001770161928e+00,1.100101001740471318e+01,7.477450750609938801e+00
5.766999052179242469e+00,3.803353854009153157e+00,2.555900856350087569e+00,1.090327392961975761e+01,7.166881092411707677e+00
5.793056815579702423e+00,3.944257875235468003e+00,2.562336201303841321e+00,1.084715352497592100e+01,6.875281655061891151e+00
5.806943184420297221e+00,3.995350324461520497e+00,2.565923597868003725e+00,1.081494790904431902e+01,6.767208774428261187e+00
5.833000947820757176e+00,3.980264795052697924e+00,2.575105047829261640e+00,1.073297079227027773e+01,6.741367311548538410e+00
5.866999052179243002e+00,3.946828331513119181e+00,2.585809496576891409e+00,1.063686723464491024e+01,6.737604439060434380e+00
5.893056815579702956e+00,3.936949292050353044e+00,2.593884424003118028e+00,1.056607665598201429e+01,6.709558513566243221e+00
5.906943184420297754e+00,3.936772316217592937e+00,2.599152989425661975e+00,1.052159605178962565e+01,6.681613265038057747e+00
5.933000947820757709e+00,3.871556518515328893e+00,2.611950437591258556e+00,1.041820438682630900e+01,6.727400424740216600e+00
5.966999052179242646e+00,3.701243867870841697e+00,2.626362529120719991e+00,1.030561979852354604e+01,6.960916496196659864e+00
5.993056815579702601e+00,3.576187518086116679e+00,2.636705397975149801e+00,1.023136657744321099e+01,7.152425960397327920e+00
6.006943184420297399e+00,3.534815206232897467e+00,2.642440317980249809e+00,1.019230561849856365e+01,7.208513758036484198e+00
6.033000947820757354e+00,3.511686274576586886e+00,2.654312957198175393e+00,1.011379204692584644e+01,7.200096517836929166e+00
6.066999052179242291e+00,3.570408640044586246e+00,2.670163927592982045e+00,1.001132517399286570e+01,7.009929522988612938e+00
6.093056815579702246e+00,3.677420676130019661e+00,2.681912765803980303e+00,9.936026032572122801e+00,6.754752112714792034e+00
6.106943184420297044e+00,3.752180306834884682e+00,2.687930321631495811e+00,9.897484241530605686e+00,6.594488692015665343e+00
6.133000947820756998e+00,3.916191653771526227e+00,2.698631353235953600e+00,9.828378738828467576e+00,6.274194171117208896e+00
6.166999052179242824e+00,4.045846565334779044e+00,2.712713740099125026e+00,9.733109095300434888e+00,6.014259894761392999e+00
6.193056815579702779e+00,4.035330813624967483e+00,2.721643386177833523e+00,9.671321452848298250e+00,5.991653410541872837e+00
6.206943184420297577e+00,3.988055268926764541e+00,2.725692282904007779e+00,9.643711481073498959e+00,6.045372262148177356e+00
6.233000947820757531e+00,3.773819319775678860e+00,2.732749840254893314e+00,9.595299499220741879e+00,6.356491054658587991e+00
6.266999052179242469e+00,3.554283517778127788e+00,2.737799760038381436e+00,9.562278220261273276e+00,6.725883129772731728e+00
6.293056815579702423e+00,3.499881592897615690e+00,2.738762531579998605e+00,9.555717232773341507e+00,6.825743228117318928e+00
6.306943184420297221e+00,3.516471580527512408e+00,2.738608194846109622e+00,9.556427137002330596e+00,6.794045478656160597e+00
6.333000947820757176e+00,3.514364251499484837e+00,2.735513235719357450e+00,9.576123416040770664e+00,6.812130680502809454e+00
6.366999052179243002e+00,3.476172801981207261e+00,2.724185158152705011e+00,9.650256853338579077e+00,6.940288503378285512e+00
6.393056815579702956e+00,3.469024832073571041e+00,2.711805675369308055e+00,9.730348957446583569e+00,7.012308522183723802e+00
6.406943184420297754e+00,3.486567078383626672e+00,2.703589431147656708e+00,9.784047606131929697e+00,7.015530883366667858e+00
6.433000947820757709e+00,3.626923883096610179e+00,2.679531036964439394e+00,9.949100316006820321e+00,6.857808873777933911e+00
6.466999052179242646e+00,3.956125472219172323e+00,2.650797774645242910e+00,1.015474922332853502e+01,6.417105128892861110e+00
6.493056815579702601e+00,4.180804216938559748e+00,2.631994152211527993e+00,1.030235958769983817e+01,6.160513057487690958e+00
6.506943184420297399e+00,4.240940945970780973e+00,2.622687844560021908e+00,1.037812300635957996e+01,6.117818627149001820e+00
6.533000947820757354e+00,4.296281425927576336e+00,2.597970627685707523e+00,1.057886041400823096e+01,6.155823702659465546e+00
6.566999052179242291e+00,4.226443672201553703e+00,2.570652287872078112e+00,1.080439135701342934e+01,6.390947209397816131e+00
6.593056815579702246e+00,4.068017619930293982e+00,2.556037260097993258e+00,1.092441599778741512e+01,6.713599238278747272e+00
6.606943184420297044e+00,3.945070706986487430e+00,2.550591488656068329e+00,1.096943210091824383e+01,6.951353293549358270e+00
6.633000947820756998e+00,3.820176997146596864e+00,2.533329054078820253e+00,1.110576947241709433e+01,7.267836988124059872e+00
6.666999052179242824e+00,3.840745849430875936e+00,2.504929824203534938e+00,1.132492688019351945e+01,7.371567479446508919e+00
6.693056815579702779e+00,3.868309907185011109e+00,2.497416930703346249e+00,1.138436208769726399e+01,7.357452195435477016e+00
6.706943184420297577e+00,3.851744976953174859e+00,2.502683074440033906e+00,1.134253865532372529e+01,7.361948106112644830e+00
6.733000947820757531e+00,3.838714218283400648e+00,2.521127523974080020e+00,1.119639486561982089e+01,7.291761139897147359e+00
6.766999052179242469e+00,4.061988350214276622e+00,2.533324319806412372e+00,1.109208430892610941e+01,6.826757829291278945e+00
6.793056815579702423e+00,4.286761287136776843e+00,2.540567994482452630e+00,1.102219572745079113e+01,6.428043801112123035e+00
6.806943184420297221e+00,4.371866048373189706e+00,2.547820543965912954e+00,1.095594082208252296e+01,6.265025449578520700e+00
6.833000947820757176e+00,4.369885605080959579e+00,2.566333001088319854e+00,1.079004770650286638e+01,6.172957762302203832e+00
6.866999052179243002e+00,4.278088766197854831e+00,2.576206634992611821e+00,1.069597064897637928e+01,6.250437539706784840e+00
6.893056815579702956e+00,4.146850823933285746e+00,2.584188985435546204e+00,1.062517774502533108e+01,6.405570272568520629e+00
6.906943184420297754e+00,4.047614739396569128e+00,2.595832378489816517e+00,1.053225788663206153e+01,6.505225030509107498e+00
6.933000947820757709e+00,3.801417366195696701e+00,2.608325220023221203e+00,1.043635222564963172e+01,6.863461191117452564e+00
6.966999052179242646e+00,3.567847914296284895e+00,2.618872386805428665e+00,1.036402381125544458e+01,7.262097530647985799e+00
6.993056815579702601e+00,3.485126276383412325e+00,2.633673491139405964e+00,1.026483178755593606e+01,7.363314105083135885e+00
7.006943184420297399e+00,3.477982406391012749e+00,2.647122128359685078e+00,1.017349498707244493e+01,7.312784970086396719e+00
7.033000947820757354e+00,3.491116163746070367e+00,2.656519801750127474e+00,1.011395372250104430e+01,7.242636200085988740e+00
7.066999052179242291e+00,3.578463366502789622e+00,2.672652427940991338e+00,1.001010946958949432e+01,6.993301624443003739e+00
7.093056815579702246e+00,3.711955657892388682e+00,2.690451477758527332e+00,9.891804075966073029e+00,6.662124354135295690e+00
7.106943184420297044e+00,3.807583608436285072e+00,2.700673715986710022e+00,9.821968199046105852e+00,6.448951099382315810e+00
7.133000947820756998e+00,4.024454587526657967e+00,2.707854719360438978e+00,9.773819828979846136e+00,6.071518274347471156e+00
7.166999052179242824e+00,4.123205652493311391e+00,2.725123389263220286e+00,9.649183117854164493e+00,5.850534712002106730e+00
7.193056815579702779e+00,4.058172517186065420e+00,2.736725825169239457e+00,9.567394596190903044e+00,5.893905788673155399e+00
7.206943184420297577e+00,3.988425439832618657e+00,2.738906539897259407e+00,9.571423504167547947e+00,5.999500083778193549e+00
7.233000947820757531e+00,3.802555190756888415e+00,2.740989178925080871e+00,9.512223848151919015e+00,6.253836809044800660e+00
7.266999052179242469e+00,3.571072695703095601e+00,2.745469328443781443e+00,9.502103115175765780e+00,6.652135033969766020e+00
7.293056815579702423e+00,3.432431722023904452e+00,2.749675362436939441e+00,9.522760480511619718e+00,6.935870289428951452e+00
7.306943184420297221e+00,3.345671858419171141e+00,2.727712612814919613e+00,9.478413538785188663e+00,7.082593526718230947e+00
7.333000947820757176e+00,3.031791798507419422e+00,2.541093816955288798e+00,8.515469327035203762e+00,7.021812423949637783e+00
7.366999052179243002e+00,2.667076477036114834e+00,2.295267560111181826e+00,7.110153405970882190e+00,6.664744587557064115e+00
7.393056815579702956e+00,2.520366002309129883e+00,2.189030412002531900e+00,6.576166419170552224e+00,6.523027224166596305e+00
7.406943184420297754e+00,2.406888325033138543e+00,2.008742577123433737e+00,6.161170045498613135e+00,6.399517980766500358e+00
7.433000947820757709e+00,2.002107038026180064e+00,1.498810269340808299e+00,4.274061967697585729e+00,5.336954876187915531e+00
7.466999052179242646e+00,1.650415921450237411e+00,1.149694149476480298e+00,3.154479678036832269e+00,4.778310177814086401e+00
7.493056815579702601e+00,1.585591140007520217e+00,1.123061473059467907e+00,3.107878648704438529e+00,4.900189226413214527e+00
7.506943184420297399e+00,1.643813572911958509e+00,8.801322096661082783e-01,2.609545447839295207e+00,3.968736921937833451e+00
7.533000947820757354e+00,1.285204101629637607e+00,2.699350495600644217e-01,1.342047204209927402e+00,2.610572131127291584e+00
7.566999052179242291e+00,1.058373086135625085e+00,7.136138529777874551e-02,1.118061209103712983e+00,2.640990270231700077e+00
7.593056815579702246e+00,1.171309741769598123e+00,1.456032025065457092e-01,1.182493321999708469e+00,2.523869818185782599e+00
7.606943184420297044e+00,1.133894990816215032e+00,4.192049965371250769e-02,1.052758758188057087e+00,2.321111669763720187e+00
7.633000947820756998e+00,1.102325414322763208e+00,-1.015483722165849353e-02,9.874727251517896320e-01,2.239521815249230219e+00
7.666999052179242824e+00,1.140646211862385462e+00,1.440937515937219804e-03,1.001840434481757747e+00,2.195773816769195808e+00
7.693056815579702779e+00,1.160087615355249735e+00,3.425232385170316491e-03,1.004343010088669219e+00,2.164368873512007685e+00
7.706943184420297577e+00,1.161496438385841712e+00,-3.108680693455689089e-03,9.960281223580647048e-01,2.143846699483358265e+00
7.733000947820757531e+00,1.178356132078359764e+00,2.227327372901748842e-04,1.000292541959346027e+00,2.122220343087304339e+00
7.766999052179242469e+00,1.190955565850370768e+00,1.406829949449024289e-05,1.000013358904908278e+00,2.099182764620767028e+00
7.793056815579702423e+00,1.196810902876930038e+00,-2.178406789187163997e-04,9.997209781735644230e-01,2.088301869097292762e+00
7.806943184420297221e+00,1.199092773263322753e+00,1.275738828458766109e-04,1.000165372694209687e+00,2.085254358535300501e+00
7.833000947820757176e+00,1.199923783391506849e+00,1.152565985675964000e-06,1.000001457259843685e+00,2.083468698389752127e+00
7.866999052179243002e+00,1.196095022667704288e+00,-3.747925171128605942e-06,9.999951618536765396e-01,2.090124828927351519e+00
7.893056815579702956e+00,1.189341268860137912e+00,1.014763299900952319e-05,1.000013092157566286e+00,2.102031431895020397e+00
7.906943184420297754e+00,1.184397449019820803e+00,-4.661532399150465735e-06,9.999940048518887181e-01,2.110765279170983000e+00
7.933000947820757709e+00,1.172779516092411045e+00,-1.038656624363683754e-07,9.999998629965748398e-01,2.131687689959999243e+00
7.966999052179242646e+00,1.153247984255826308e+00,1.004309042154029305e-07,1.000000131882288867e+00,2.167790764723456665e+00
7.993056815579702601e+00,1.135252367512206151e+00,-4.234000704542667693e-07,9.999994631927360267e-01,2.202152340329702529e+00
8.006943184420297399e+00,1.124705953273412273e+00,3.399407483294858892e-07,1.000000425393680947e+00,2.222804152683684809e+00
8.033000947820756465e+00,1.103334188572615560e+00,-7.068127535228918298e-08,9.999999133473774782e-01,2.265859074486485714e+00
8.066999052179243179e+00,1.072876228791481923e+00,3.180533081078771780e-08,1.000000037715244483e+00,2.330184999162654869e+00
8.093056815579702246e+00,1.048060851760037604e+00,2.073180500140051670e-08,1.000000026076681481e+00,2.385357740434045137e+00
8.106943184420297044e+00,1.034476351812493755e+00,-5.093281887226028016e-08,9.999999389235844083e-01,2.416681486172923332e+00
8.133000947820756110e+00,1.008589076736076784e+00,1.529025583025122791e-08,1.000000017894141502e+00,2.478710212513577815e+00
8.166999052179242824e+00,9.746618722131439316e-01,-6.055206780357798160e-09,9.999999932021910176e-01,2.564992080103411620e+00
8.193056815579701890e+00,9.491018999548609392e-01,-2.845196713625057082e-09,9.999999965165931037e-01,2.634069104076582679e+00
8.206943184420296689e+00,9.358061658600274058e-01,7.261670134539610390e-09,1.000000008281075381e+00,2.671493426638337443e+00
8.233000947820757531e+00,9.117409645139131769e-01,-1.780745003420549138e-09,9.999999980236919939e-01,2.742006877350392724e+00
8.266999052179242469e+00,8.826512133740551658e-01,5.639561913368946516e-10,1.000000000593901373e+00,2.832375873509720421e+00
8.293056815579703311e+00,8.626045999648240814e-01,3.971277928702341433e-10,1.000000000459575045e+00,2.898199245924360845e+00
8.306943184420298110e+00,8.528528137584175939e-01,-6.216663619108558736e-10,9.999999993226500461e-01,2.931338160554847416e+00
8.333000947820757176e+00,8.365017580222308125e-01,9.720429052966867069e-11,1.000000000103275166e+00,2.988636875275698657e+00
8.366999052179243890e+00,8.193716242952574502e-01,-3.531377646025955282e-11,9.999999999638224946e-01,3.051118595984831483e+00
8.393056815579702956e+00,8.097464832369112298e-01,1.817994574057517344e-11,1.000000000018251844e+00,3.087386054524170920e+00
8.406943184420297754e+00,8.059262310857474576e-01,-3.363087404025236631e-12,9.999999999964530595e-01,3.102020884247831845e+00
8.433000947820756821e+00,8.012926219175179332e-01,-4.937155655873390134e-12,9.999999999947737361e-01,3.119958841009115691e+00
8.466999052179243535e+00,8.003161616873630813e-01,1.028404677780991774e-11,1.000000000010882406e+00,3.123765481327129834e+00
8.493056815579702601e+00,8.034690629585903299e-01,-1.827531099487899084e-11,9.999999999806173934e-01,3.111507480755846711e+00
8.506943184420297399e+00,8.065156751934310364e-01,4.396047532172282172e-12,1.000000000004672485e+00,3.099753764131234046e+00
8.533000947820756465e+00,8.147339822008742294e-01,3.407202525571661881e-12,1.000000000003649969e+00,3.068486223264891066e+00
8.566999052179243179e+00,8.301502668797277051e-01,-3.176388821423309893e-12,9.999999999965610842e-01,3.011502976910569007e+00
8.593056815579702246e+00,8.453092703573339417e-01,3.085484772728895884e-12,1.000000000003376632e+00,2.957497436354421971e+00
8.606943184420297044e+00,8.544768300091430957e-01,5.547121117548512017e-13,1.000000000000610623e+00,2.925766869506311263e+00
8.633000947820756110e+00,8.735349250123608522e-01,-9.071210096886293391e-13,9.999999999989910293e-01,2.861934798957353809e+00
8.666999052179242824e+00,9.015695104666292536e-01,5.166217382232275438e-13,1.000000000000592193e+00,2.772942042713428812e+00
8.693056815579701890e+00,9.250231633855735547e-01,-2.401245426554208733e-13,9.999999999997215561e-01,2.702635024672608743e+00
8.706943184420296689e+00,9.380671321384141947e-01,-2.628000650272606177e-13,9.999999999996997957e-01,2.665054466091631991e+00
8.733000947820757531e+00,9.632989288078100953e-01,1.219559039843969348e-13,1.000000000000146549e+00,2.595248396148841952e+00
8.766999052179242469e+00,9.970879707719194629e-01,-6.082537729564633389e-14,9.999999999999307221e-01,2.507301334770283496e+00
8.793056815579703311e+00,1.023094000927930791e+00,-6.386071672077956406e-15,9.999999999999983347e-01,2.443568232960543263e+00
8.806943184420298110e+00,1.036820760305247502e+00,3.700826750447310423e-14,1.000000000000048184e+00,2.411217151230751643e+00
8.833000947820757176e+00,1.062048634824910298e+00,-1.707629812288249357e-14,9.999999999999823475e-01,2.353941164297157940e+00
8.866999052179243890e+00,1.093319397393267334e+00,-1.018779881918890132e-15,1.000000000000003775e+00,2.286614511697681706e+00
8.893056815579702956e+00,1.115510621611524922e+00,-2.011438232237772503e-15,1.000000000000001776e+00,2.241126127860955997e+00
8.906943184420297754e+00,1.126559382180175373e+00,-9.838339746432216896e-15,9.999999999999917843e-01,2.219146224819371849e+00
8.933000947820756821e+00,1.145606671015197531e+00,-3.943418980060185233e-15,9.999999999999995559e-01,2.182249862236385507e+00
8.966999052179243535e+00,1.166702980904923859e+00,-4.524337675027162942e-15,9.999999999999986677e-01,2.142790445311911984e+00
8.993056815579702601e+00,1.179646213550842537e+00,-4.529907045239584177e-15,9.999999999999985567e-01,2.119279468099820374e+00
9.006943184420297399e+00,1.185311853384680703e+00,-3.237164654798792623e-15,1.000000000000000222e+00,2.109149581910619631e+00
9.033000947820756465e+00,1.193515115930769532e+00,-3.482258941021963880e-15,1.000000000000000222e+00,2.094652984809799889e+00
9.066999052179243179e+00,1.199271860721348171e+00,-3.881692288508741835e-15,1.000000000000000222e+00,2.084598231543830060e+00
9.093056815579702246e+00,1.199798147032187234e+00,-3.869899364726902811e-15,1.000000000000000222e+00,2.083683831471139225e+00
9.106943184420297044e+00,1.198693519903780036e+00,-4.151401081446873623e-15,9.999999999999997780e-01,2.085604000095601318e+00
9.133000947820756110e+00,1.194044311390876967e+00,-4.370492956263976058e-15,1.000000000000000222e+00,2.093724643340821867e+00
9.166999052179242824e+00,1.183052039184079973e+00,-3.581428875076360656e-15,1.000000000000000222e+00,2.113178387084464482e+00
9.193056815579701890e+00,1.171032525916068767e+00,-3.539858413332243311e-15,1.000000000000000222e+00,2.134868113970032510e+00
9.206943184420296689e+00,1.163428083071670116e+00,-3.590577831263681468e-15,9.999999999999997780e-01,2.148822120057070961e+00
9.233000947820757531e+00,1.147064691890547605e+00,-3.732356698253987703e-15,1.000000000000000222e+00,2.179476029272244375e+00
9.266999052179242469e+00,1.122014694291495474e+00,-4.167432817372926185e-15,1.000000000000000222e+00,2.228134812065580395e+00
9.293056815579703311e+00,1.100392177487821588e+00,-4.191685993491234110e-15,1.000000000000000000e+00,2.271917277445084871e+00
9.306943184420298110e+00,1.088149751749956540e+00,-4.265993433393812831e-15,9.999999999999995559e-01,2.297477893993462583e+00
9.333000947820757176e+00,1.064078506754973619e+00,-4.559451673132422352e-15,1.000000000000000222e+00,2.349450707000962257e+00
9.366999052179243890e+00,1.031103896825120936e+00,-4.890034565660154571e-15,1.000000000000000222e+00,2.424585929408052731e+00
9.393056815579702956e+00,1.005172322710963462e+00,-4.648646482235194142e-15,1.000000000000000222e+00,2.487135731371379777e+00
9.406943184420297754e+00,9.912892868697787963e-01,-4.557292606094155468e-15,9.999999999999997780e-01,2.521968140999806707e+00
9.433000947820756821e+00,9.654036683497309035e-01,-5.279000443744873302e-15,1.000000000000000222e+00,2.589590325747903599e+00
9.466999052179243535e+00,9.325777806296332573e-01,-6.170305389674815674e-15,1.000000000000000222e+00,2.680741544487706740e+00
9.493056815579702601e+00,9.086861029433950243e-01,-5.998604459702185361e-15,1.000000000000000222e+00,2.751225084109967689e+00
9.506943184420297399e+00,8.965615083606263136e-01,-5.538023048733208752e-15,9.999999999999997780e-01,2.788431107834732359e+00
9.533000947820756465e+00,8.751992185217227771e-01,-5.433631539633906635e-15,1.000000000000000222e+00,2.856492495757353201e+00
9.566999052179243179e+00,8.505589751681166266e-01,-5.334994135028457748e-15,1.000000000000000222e+00,2.939243571565234525e+00
9.593056815579702246e+00,8.345567098587856059e-01,-5.214743477117664140e-15,1.000000000000000000e+00,2.995602300559086828e+00
9.606943184420297044e+00,8.271590801483079680e-01,-4.998433191318662717e-15,9.999999999999994449e-01,3.022393225196481126e+00
9.633000947820756110e+00,8.155503525790144259e-01,-4.836397873557661557e-15,1.000000000000000000e+00,3.065414651706362292e+00
9.666999052179242824e+00,8.051285445233917759e-01,-4.562228296084653268e-15,1.000000000000000222e+00,3.105094232474286731e+00
9.693056815579701890e+00,8.009336042372041664e-01,-4.416352227577590840e-15,1.000000000000000000e+00,3.121357359429261180e+00
9.706943184420296689e+00,8.000741371534970670e-01,-4.287741192742178636e-15,9.999999999999997780e-01,3.124710428579153376e+00
9.733000947820757531e+00,8.010611932313074224e-01,-4.240297412364573061e-15,1.000000000000000222e+00,3.120860205342792959e+00
9.766999052179242469e+00,8.074094425589487534e-01,-3.168711518647238337e-15,1.000000000000000222e+00,3.096322470637289381e+00
9.793056815579703311e+00,8.160488949816191440e-01,-2.338183617147299700e-15,9.999999999999997780e-01,3.063541921781917754e+00
9.806943184420298110e+00,8.219380180417364956e-01,-2.228530535283367365e-15,9.999999999999986677e-01,3.041591878127544391e+00
9.833000947820757176e+00,8.352791920140206772e-01,-1.998950047778648807e-15,9.999999999999991118e-01,2.993011227745314251e+00
9.866999052179243890e+00,8.568432258865833484e-01,-2.636241829535958177e-15,9.999999999999991118e-01,2.917686601785555389e+00
9.893056815579702956e+00,8.762018317536025558e-01,-3.122982411130515848e-15,9.999999999999994449e-01,2.853223891345420427e+00
9.906943184420297754e+00,8.873976822420815980e-01,-2.932807668553861420e-15,9.999999999999985567e-01,2.817226199738933179e+00
9.933000947820756821e+00,9.098265894307152601e-01,-2.832708963541230153e-15,9.999999999999991118e-01,2.747776366443923646e+00
9.966999052179243535e+00,9.413267802842191223e-01,-1.771782905439526119e-15,9.999999999999991118e-01,2.655825853849777651e+00
9.993056815579702601e+00,9.666648777243646018e-01,0.000000000000000000e+00,1.000000000000000000e+00,2.586211682672567402e+00


==> figs/data/shu-osher_p3_n200.csv <==
x,r,u,p,e
3.471592210148685687e-03,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999949e+01,6.697509011203370832e+00
1.650047391037859357e-02,3.857143000000000210e+00,2.629369000000000955e+00,1.033330000000000126e+01,6.697509011203371720e+00
3.349952608962140921e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033330000000000481e+01,6.697509011203374385e+00
4.652840778985131709e-02,3.857142999999997546e+00,2.629369000000000511e+00,1.033329999999999416e+01,6.697509011203371720e+00
5.347159221014868846e-02,3.857142999999993549e+00,2.629369000000001844e+00,1.033329999999997995e+01,6.697509011203369056e+00
6.650047391037859634e-02,3.857142999999996213e+00,2.629369000000001400e+00,1.033329999999998705e+01,6.697509011203369056e+00
8.349952608962141198e-02,3.857142999999997546e+00,2.629369000000001844e+00,1.033329999999998705e+01,6.697509011203366391e+00
9.652840778985131986e-02,3.857142999999997546e+00,2.629369000000000955e+00,1.033329999999999060e+01,6.697509011203369944e+00
1.034715922101486912e-01,3.857142999999996658e+00,2.629368999999999623e+00,1.033329999999999416e+01,6.697509011203372609e+00
1.165004739103785991e-01,3.857142999999994881e+00,2.629369000000000955e+00,1.033329999999999238e+01,6.697509011203375273e+00
1.334995260896214009e-01,3.857142999999993549e+00,2.629369000000002288e+00,1.033329999999998527e+01,6.697509011203372609e+00
1.465284077898513226e-01,3.857142999999992217e+00,2.629369000000002732e+00,1.033329999999997995e+01,6.697509011203371720e+00
1.534715922101486940e-01,3.857142999999989552e+00,2.629369000000003176e+00,1.033329999999996929e+01,6.697509011203369944e+00
1.665004739103785880e-01,3.857142999999984223e+00,2.629369000000007173e+00,1.033329999999994975e+01,6.697509011203365503e+00
1.834995260896214175e-01,3.857142999999988220e+00,2.629369000000005840e+00,1.033329999999995508e+01,6.697509011203362839e+00
1.965284077898513115e-01,3.857142999999987776e+00,2.629369000000004952e+00,1.033329999999995685e+01,6.697509011203364615e+00
2.034715922101486829e-01,3.857142999999983335e+00,2.629369000000006285e+00,1.033329999999994087e+01,6.697509011203361950e+00
2.165004739103786047e-01,3.857142999999981559e+00,2.629369000000008061e+00,1.033329999999993731e+01,6.697509011203361950e+00
2.334995260896214064e-01,3.857142999999980226e+00,2.629369000000008505e+00,1.033329999999993198e+01,6.697509011203361950e+00
2.465284077898513004e-01,3.857142999999978894e+00,2.629369000000008061e+00,1.033329999999993731e+01,6.697509011203367280e+00
2.534715922101486996e-01,3.857142999999979338e+00,2.629369000000005840e+00,1.033329999999995152e+01,6.697509011203375273e+00
2.665004739103785658e-01,3.857142999999974009e+00,2.629369000000008505e+00,1.033329999999993731e+01,6.697509011203375273e+00
2.834995260896214231e-01,3.857142999999973565e+00,2.629369000000008949e+00,1.033329999999994087e+01,6.697509011203378826e+00
2.965284077898512893e-01,3.857142999999968680e+00,2.629369000000010725e+00,1.033329999999991600e+01,6.697509011203370832e+00
3.034715922101486885e-01,3.857142999999962463e+00,2.629369000000013834e+00,1.033329999999988402e+01,6.697509011203361062e+00
3.165004739103785547e-01,3.857142999999955357e+00,2.629369000000018719e+00,1.033329999999985382e+01,6.697509011203353957e+00
3.334995260896214120e-01,3.857142999999957578e+00,2.629369000000016943e+00,1.033329999999986626e+01,6.697509011203357510e+00
3.465284077898512782e-01,3.857142999999956245e+00,2.629369000000017387e+00,1.033329999999986093e+01,6.697509011203357510e+00
3.534715922101486774e-01,3.857142999999949584e+00,2.629369000000020495e+00,1.033329999999983606e+01,6.697509011203352181e+00
3.665004739103785991e-01,3.857142999999959798e+00,2.629369000000014722e+00,1.033329999999988047e+01,6.697509011203362839e+00
3.834995260896214009e-01,3.857142999999960242e+00,2.629369000000015166e+00,1.033329999999988225e+01,6.697509011203364615e+00
3.965284077898513226e-01,3.857142999999955801e+00,2.629369000000016943e+00,1.033329999999986448e+01,6.697509011203360174e+00
4.034715922101487218e-01,3.857142999999952249e+00,2.629369000000017831e+00,1.033329999999985205e+01,6.697509011203357510e+00
4.165004739103785880e-01,3.857142999999949584e+00,2.629369000000019607e+00,1.033329999999983784e+01,6.697509011203353069e+00
4.334995260896214453e-01,3.857142999999954469e+00,2.629369000000016499e+00,1.033329999999986271e+01,6.697509011203361062e+00
4.465284077898513115e-01,3.857142999999954913e+00,2.629369000000014722e+00,1.033329999999987692e+01,6.697509011203369944e+00
4.534715922101487107e-01,3.857142999999952249e+00,2.629369000000015166e+00,1.033329999999987159e+01,6.697509011203370832e+00
4.665004739103785769e-01,3.857142999999949584e+00,2.629369000000016943e+00,1.033329999999986093e+01,6.697509011203369056e+00
4.834995260896214342e-01,3.857142999999949140e+00,2.629369000000016943e+00,1.033329999999985560e+01,6.697509011203366391e+00
4.965284077898513004e-01,3.857142999999949140e+00,2.629369000000016054e+00,1.033329999999985915e+01,6.697509011203368168e+00
5.034715922101486996e-01,3.857142999999946920e+00,2.629369000000016499e+00,1.033329999999985027e+01,6.697509011203366391e+00
5.165004739103785658e-01,3.857142999999949584e+00,2.629369000000015166e+00,1.033329999999986448e+01,6.697509011203370832e+00
5.334995260896214786e-01,3.857142999999946920e+00,2.629369000000016943e+00,1.033329999999984672e+01,6.697509011203364615e+00
5.465284077898513448e-01,3.857142999999942923e+00,2.629369000000018275e+00,1.033329999999983606e+01,6.697509011203363727e+00
5.534715922101487440e-01,3.857142999999938926e+00,2.629369000000019163e+00,1.033329999999982718e+01,6.697509011203365503e+00
5.665004739103786102e-01,3.857142999999944255e+00,2.629369000000016943e+00,1.033329999999984139e+01,6.697509011203365503e+00
5.834995260896214120e-01,3.857142999999942035e+00,2.629369000000016499e+00,1.033329999999984494e+01,6.697509011203370832e+00
5.965284077898512782e-01,3.857142999999940258e+00,2.629369000000015610e+00,1.033329999999985205e+01,6.697509011203378826e+00
6.034715922101486774e-01,3.857142999999941146e+00,2.629369000000014278e+00,1.033329999999985915e+01,6.697509011203381490e+00
6.165004739103785436e-01,3.857142999999936706e+00,2.629369000000016499e+00,1.033329999999984139e+01,6.697509011203378826e+00
6.334995260896214564e-01,3.857142999999925603e+00,2.629369000000022272e+00,1.033329999999980942e+01,6.697509011203376161e+00
6.465284077898513226e-01,3.857142999999918942e+00,2.629369000000025380e+00,1.033329999999979343e+01,6.697509011203377938e+00
6.534715922101487218e-01,3.857142999999917610e+00,2.629369000000024936e+00,1.033329999999979520e+01,6.697509011203381490e+00
6.665004739103785880e-01,3.857142999999912281e+00,2.629369000000028489e+00,1.033329999999977034e+01,6.697509011203374385e+00
6.834995260896213898e-01,3.857142999999909616e+00,2.629369000000029821e+00,1.033329999999976145e+01,6.697509011203373497e+00
6.965284077898512560e-01,3.857142999999909616e+00,2.629369000000028933e+00,1.033329999999976501e+01,6.697509011203376161e+00
7.034715922101486552e-01,3.857142999999910060e+00,2.629369000000027157e+00,1.033329999999977389e+01,6.697509011203380602e+00
7.165004739103785214e-01,3.857142999999909616e+00,2.629369000000027601e+00,1.033329999999978099e+01,6.697509011203385931e+00
7.334995260896214342e-01,3.857142999999914945e+00,2.629369000000024492e+00,1.033329999999979520e+01,6.697509011203385931e+00
7.465284077898513004e-01,3.857142999999916277e+00,2.629369000000022716e+00,1.033329999999979876e+01,6.697509011203385931e+00
7.534715922101486996e-01,3.857142999999911392e+00,2.629369000000023604e+00,1.033329999999978988e+01,6.697509011203389484e+00
7.665004739103785658e-01,3.857142999999909616e+00,2.629369000000024936e+00,1.033329999999978099e+01,6.697509011203385931e+00
7.834995260896214786e-01,3.857142999999902511e+00,2.629369000000028933e+00,1.033329999999975080e+01,6.697509011203378826e+00
7.965284077898513448e-01,3.857142999999893629e+00,2.629369000000032930e+00,1.033329999999971882e+01,6.697509011203374385e+00
8.034715922101487440e-01,3.857142999999884747e+00,2.629369000000037371e+00,1.033329999999968329e+01,6.697509011203366391e+00
8.165004739103786102e-01,3.857142999999880306e+00,2.629369000000040035e+00,1.033329999999966731e+01,6.697509011203362839e+00
8.334995260896214120e-01,3.857142999999877642e+00,2.629369000000042256e+00,1.033329999999965310e+01,6.697509011203358398e+00
8.465284077898512782e-01,3.857142999999877642e+00,2.629369000000041368e+00,1.033329999999965665e+01,6.697509011203361062e+00
8.534715922101486774e-01,3.857142999999872757e+00,2.629369000000043144e+00,1.033329999999963889e+01,6.697509011203357510e+00
8.665004739103785436e-01,3.857142999999871869e+00,2.629369000000043588e+00,1.033329999999963889e+01,6.697509011203359286e+00
8.834995260896214564e-01,3.857142999999877198e+00,2.629369000000040923e+00,1.033329999999965310e+01,6.697509011203359286e+00
8.965284077898513226e-01,3.857142999999877198e+00,2.629369000000040035e+00,1.033329999999965132e+01,6.697509011203358398e+00
9.034715922101487218e-01,3.857142999999875421e+00,2.629369000000040479e+00,1.033329999999964599e+01,6.697509011203357510e+00
9.165004739103785880e-01,3.857142999999879862e+00,2.629369000000037815e+00,1.033329999999966020e+01,6.697509011203359286e+00
9.334995260896213898e-01,3.857142999999884303e+00,2.629369000000035150e+00,1.033329999999967974e+01,6.697509011203364615e+00
9.465284077898512560e-01,3.857142999999882971e+00,2.629369000000034706e+00,1.033329999999968507e+01,6.697509011203370832e+00
9.534715922101486552e-01,3.857142999999883415e+00,2.629369000000032486e+00,1.033329999999969928e+01,6.697509011203378826e+00
9.665004739103785214e-01,3.857142999999877642e+00,2.629369000000036483e+00,1.033329999999967619e+01,6.697509011203374385e+00
9.834995260896214342e-01,3.857142999999873645e+00,2.629369000000039147e+00,1.033329999999966020e+01,6.697509011203369944e+00
9.965284077898513004e-01,3.857142999999872313e+00,2.629369000000038703e+00,1.033329999999965843e+01,6.697509011203371720e+00
1.003471592210148700e+00,3.857142999999868760e+00,2.629369000000038703e+00,1.033329999999965132e+01,6.697509011203372609e+00
1.016500473910378677e+00,3.857142999999870536e+00,2.629369000000037815e+00,1.033329999999966375e+01,6.697509011203377938e+00
1.033499526089621368e+00,3.857142999999858102e+00,2.629369000000044476e+00,1.033329999999961935e+01,6.697509011203370832e+00
1.046528407789851345e+00,3.857142999999850552e+00,2.629369000000047585e+00,1.033329999999959625e+01,6.697509011203369056e+00
1.053471592210148744e+00,3.857142999999849220e+00,2.629369000000047585e+00,1.033329999999958559e+01,6.697509011203364615e+00
1.066500473910378721e+00,3.857142999999846111e+00,2.629369000000048917e+00,1.033329999999958559e+01,6.697509011203369944e+00
1.083499526089621412e+00,3.857142999999845667e+00,2.629369000000048917e+00,1.033329999999957494e+01,6.697509011203363727e+00
1.096528407789851389e+00,3.857142999999841670e+00,2.629369000000051138e+00,1.033329999999955717e+01,6.697509011203359286e+00
1.103471592210148788e+00,3.857142999999839894e+00,2.629369000000051138e+00,1.033329999999955184e+01,6.697509011203358398e+00
1.116500473910378544e+00,3.857142999999836785e+00,2.629369000000052470e+00,1.033329999999954651e+01,6.697509011203360174e+00
1.133499526089621456e+00,3.857142999999822131e+00,2.629369000000059131e+00,1.033329999999950388e+01,6.697509011203358398e+00
1.146528407789851212e+00,3.857142999999815025e+00,2.629369000000062240e+00,1.033329999999948079e+01,6.697509011203355733e+00
1.153471592210148611e+00,3.857142999999813693e+00,2.629369000000061352e+00,1.033329999999947724e+01,6.697509011203356621e+00
1.166500473910378588e+00,3.857142999999808364e+00,2.629369000000065348e+00,1.033329999999945592e+01,6.697509011203351292e+00
1.183499526089621279e+00,3.857142999999805699e+00,2.629369000000066681e+00,1.033329999999944881e+01,6.697509011203351292e+00
1.196528407789851256e+00,3.857142999999804367e+00,2.629369000000066237e+00,1.033329999999944881e+01,6.697509011203353957e+00
1.203471592210148655e+00,3.857142999999800814e+00,2.629369000000066237e+00,1.033329999999943816e+01,6.697509011203353069e+00
1.216500473910378632e+00,3.857142999999800370e+00,2.629369000000067125e+00,1.033329999999943993e+01,6.697509011203354845e+00
1.233499526089621323e+00,3.857142999999795041e+00,2.629369000000070677e+00,1.033329999999941329e+01,6.697509011203346851e+00
1.246528407789851300e+00,3.857142999999792377e+00,2.629369000000071122e+00,1.033329999999940618e+01,6.697509011203346851e+00
1.253471592210148700e+00,3.857142999999788380e+00,2.629369000000072010e+00,1.033329999999939730e+01,6.697509011203347740e+00
1.266500473910378677e+00,3.857142999999788380e+00,2.629369000000072454e+00,1.033329999999939197e+01,6.697509011203345075e+00
1.283499526089621368e+00,3.857142999999783051e+00,2.629369000000075118e+00,1.033329999999937776e+01,6.697509011203345075e+00
1.296528407789851345e+00,3.857142999999776833e+00,2.629369000000077783e+00,1.033329999999935822e+01,6.697509011203343299e+00
1.303471592210148744e+00,3.857142999999768840e+00,2.629369000000080892e+00,1.033329999999933335e+01,6.697509011203339746e+00
1.316500473910378721e+00,3.857142999999770616e+00,2.629369000000080892e+00,1.033329999999934401e+01,6.697509011203344187e+00
1.333499526089621412e+00,3.857142999999766175e+00,2.629369000000084000e+00,1.033329999999931736e+01,6.697509011203334417e+00
1.346528407789851389e+00,3.857142999999755517e+00,2.629369000000088441e+00,1.033329999999927651e+01,6.697509011203326423e+00
1.353471592210148788e+00,3.857142999999749744e+00,2.629369000000090661e+00,1.033329999999925874e+01,6.697509011203325535e+00
1.366500473910378544e+00,3.857142999999749744e+00,2.629369000000090661e+00,1.033329999999925874e+01,6.697509011203325535e+00
1.383499526089621456e+00,3.857142999999747079e+00,2.629369000000092438e+00,1.033329999999924809e+01,6.697509011203322871e+00
1.396528407789851212e+00,3.857142999999744415e+00,2.629369000000093326e+00,1.033329999999923920e+01,6.697509011203321982e+00
1.403471592210148611e+00,3.857142999999741750e+00,2.629369000000093770e+00,1.033329999999923210e+01,6.697509011203321982e+00
1.416500473910378588e+00,3.857142999999741750e+00,2.629369000000094214e+00,1.033329999999923388e+01,6.697509011203322871e+00
1.433499526089621279e+00,3.857142999999741750e+00,2.629369000000094214e+00,1.033329999999923388e+01,6.697509011203322871e+00
1.446528407789851256e+00,3.857142999999741306e+00,2.629369000000094214e+00,1.033329999999922677e+01,6.697509011203319318e+00
1.453471592210148655e+00,3.857142999999736421e+00,2.629369000000095991e+00,1.033329999999921078e+01,6.697509011203317542e+00
1.466500473910378632e+00,3.857142999999731092e+00,2.629369000000099543e+00,1.033329999999919124e+01,6.697509011203313989e+00
1.483499526089621323e+00,3.857142999999736421e+00,2.629369000000095991e+00,1.033329999999920723e+01,6.697509011203315765e+00
1.496528407789851300e+00,3.857142999999736865e+00,2.629369000000094658e+00,1.033329999999921078e+01,6.697509011203316653e+00
1.503471592210148700e+00,3.857142999999735089e+00,2.629369000000094214e+00,1.033329999999920190e+01,6.697509011203313989e+00
1.516500473910378677e+00,3.857142999999736865e+00,2.629369000000093326e+00,1.033329999999921789e+01,6.697509011203321094e+00
1.533499526089621368e+00,3.857142999999731092e+00,2.629369000000095991e+00,1.033329999999919480e+01,6.697509011203316653e+00
1.546528407789851345e+00,3.857142999999726207e+00,2.629369000000097323e+00,1.033329999999918236e+01,6.697509011203316653e+00
1.553471592210148744e+00,3.857142999999721766e+00,2.629369000000098655e+00,1.033329999999915927e+01,6.697509011203309548e+00
1.566500473910378721e+00,3.857142999999723099e+00,2.629369000000098655e+00,1.033329999999916993e+01,6.697509011203313989e+00
1.583499526089621412e+00,3.857142999999723099e+00,2.629369000000098655e+00,1.033329999999917170e+01,6.697509011203315765e+00
1.596528407789851389e+00,3.857142999999723543e+00,2.629369000000096435e+00,1.033329999999918591e+01,6.697509011203323759e+00
1.603471592210148788e+00,3.857142999999718658e+00,2.629369000000097323e+00,1.033329999999917348e+01,6.697509011203323759e+00
1.616500473910378544e+00,3.857142999999722655e+00,2.629369000000095102e+00,1.033329999999919657e+01,6.697509011203331752e+00
1.633499526089621456e+00,3.857142999999736421e+00,2.629369000000090661e+00,1.033329999999924098e+01,6.697509011203336193e+00
1.646528407789851212e+00,3.857142999999706667e+00,2.629369000000105316e+00,1.033329999999911664e+01,6.697509011203307772e+00
1.653471592210148611e+00,3.857142999999733313e+00,2.629369000000091550e+00,1.033329999999920723e+01,6.697509011203321094e+00
1.666500473910378588e+00,3.857142999999391808e+00,2.629369000000263856e+00,1.033329999999793181e+01,6.697509011203086615e+00
1.683499526089621279e+00,3.857142999999819910e+00,2.629369000000047141e+00,1.033329999999956073e+01,6.697509011203399254e+00
1.696528407789851256e+00,3.857143000000579747e+00,2.629368999999665668e+00,1.033330000000241000e+01,6.697509011203925944e+00
1.703471592210148655e+00,3.857143000001759248e+00,2.629368999999073697e+00,1.033330000000682780e+01,6.697509011204742180e+00
1.716500473910378632e+00,3.857142999998864230e+00,2.629369000000526313e+00,1.033329999999594762e+01,6.697509011202717133e+00
1.733499526089621323e+00,3.857142999991646892e+00,2.629369000004149193e+00,1.033329999996888482e+01,6.697509011197707807e+00
1.746528407789851300e+00,3.857142999998350863e+00,2.629369000000781220e+00,1.033329999999404336e+01,6.697509011202374296e+00
1.753471592210148700e+00,3.857142999997958732e+00,2.629369000000975287e+00,1.033329999999258320e+01,6.697509011202107843e+00
1.766500473910378677e+00,3.857143000069607641e+00,2.629368999965001841e+00,1.033330000026130691e+01,6.697509011251870703e+00
1.783499526089621368e+00,3.857142999944602302e+00,2.629369000027766301e+00,1.033329999979246772e+01,6.697509011165052151e+00
1.796528407789851345e+00,3.857142999788490290e+00,2.629369000106146714e+00,1.033329999920696629e+01,6.697509011056632211e+00
1.803471592210148744e+00,3.857142999591974153e+00,2.629369000204814011e+00,1.033329999846992031e+01,6.697509010920145833e+00
1.816500473910378721e+00,3.857143000272831745e+00,2.629368999862963907e+00,1.033330000102351498e+01,6.697509011393017353e+00
1.833499526089621412e+00,3.857143001458829712e+00,2.629368999267486906e+00,1.033330000547168481e+01,6.697509012216734448e+00
1.846528407789851389e+00,3.857143000145395906e+00,2.629368999926952721e+00,1.033330000054551334e+01,6.697509011304480175e+00
1.853471592210148788e+00,3.857142999607477751e+00,2.629369000197034456e+00,1.033329999852801429e+01,6.697509010930878581e+00
1.866500473910378544e+00,3.857142989567997393e+00,2.629369005237792933e+00,1.033329996087390867e+01,6.697509003957905271e+00
1.883499526089621456e+00,3.857143006391063889e+00,2.629368996791031865e+00,1.033330002397061875e+01,6.697509015642496344e+00
1.896528407789851212e+00,3.857143029348327534e+00,2.629368985264329162e+00,1.033330011007426918e+01,6.697509031587625117e+00
1.903471592210148611e+00,3.857143048941722441e+00,2.629368975426604749e+00,1.033330018356134872e+01,6.697509045196340161e+00
1.916500473910378588e+00,3.857142988492176627e+00,2.629369005777952850e+00,1.033329995683895142e+01,6.697509003210702083e+00
1.933499526089621279e+00,3.857142821919146147e+00,2.629369089413255089e+00,1.033329933208930029e+01,6.697508887516319120e+00
1.946528407789851256e+00,3.857142901073992380e+00,2.629369049670088110e+00,1.033329962896788246e+01,6.697508942493843875e+00
1.953471592210148655e+00,3.857142953710863686e+00,2.629369023241454162e+00,1.033329982638793609e+01,6.697508979053083955e+00
1.966500473910378632e+00,3.857143948055374860e+00,2.629368523987162920e+00,1.033330355578184800e+01,6.697509669681571687e+00
1.983499526089621323e+00,3.857143154391474038e+00,2.629368922480981752e+00,1.033330057906144361e+01,6.697509118436964393e+00
1.996528407789851300e+00,3.857141020730995074e+00,2.629369993778972514e+00,1.033329257654482447e+01,6.697507636489324234e+00
2.003471592210148700e+00,3.857139628008597665e+00,2.629370693054831065e+00,1.033328735300402812e+01,6.697506669170674165e+00
2.016500473910378677e+00,3.857139647519129078e+00,2.629370683263980712e+00,1.033328742615352169e+01,6.697506682704490011e+00
2.033499526089621146e+00,3.857153447303683258e+00,2.629363754475315673e+00,1.033333918374744620e+01,6.697516267450351002e+00
2.046528407789851123e+00,3.857159089727750345e+00,2.629360921460750067e+00,1.033336034626029054e+01,6.697520186411115795e+00
2.053471592210148522e+00,3.857159553158706622e+00,2.629360688904807120e+00,1.033336208373884091e+01,6.697520507854440197e+00
2.066500473910378499e+00,3.857114679260475132e+00,2.629383219543387273e+00,1.033319378112339670e+01,6.697489341375106875e+00
2.083499526089621412e+00,3.857076300857102069e+00,2.629402489584372393e+00,1.033304983813069988e+01,6.697462684258112198e+00
2.096528407789851389e+00,3.857134953417824086e+00,2.629373040052333632e+00,1.033326982090399682e+01,6.697503422681415408e+00
2.103471592210148788e+00,3.857192517130128451e+00,2.629344138930783892e+00,1.033348571502592250e+01,6.697543400500501676e+00
2.116500473910378766e+00,3.857420854849656244e+00,2.629229493109368487e+00,1.033434214678370644e+01,6.697701998079291563e+00
2.133499526089621234e+00,3.857236946402109456e+00,2.629321832628783273e+00,1.033365234687943079e+01,6.697574254881002886e+00
2.146528407789851212e+00,3.856750584717173247e+00,2.629566035599139262e+00,1.033182824363736962e+01,6.697236453776953091e+00
2.153471592210148611e+00,3.856457848039113845e+00,2.629712998147219150e+00,1.033073055254920192e+01,6.697033235953850472e+00
2.166500473910378588e+00,3.856194849507203593e+00,2.629845155646728827e+00,1.032974378008403349e+01,6.696850252136577808e+00
2.183499526089621501e+00,3.857975427874948071e+00,2.628951045248417273e+00,1.033642241369108206e+01,6.698087252583019513e+00
2.196528407789851478e+00,3.859879852692221558e+00,2.627995245925931034e+00,1.034356625400861773e+01,6.699409469179527399e+00
2.203471592210148877e+00,3.860619323142148396e+00,2.627624173891321302e+00,1.034634079494885128e+01,6.699922945606556546e+00
2.216500473910378854e+00,3.859735415034601935e+00,2.628067705440011448e+00,1.034302442697977398e+01,6.699309223820884895e+00
2.233499526089621323e+00,3.852918656457507307e+00,2.631490993473379003e+00,1.031745942035709085e+01,6.694573867440070103e+00
2.246528407789851300e+00,3.844370016651644573e+00,2.635790669363921701e+00,1.028542575651527891e+01,6.688628898860289773e+00
2.253471592210148700e+00,3.839035820734390203e+00,2.638477598847663863e+00,1.026545106955252606e+01,6.684914877655916854e+00
2.266500473910378677e+00,3.828537921995059268e+00,2.643774258060976656e+00,1.022617289893748094e+01,6.677596714001334810e+00
2.283499526089621146e+00,3.814433279867854854e+00,2.650908859873900347e+00,1.017346846428419305e+01,6.667745715974771947e+00
2.296528407789851123e+00,3.803473964973832278e+00,2.656467177056747619e+00,1.013257016353742301e+01,6.660075931140977623e+00
2.303471592210148522e+00,3.797607764017421506e+00,2.659447556501727927e+00,1.011069831605270330e+01,6.655965376316784976e+00
2.316500473910378499e+00,3.786548208869131127e+00,2.665076593624251533e+00,1.006949956849984318e+01,6.648205049201752814e+00
2.333499526089621412e+00,3.771983631032425954e+00,2.672509690351440703e+00,1.001531747709502795e+01,6.637964567699984109e+00
2.346528407789851389e+00,3.760713258682689464e+00,2.678277344111160918e+00,9.973447654079713232e+00,6.630023992824458645e+00
2.353471592210148788e+00,3.754672568091555807e+00,2.681374629664194931e+00,9.951025688829966853e+00,6.625761306989231159e+00
2.366500473910378766e+00,3.743345473496516362e+00,2.687192210335441978e+00,9.909025436812541443e+00,6.617760441141503414e+00
2.383499526089621234e+00,3.729287357487527377e+00,2.694433273018329800e+00,9.856963362074260715e+00,6.607806275831634046e+00
2.396528407789851212e+00,3.718298789136390781e+00,2.700107685784230771e+00,9.816327372463073075e+00,6.600012484972332061e+00
2.403471592210148611e+00,3.712725655266520430e+00,2.702993516390581608e+00,9.795721889281489680e+00,6.596044792177283789e+00
2.416500473910378588e+00,3.697101397373828924e+00,2.711090565858944146e+00,9.738081236265244911e+00,6.584943303950576698e+00
2.433499526089621501e+00,3.687684421212943153e+00,2.715990275852576907e+00,9.703356445552408616e+00,6.578217749419572158e+00
2.446528407789851478e+00,3.683154684222620823e+00,2.718346496058217543e+00,9.686686468903207725e+00,6.574992974363575549e+00
2.453471592210148877e+00,3.699533322625662368e+00,2.710013565757431575e+00,9.746381071597930656e+00,6.586223329839243412e+00
2.466500473910378854e+00,3.604585293202603236e+00,2.759195443560467531e+00,9.400558175561338103e+00,6.519861101142877757e+00
2.483499526089621323e+00,3.719762349123159506e+00,2.700047360104041783e+00,9.818136376253477238e+00,6.598631481503017149e+00
2.496528407789851300e+00,4.006584208456441587e+00,2.554644966799526795e+00,1.090275820750804670e+01,6.803025744782982720e+00
2.503471592210148700e+00,4.165089179499135597e+00,2.479317127295520784e+00,1.150759846953923038e+01,6.907174116571409783e+00
2.516500473910378677e+00,4.055000735882728691e+00,2.531533275612402711e+00,1.108598007266544805e+01,6.834758360563006896e+00
2.533499526089621146e+00,4.029044759723732660e+00,2.544262986120071179e+00,1.098587195742770284e+01,6.816672817368374382e+00
2.546528407789851123e+00,4.079948678606453605e+00,2.519579722985336279e+00,1.118124231857379947e+01,6.851337602114681680e+00
2.553471592210148522e+00,4.084634316249822206e+00,2.517413247272468180e+00,1.119870905694699914e+01,6.854168690447631995e+00
2.566500473910378499e+00,4.038889351641575587e+00,2.539519287204743403e+00,1.102292256277468141e+01,6.822991175961839794e+00
2.583499526089621412e+00,4.048286318535556205e+00,2.535034908682041621e+00,1.105825249196552740e+01,6.828971336176258511e+00
2.596528407789851389e+00,4.055704514180264120e+00,2.531459243165525841e+00,1.108651055914441308e+01,6.833899338808963719e+00
2.603471592210148788e+00,4.041043653222810228e+00,2.538529795445420678e+00,1.103051552741730745e+01,6.824051206809075509e+00
2.616500473910378766e+00,4.032465807365004373e+00,2.542642710694577701e+00,1.099805793902583595e+01,6.818444634383935110e+00
2.633499526089621234e+00,4.033093377040575689e+00,2.542281689511184606e+00,1.100099356792439664e+01,6.819203362951123282e+00
2.646528407789851212e+00,4.027139633055683454e+00,2.545124360134924490e+00,1.097869963573974417e+01,6.815445102538826738e+00
2.653471592210148611e+00,4.019810312207471092e+00,2.548668369626616137e+00,1.095090665012231845e+01,6.810586694144686426e+00
2.666500473910378588e+00,4.016370061043144091e+00,2.550326932580424089e+00,1.093798133252261628e+01,6.808374954424500913e+00
2.683499526089621501e+00,4.009809553444827479e+00,2.553562139050218338e+00,1.091270776831684763e+01,6.803756900961631437e+00
2.696528407789851478e+00,4.002391071519435961e+00,2.557243263016944379e+00,1.088395629511154006e+01,6.798408814021541957e+00
2.703471592210148877e+00,3.998333308767914041e+00,2.559264124874925717e+00,1.086819312992605724e+01,6.795452186348049040e+00
2.716500473910378854e+00,3.992750876673215377e+00,2.562051322834538514e+00,1.084648383711341069e+01,6.791360250198460236e+00
2.733499526089621323e+00,3.983704761071987566e+00,2.566485466632633550e+00,1.081200335652860645e+01,6.785143481377854613e+00
2.746528407789851300e+00,3.976297370490869731e+00,2.570077275548314333e+00,1.078413310822468496e+01,6.780260694444362635e+00
2.753471592210148700e+00,3.972629806115161699e+00,2.571844489200785233e+00,1.077043911669863441e+01,6.777902574838114091e+00
2.766500473910378677e+00,3.965898392337540823e+00,2.575085705235030886e+00,1.074535907380955102e+01,6.773597058468843635e+00
2.783499526089621146e+00,3.956541435191858191e+00,2.579612256283950078e+00,1.071042071528904671e+01,6.767539839229362642e+00
2.796528407789851123e+00,3.949280752618519408e+00,2.583156186209717653e+00,1.068313465720446587e+01,6.762709038931427052e+00
2.803471592210148522e+00,3.945496489724815703e+00,2.585018503807174017e+00,1.066881688282962948e+01,6.760123162328389057e+00
2.816500473910378499e+00,3.938221250629263537e+00,2.588635954709351594e+00,1.064104356778157090e+01,6.754980796267672893e+00
2.833499526089621412e+00,3.928517701871271139e+00,2.593510886328995291e+00,1.060367769377802993e+01,6.747887179385230638e+00
2.846528407789851389e+00,3.921040235927287565e+00,2.597270758466201368e+00,1.057491373970795934e+01,6.742415981104500133e+00
2.853471592210148788e+00,3.917066146053457487e+00,2.599259413600511159e+00,1.055972313185083067e+01,6.739561407770723100e+00
2.866500473910378766e+00,3.909480545148845909e+00,2.603023153501922149e+00,1.053103247849168334e+01,6.734291395540592085e+00
2.883499526089621234e+00,3.899389322090911492e+00,2.607984824053889206e+00,1.049337457413055574e+01,6.727575594134219017e+00
2.896528407789851212e+00,3.891552194932617947e+00,2.611829108903535701e+00,1.046433690293964069e+01,6.722469839005224657e+00
2.903471592210148611e+00,3.887353480876626133e+00,2.613893749560566970e+00,1.044879225487566110e+01,6.719733815227542095e+00
2.916500473910378588e+00,3.879410631450455949e+00,2.617815986548903240e+00,1.041934409940599515e+01,6.714514838243839989e+00
2.933499526089621501e+00,3.869060197964901082e+00,2.622978538070053656e+00,1.038069842790832809e+01,6.707506407737274579e+00
2.946528407789851478e+00,3.861194365767650627e+00,2.626948525644816623e+00,1.035104481308578528e+01,6.701970836313932978e+00
2.953471592210148877e+00,3.857036400843568469e+00,2.629064266861743882e+00,1.033525852001953282e+01,6.698963560312213517e+00
2.966500473910378854e+00,3.849273323258116886e+00,2.633042106848640707e+00,1.030561428529907886e+01,6.693220654811907977e+00
2.983499526089621323e+00,3.839094290147202937e+00,2.638259820889747864e+00,1.026681597334515494e+01,6.685701885269074829e+00
2.996528407789851300e+00,3.831187445401424085e+00,2.642283053501200296e+00,1.023697263787714107e+01,6.680025960465981072e+00
3.003471592210148700e+00,3.826921647837099094e+00,2.644435486789823653e+00,1.022103441704296145e+01,6.677060152786046032e+00
3.016500473910378677e+00,3.818836259070691685e+00,2.648485461093581073e+00,1.019109602893041000e+01,6.671597927722095811e+00
3.033499526089621146e+00,3.808242220322817229e+00,2.653764758484585595e+00,1.015217205712796300e+01,6.664605000011911251e+00
3.046528407789851123e+00,3.800159008199645250e+00,2.657799041910898996e+00,1.012251006532359199e+01,6.659267443468905867e+00
3.053471592210148522e+00,3.795883904243399609e+00,2.659943388918129425e+00,1.010677377691752099e+01,6.656403377892571527e+00
3.066500473910378499e+00,3.787922553979065299e+00,2.663961780253314426e+00,1.007734281849069902e+01,6.650969413237372230e+00
3.083499526089621412e+00,3.777660807108269569e+00,2.669211297863179677e+00,1.003899716888533256e+01,6.643659715289528478e+00
3.096528407789851389e+00,3.769871714839187593e+00,2.673242021829911330e+00,1.000962170896234760e+01,6.637906052321286943e+00
3.103471592210148788e+00,3.765739272959535366e+00,2.675392130229967691e+00,9.993973032132187129e+00,6.634801500926680973e+00
3.116500473910378766e+00,3.758000281876183291e+00,2.679424049313047895e+00,9.964667075789483519e+00,6.628969084865675043e+00
3.133499526089621234e+00,3.747877253085990734e+00,2.684657125591666027e+00,9.926724341366526261e+00,6.621564469055712721e+00
3.146528407789851212e+00,3.740095706427124966e+00,2.688638644310680448e+00,9.897954636629201275e+00,6.616110531356306446e+00
3.153471592210148611e+00,3.735942830954886329e+00,2.690748473251665551e+00,9.882752878530148166e+00,6.613292364008265700e+00
3.166500473910378588e+00,3.728167330998423346e+00,2.694687235333205422e+00,9.854465523018825834e+00,6.608116433698100423e+00
3.183499526089621501e+00,3.718110486233260570e+00,2.699796519756505919e+00,9.817953347960463262e+00,6.601440021963163041e+00
3.196528407789851478e+00,3.710517253859084708e+00,2.703687163091632595e+00,9.790265232022150599e+00,6.596294102823460292e+00
3.203471592210148877e+00,3.706526402657746910e+00,2.705749813087270805e+00,9.775618373783750314e+00,6.593517293424776327e+00
3.216500473910378854e+00,3.699156887521244386e+00,2.709591582900240603e+00,9.748379655598895965e+00,6.588244262148040598e+00
3.233499526089621323e+00,3.689818035180777667e+00,2.714526194432998807e+00,9.713452531679989121e+00,6.581254440643502512e+00
3.246528407789851300e+00,3.682852465455437763e+00,2.718235786659993547e+00,9.687240245494212587e+00,6.575908440779915765e+00
3.253471592210148700e+00,3.679198066510267928e+00,2.720183654589505284e+00,9.673492497582181215e+00,6.573098486892228642e+00
3.266500473910378677e+00,3.672421059442484204e+00,2.723780740836362124e+00,9.648141358102222398e+00,6.567970558070295617e+00
3.283499526089621146e+00,3.663684071506521089e+00,2.728351183062252439e+00,9.616000289624512476e+00,6.561701351660473414e+00
3.296528407789851123e+00,3.657112477162464792e+00,2.731741786880507838e+00,9.592207219543885444e+00,6.557227375042640638e+00
3.303471592210148522e+00,3.653677852699496853e+00,2.733500629689003869e+00,9.579881909742425705e+00,6.554957973829296236e+00
3.316500473910378499e+00,3.647404052099324723e+00,2.736706959933862482e+00,9.557442656892090938e+00,6.550852688908393340e+00
3.333499526089621412e+00,3.639766382575180703e+00,2.740635028120705030e+00,9.530010825820603770e+00,6.545757216345023721e+00
3.346528407789851389e+00,3.634473071887007301e+00,2.743394755856943590e+00,9.510775626884898415e+00,6.542059494436517575e+00
3.353471592210148788e+00,3.631950141446225633e+00,2.744728346612415493e+00,9.501489566248062957e+00,6.540212004716986272e+00
3.366500473910378766e+00,3.627435497902185890e+00,2.747148799837364486e+00,9.484648768116077377e+00,6.536745294024683517e+00
3.383499526089621234e+00,3.621902174078670100e+00,2.750161386267333974e+00,9.463690453390663393e+00,6.532265366746144331e+00
3.396528407789851212e+00,3.619744835300046315e+00,2.751369913837057535e+00,9.455247478418153051e+00,6.530327349465223641e+00
3.403471592210148611e+00,3.616713088201314097e+00,2.753016310676929645e+00,9.443833704372352145e+00,6.527911859514559545e+00
3.416500473910378588e+00,3.630647565472917115e+00,2.745664275703053825e+00,9.494693276395885562e+00,6.537878646422085716e+00
3.433499526089621501e+00,3.601569260638319836e+00,2.760950816293015642e+00,9.388915173741237297e+00,6.517239079887364284e+00
3.446528407789851478e+00,3.606793624558937594e+00,2.758087452690704211e+00,9.408632042417014674e+00,6.521465477226719543e+00
3.453471592210148877e+00,3.643522921620500288e+00,2.739393720662585796e+00,9.539687347268223760e+00,6.545647956995242822e+00
3.466500473910378854e+00,3.950423713799211534e+00,2.581640635280500806e+00,1.069243140078547150e+01,6.766635793671814447e+00
3.483499526089621323e+00,4.076559617911317268e+00,2.521558810557192221e+00,1.116656970154251205e+01,6.848035321548825216e+00
3.496528407789851300e+00,4.023636569389099193e+00,2.546333680905150665e+00,1.096808056218735850e+01,6.814780841310316362e+00
3.503471592210148700e+00,4.013460726785917920e+00,2.551631622450137638e+00,1.092753238766612434e+01,6.806801618074617366e+00
3.516500473910378677e+00,4.068015988800008920e+00,2.525309233999704972e+00,1.113552302716151132e+01,6.843337795266563717e+00
3.533499526089621146e+00,4.062889080676526099e+00,2.527865561832086883e+00,1.111525444189951273e+01,6.839501535228150075e+00
3.546528407789851123e+00,4.053222138372741590e+00,2.532534217426173129e+00,1.107818417234029518e+01,6.832949067521307818e+00
3.553471592210148522e+00,4.063422417913360896e+00,2.527606162261721412e+00,1.111733592951721583e+01,6.839884453377951701e+00
3.566500473910378499e+00,4.066311484922748853e+00,2.526153806366988164e+00,1.112890427152079198e+01,6.842137101882776129e+00
3.583499526089621412e+00,4.060163016779609002e+00,2.529027712052763555e+00,1.110604565523416376e+01,6.838423487761290609e+00
3.596528407789851389e+00,4.058436714873190354e+00,2.529824356045499378e+00,1.109970963740655314e+01,6.837429296808300805e+00
3.603471592210148788e+00,4.059472138843020161e+00,2.529324830541307190e+00,1.110366671968277252e+01,6.838122260673651809e+00
3.616500473910378766e+00,4.054902504049875844e+00,2.531560258521398765e+00,1.108589700352513141e+01,6.834872720400169577e+00
3.633499526089621234e+00,4.049478062063481154e+00,2.534267643589428687e+00,1.106437734716747734e+01,6.830742862161250706e+00
3.646528407789851212e+00,4.045593013251729708e+00,2.536212410362691738e+00,1.104890428518220880e+01,6.827740858380007438e+00
3.653471592210148611e+00,4.043110478429124299e+00,2.537436506194369557e+00,1.103916825923715983e+01,6.825913067509242538e+00
3.666500473910378588e+00,4.037709442135073878e+00,2.540050919507094829e+00,1.101838936861007490e+01,6.822178221660085029e+00
3.683499526089621501e+00,4.030531165078817146e+00,2.543436952186853617e+00,1.099152444264186457e+01,6.817664963041495163e+00
3.696528407789851478e+00,4.024536340251709809e+00,2.546245909861155177e+00,1.096933153304508224e+01,6.814034341878386414e+00
3.703471592210148877e+00,4.021072576879602067e+00,2.547880645018090195e+00,1.095646503093180435e+01,6.811904548757329536e+00
3.716500473910378854e+00,4.014534423310031741e+00,2.551011428275546944e+00,1.093192080788049658e+01,6.807713955823424534e+00
3.733499526089621323e+00,4.005793957169220043e+00,2.555315343819896778e+00,1.089835832728972598e+01,6.801621878095351015e+00
3.746528407789851300e+00,3.998879246173694835e+00,2.558784769845862339e+00,1.087140206593725900e+01,6.796530600629852259e+00
3.753471592210148700e+00,3.995111769130274215e+00,2.560686077993299836e+00,1.085665302177203273e+01,6.793710444886690070e+00
3.766500473910378677e+00,3.987920202557378335e+00,2.564309316313735820e+00,1.082857294833605444e+01,6.788358591899542382e+00
3.783499526089621146e+00,3.978166017998763238e+00,2.569142108213001485e+00,1.079115997515718384e+01,6.781491726547987042e+00
3.796528407789851123e+00,3.970377095921262978e+00,2.572931204749708822e+00,1.076186930896940730e+01,6.776352125359196066e+00
3.803471592210148522e+00,3.966114189963938941e+00,2.574982915417130869e+00,1.074602843807536523e+01,6.773650431742280098e+00
3.816500473910378499e+00,3.957904474146225926e+00,2.578917367794032689e+00,1.071569924457077505e+01,6.768543376026211256e+00
3.833499526089621412e+00,3.946923471750281021e+00,2.584234850906037995e+00,1.067481099910766851e+01,6.761475789631839817e+00
3.846528407789851389e+00,3.938432095697599777e+00,2.588422386403851583e+00,1.064269390935546156e+01,6.755666754405703855e+00
3.853471592210148788e+00,3.933913737014041345e+00,2.590683692408714212e+00,1.062537988452481841e+01,6.752423028847222675e+00
3.866500473910378766e+00,3.925469103852945008e+00,2.594957289168440262e+00,1.059271425007817591e+01,6.746145473213104538e+00
3.883499526089621234e+00,3.914341164900850600e+00,2.600605540364377966e+00,1.054965531723646954e+01,6.737823092576354256e+00
3.896528407789851212e+00,3.905591735228983286e+00,2.605006744231848526e+00,1.051618693976861429e+01,6.731494004423926647e+00
3.903471592210148611e+00,3.900816823545164791e+00,2.607381602353119110e+00,1.049815653002506011e+01,6.728178356555115869e+00
3.916500473910378588e+00,3.891640192304063994e+00,2.611893930667118280e+00,1.046395199207483095e+01,6.722070563439987545e+00
3.933499526089621501e+00,3.879447568543349156e+00,2.617833782073132554e+00,1.041903339784991545e+01,6.714250685028618548e+00
3.946528407789851478e+00,3.870112018245242425e+00,2.622398295512381683e+00,1.038462386558605743e+01,6.708219178559189366e+00
3.953471592210148877e+00,3.865190209103352537e+00,2.624828582423268220e+00,1.036635031335782742e+01,6.704941899717411502e+00
3.966500473910378854e+00,3.856085449439866863e+00,2.629390667671031689e+00,1.033215424210419009e+01,6.698603011770029703e+00
3.983499526089621323e+00,3.844378250908671468e+00,2.635384792672827992e+00,1.028747247266930032e+01,6.689945552468540946e+00
3.996528407789851300e+00,3.835429375759352499e+00,2.640015831004123736e+00,1.025313531444050774e+01,6.683173062214550875e+00
4.003471592210148700e+00,3.830635333470193693e+00,2.642496226814208260e+00,1.023480531819155459e+01,6.679574292001184688e+00
4.016500473910378233e+00,3.821563301159741854e+00,2.647157890336490293e+00,1.020044989134627578e+01,6.672956253433454776e+00
4.033499526089621590e+00,3.809565918858835776e+00,2.653223181218859139e+00,1.015588682554533051e+01,6.664727059367666406e+00
4.046528407789851123e+00,3.800294239396634133e+00,2.657859402289876272e+00,1.012191042367752303e+01,6.658636006882300507e+00
4.053471592210148522e+00,3.795345883632395445e+00,2.660327101734793587e+00,1.010385263651212817e+01,6.655422816722357915e+00
4.066500473910378055e+00,3.786083555696534653e+00,2.664964762788994079e+00,1.006997167416368910e+01,6.649332698305369327e+00
4.083499526089621412e+00,3.774166864584455716e+00,2.671032048885953358e+00,1.002576784384879538e+01,6.641047020156498171e+00
4.096528407789850945e+00,3.765194413396774742e+00,2.675679124369828799e+00,9.992007595951818644e+00,6.634456616901169390e+00
4.103471592210148344e+00,3.760471550172097999e+00,2.678149228874801668e+00,9.974097368713932710e+00,6.630882081967532926e+00
4.116500473910378766e+00,3.751690630579659569e+00,2.682759508423629313e+00,9.940730858070226716e+00,6.624167500009404463e+00
4.133499526089621234e+00,3.740239691848120440e+00,2.688728335209316089e+00,9.897653081749894000e+00,6.615654274324919371e+00
4.146528407789851656e+00,3.731411722406649645e+00,2.693272503233180348e+00,9.864949628922257574e+00,6.609395024465204216e+00
4.153471592210149055e+00,3.726680686952257737e+00,2.695684301812095729e+00,9.847624767075854990e+00,6.606163496616482611e+00
4.166500473910378588e+00,3.717790059019702387e+00,2.700189354204610925e+00,9.815324245517047075e+00,6.600241063709450628e+00
4.183499526089621945e+00,3.706351481101525014e+00,2.705997189359120814e+00,9.773784696858243137e+00,6.592591627301279900e+00
4.196528407789851478e+00,3.697829712751211417e+00,2.710371229839912299e+00,9.742576306205343428e+00,6.586685341816889583e+00
4.203471592210148877e+00,3.693406229434614829e+00,2.712668181617713614e+00,9.726215125242493542e+00,6.583499431858718332e+00
4.216500473910378410e+00,3.685337315643170353e+00,2.716907063884760998e+00,9.696079654552269389e+00,6.577470950484824996e+00
4.233499526089621767e+00,3.675186168477525772e+00,2.722295937581676650e+00,9.657922306129988144e+00,6.569682366683249342e+00
4.246528407789851300e+00,3.667645586486294906e+00,2.726301789013941157e+00,9.629695737228354702e+00,6.563949208117099587e+00
4.253471592210148700e+00,3.663699244471766203e+00,2.728387214992957333e+00,9.615055328328416806e+00,6.561029363174925244e+00
4.266500473910378233e+00,3.656454587369554865e+00,2.732184969038374600e+00,9.588490566786578739e+00,6.555866029286938179e+00
4.283499526089621590e+00,3.647418141703925087e+00,2.736874120081943751e+00,9.555840871571817274e+00,6.549729493797302737e+00
4.296528407789851123e+00,3.640963775584140638e+00,2.740216264259001111e+00,9.532648652221210384e+00,6.545415746886849462e+00
4.303471592210148522e+00,3.637741676550335868e+00,2.741892085509545662e+00,9.521035908144256155e+00,6.543232556560365509e+00
4.316500473910378055e+00,3.632198943245668055e+00,2.744803728597082326e+00,9.500875665984885643e+00,6.539341466725301366e+00
4.333499526089621412e+00,3.626196826657645200e+00,2.748024658095702399e+00,9.478590439934613698e+00,6.534801400087860479e+00
4.346528407789850945e+00,3.622680665381182052e+00,2.749950488177448804e+00,9.465271691229297346e+00,6.531952831007638238e+00
4.353471592210148344e+00,3.621229057553713826e+00,2.750754936576856213e+00,9.459708971190238458e+00,6.530730879518467979e+00
4.366500473910378766e+00,3.619337111373041704e+00,2.751806250131564546e+00,9.452436219832135222e+00,6.529121168438379641e+00
4.383499526089621234e+00,3.618988904303634957e+00,2.751992243705466468e+00,9.451136955527344341e+00,6.528851846083465915e+00
4.396528407789851656e+00,3.621526219377423583e+00,2.750610544856220585e+00,9.460676597899940532e+00,6.530862973792253001e+00
4.403471592210149055e+00,3.624399440815414319e+00,2.749085343295168737e+00,9.471275353169387401e+00,6.532996367971068530e+00
4.416500473910378588e+00,3.633087432155566177e+00,2.744393496370970187e+00,9.503694655660298807e+00,6.539682042568965237e+00
4.433499526089621945e+00,3.652476506705808479e+00,2.734220644256449617e+00,9.574694461946183566e+00,6.553563345559792808e+00
4.446528407789851478e+00,3.692767902503850674e+00,2.713149618831709020e+00,9.722933834432417655e+00,6.582416016343637821e+00
4.453471592210148877e+00,3.728234198539684296e+00,2.694864025413887809e+00,9.853404042761875203e+00,6.607286129329915880e+00
4.466500473910378410e+00,3.839786088626757188e+00,2.637931912187438499e+00,1.026871843925647276e+01,6.685736003414274542e+00
4.483499526089621767e+00,3.946017673856708541e+00,2.585073877878891313e+00,1.066792874031388649e+01,6.758667612534667413e+00
4.496528407789851300e+00,3.982198325159403751e+00,2.567280276301980635e+00,1.080515185785360543e+01,6.783408921139737480e+00
4.503471592210148700e+00,3.988382465671815869e+00,2.564229356150474981e+00,1.082883006375650226e+01,6.787732970045327718e+00
4.516500473910378233e+00,4.011646658480717775e+00,2.552828736635873508e+00,1.091777931423081149e+01,6.803801682751871915e+00
4.533499526089621590e+00,4.032281246582283707e+00,2.542783266323211055e+00,1.099679641622396531e+01,6.817974580483893376e+00
4.546528407789851123e+00,4.041799845176263339e+00,2.538193175801399804e+00,1.103314506031664344e+01,6.824400937050539184e+00
4.553471592210148522e+00,4.046054317219295093e+00,2.536163322761854300e+00,1.104927811607558397e+01,6.827193390021855990e+00
4.566500473910378055e+00,4.053337856261691741e+00,2.532710293402104185e+00,1.107677208361822707e+01,6.831883053189466537e+00
4.583499526089621412e+00,4.058889635984073152e+00,2.530092766872198862e+00,1.109768389481524764e+01,6.835418605884703069e+00
4.596528407789850945e+00,4.061267290028480303e+00,2.528956964059105861e+00,1.110676977325189796e+01,6.837009842052289343e+00
4.603471592210148344e+00,4.062173007963008509e+00,2.528511443561375582e+00,1.111032918491744148e+01,6.837676019176223363e+00
4.616500473910378766e+00,4.062555421709366676e+00,2.528293641822304760e+00,1.111207466087738815e+01,6.838106504035000199e+00
4.633499526089621234e+00,4.061424236057296078e+00,2.528806456804361780e+00,1.110798826953657148e+01,6.837495681268612735e+00
4.646528407789851656e+00,4.059591570191891208e+00,2.529687682584030650e+00,1.110096174738674257e+01,6.836255295296872703e+00
4.653471592210149055e+00,4.058317799240706236e+00,2.530310649607319107e+00,1.109599619045296848e+01,6.835342092066436948e+00
4.666500473910378588e+00,4.055252252231789534e+00,2.531815157521052573e+00,1.108401264603528169e+01,6.833121564716010177e+00
4.683499526089621945e+00,4.050101120986380643e+00,2.534318521295069626e+00,1.106409606936965950e+01,6.829518411305159908e+00
4.696528407789851478e+00,4.045459419307095850e+00,2.536550881986349815e+00,1.104635426789629982e+01,6.826390480631935098e+00
4.703471592210148877e+00,4.042794607721255318e+00,2.537824288732156042e+00,1.103624043817002942e+01,6.824635870130608239e+00
4.716500473910378410e+00,4.037548107340483305e+00,2.540325375188826396e+00,1.101638893612968673e+01,6.821212183268658968e+00
4.733499526089621767e+00,4.029885574690325711e+00,2.544000841778990107e+00,1.098727038373034581e+01,6.816118088275159970e+00
4.746528407789851300e+00,4.023298232463244695e+00,2.547188190689247289e+00,1.096210140770988417e+01,6.811638594958441040e+00
4.753471592210148700e+00,4.019526541327179459e+00,2.549024180885351321e+00,1.094764521190344020e+01,6.809039012022990001e+00
4.766500473910378233e+00,4.012058966077115763e+00,2.552673482543232897e+00,1.091900862656230764e+01,6.803868486782626235e+00
4.783499526089621590e+00,4.001804576801156088e+00,2.557691980306607604e+00,1.087984335892188703e+01,6.796835746298921066e+00
4.796528407789851123e+00,3.993684609074406922e+00,2.561665580780162710e+00,1.084898077243021675e+01,6.791335467364699952e+00
4.803471592210148522e+00,3.989293908144334377e+00,2.563813198122065984e+00,1.083234514038517027e+01,6.788384981030365140e+00
4.816500473910378055e+00,3.980924312168798718e+00,2.567909584658262023e+00,1.080067457172135015e+01,6.782768099048062993e+00
4.833499526089621412e+00,3.969536162082233588e+00,2.573502520528917703e+00,1.075751147481757108e+01,6.775043125677613354e+00
4.846528407789850945e+00,3.960411162806636742e+00,2.577999936875326359e+00,1.072285972709719992e+01,6.768779355410537768e+00
4.853471592210148344e+00,3.955405267293284677e+00,2.580472348002183391e+00,1.070383182800204125e+01,6.765319293898018671e+00
4.866500473910378766e+00,3.945832342836229412e+00,2.585205005802898359e+00,1.066746387150503139e+01,6.758690527533510739e+00
4.883499526089621234e+00,3.933059330469434567e+00,2.591516245497864190e+00,1.061909619988626297e+01,6.749895760292796254e+00
4.896528407789851656e+00,3.923039525144819351e+00,2.596465254628951502e+00,1.058128306957475218e+01,6.743038785203256502e+00
4.903471592210149055e+00,3.917614112660819714e+00,2.599145501790126378e+00,1.056084916427550802e+01,6.739337298526478115e+00
4.916500473910378588e+00,3.907248092585470456e+00,2.604273994839982898e+00,1.052183833211701902e+01,6.732256362274273265e+00
4.933499526089621945e+00,3.893486196929173193e+00,2.611109876321651146e+00,1.047002028615175995e+01,6.722779892227150889e+00
4.946528407789851478e+00,3.882839817617800726e+00,2.616419185660209479e+00,1.042991382101632247e+01,6.715390223987713014e+00
4.953471592210148877e+00,3.877152192704408584e+00,2.619262103405068487e+00,1.040848736006349462e+01,6.711425579094511207e+00
4.966500473910378410e+00,3.866452298587045089e+00,2.624617620405372165e+00,1.036821697247438578e+01,6.703960227482532730e+00
4.983499526089621767e+00,3.852367836605443685e+00,2.631672495606528273e+00,1.031535835658056044e+01,6.694167583481626771e+00
4.996528407789851300e+00,3.841502654497787717e+00,2.637122614621512984e+00,1.027469168998873705e+01,6.686635812914714982e+00
5.003471592210148700e+00,3.835699400581974672e+00,2.640038242748947717e+00,1.025300391330962668e+01,6.682616937965721426e+00
5.016500473910378233e+00,3.824846394236526059e+00,2.645505818315713853e+00,1.021247245090980726e+01,6.675086655962500615e+00
5.033499526089621590e+00,3.810785044722926340e+00,2.652629982477361814e+00,1.015995688998661883e+01,6.665265011507182535e+00
5.046528407789851123e+00,3.800048219184440690e+00,2.658098215125798802e+00,1.011986341824842839e+01,6.657720398887685853e+00
5.053471592210148522e+00,3.794329123045053542e+00,2.661019451357768517e+00,1.009851538612508648e+01,6.653689663339451776e+00
5.066500473910378055e+00,3.783578670700162849e+00,2.666519979226341874e+00,1.005843130473506442e+01,6.646109530262338971e+00
5.083499526089621412e+00,3.769585625569751297e+00,2.673685845834782082e+00,1.000638851477593327e+01,6.636265566499452540e+00
5.096528407789850945e+00,3.758931399015846164e+00,2.679145742369938521e+00,9.966853447307642000e+00,6.628781154344250304e+00
5.103471592210148344e+00,3.753290942033948419e+00,2.682037877654540381e+00,9.945949036150615541e+00,6.624818852146325376e+00
5.116500473910378766e+00,3.742777434414332305e+00,2.687435986351683681e+00,9.907006646425520202e+00,6.617416357256469261e+00
5.133499526089621234e+00,3.729214665548385987e+00,2.694420629909695108e+00,9.856778858834630341e+00,6.607811391158666225e+00
5.146528407789851656e+00,3.718986806388047572e+00,2.699703642407282889e+00,9.818917596946080906e+00,6.600532690839528982e+00
5.153471592210149055e+00,3.713611014965642276e+00,2.702485440649074366e+00,9.799028943356480781e+00,6.596698539418204277e+00
5.166500473910378588e+00,3.703703470014266141e+00,2.707618602621157500e+00,9.762415631397878713e+00,6.589630966973900605e+00
5.183499526089621945e+00,3.691161906190981945e+00,2.714123967353014422e+00,9.716174590730028982e+00,6.580701983319688253e+00
5.196528407789851478e+00,3.681886588952965056e+00,2.718941325455751734e+00,9.682043906498467578e+00,6.574105198913660963e+00
5.203471592210148877e+00,3.677077453238440707e+00,2.721441625719002388e+00,9.664365419647523936e+00,6.570683880438809688e+00
5.216500473910378410e+00,3.668345609861337397e+00,2.725988429850715100e+00,9.632279139176617377e+00,6.564457226496657860e+00
5.233499526089621767e+00,3.657660290275020820e+00,2.731567973479295475e+00,9.593011831932317435e+00,6.556795239731664893e+00
5.246528407789851300e+00,3.650088202256064562e+00,2.735532939270168828e+00,9.565189096085376264e+00,6.551341067712609600e+00
5.253471592210148700e+00,3.646296220320431658e+00,2.737522105389568861e+00,9.551261077706943325e+00,6.548604735182207648e+00
5.266500473910378233e+00,3.639643577722865064e+00,2.741016966534031152e+00,9.526850341972348701e+00,6.543807201537027218e+00
5.283499526089621590e+00,3.632136194655239958e+00,2.744970307872310222e+00,9.499362384235858769e+00,6.538412847936676542e+00
5.296528407789851123e+00,3.627523667605628166e+00,2.747407079061940482e+00,9.482505806051641173e+00,6.535109536797754082e+00
5.303471592210148522e+00,3.625534339204470324e+00,2.748461310804881652e+00,9.475242701976839044e+00,6.533687048221378468e+00
5.316500473910378055e+00,3.622788882962324486e+00,2.749923150088848800e+00,9.465217986075925793e+00,6.531720652140442063e+00
5.333499526089621412e+00,3.621214575430462101e+00,2.750774745203946825e+00,9.459451480566706039e+00,6.530579232136665802e+00
5.346528407789850945e+00,3.622013080369943072e+00,2.750366803856787890e+00,9.462350813800771476e+00,6.531140697063905876e+00
5.353471592210148344e+00,3.623306248212097014e+00,2.749690121325254033e+00,9.467065341582014071e+00,6.532062633577753630e+00
5.366500473910378766e+00,3.627875407038537947e+00,2.747285158984394293e+00,9.483765089174267970e+00,6.535343710243303406e+00
5.383499526089621234e+00,3.639143238278900849e+00,2.741353866088601876e+00,9.525003867672943159e+00,6.543438416687403780e+00
5.396528407789851656e+00,3.652170824383133230e+00,2.734505707417847375e+00,9.572790538084598566e+00,6.552808588643634913e+00
5.403471592210149055e+00,3.660928623699633455e+00,2.729912637661833230e+00,9.604959669368689390e+00,6.559100611242034695e+00
5.416500473910378588e+00,3.679884549059571075e+00,2.719991874809563726e+00,9.674753653276745524e+00,6.572729065473820853e+00
5.433499526089621945e+00,3.716725625125758548e+00,2.700839865300947107e+00,9.810744936624599788e+00,6.599051104487061892e+00
5.446528407789851478e+00,3.754375142736596338e+00,2.681444362042805452e+00,9.950120561820796183e+00,6.625683491612980980e+00
5.453471592210148877e+00,3.777336555273250518e+00,2.669702565164299823e+00,1.003532745242459612e+01,6.641801243799049459e+00
5.466500473910378410e+00,3.820753878849444174e+00,2.647703793034302144e+00,1.019663719217860631e+01,6.671875181900720264e+00
5.483499526089621767e+00,3.872004327383974598e+00,2.621926755592628222e+00,1.038845920384327748e+01,6.707417092985268781e+00
5.496528407789851300e+00,3.905840684577671418e+00,2.604935367882028174e+00,1.051658151676730846e+01,6.731317510140867988e+00
5.503471592210148700e+00,3.921879870731134421e+00,2.596887812885879665e+00,1.057772695640175087e+01,6.742765781368646572e+00
5.516500473910378233e+00,3.948280534583022305e+00,2.583559760443860487e+00,1.067967754371670530e+01,6.762233236831401761e+00
5.533499526089621590e+00,3.977432597488351540e+00,2.569621281024197845e+00,1.078724493994373823e+01,6.780281422465596286e+00
5.546528407789851123e+00,3.996689809702321128e+00,2.560873376731275020e+00,1.085529483700424969e+01,6.790178468849430438e+00
5.553471592210148522e+00,4.006128545912217120e+00,2.556665363960142212e+00,1.088819847543725317e+01,6.794713618555364043e+00
5.566500473910378055e+00,4.019454338847860519e+00,2.549967825576390901e+00,1.094075333256377824e+01,6.804874748060855794e+00
5.583499526089621412e+00,4.027931445266428767e+00,2.542972066514563867e+00,1.099590160715040632e+01,6.824781998259084936e+00
5.596528407789850945e+00,4.034354174770556689e+00,2.538678566055485142e+00,1.102979021068853172e+01,6.834916899255519596e+00
5.603471592210148344e+00,4.038845988256816177e+00,2.536740512037312101e+00,1.104511809225491525e+01,6.836803213324580852e+00
5.616500473910378766e+00,4.059212717380345836e+00,2.533703260953125369e+00,1.106916971489012802e+01,6.817313162411534400e+00
5.633499526089621234e+00,4.074455002011449167e+00,2.531033058207178055e+00,1.109041207270793272e+01,6.804843879262929107e+00
5.646528407789851656e+00,4.050067564768615291e+00,2.529761716850398301e+00,1.110054017046791408e+01,6.852070979649262483e+00
5.653471592210149055e+00,4.019617622856371142e+00,2.529238855543391562e+00,1.110465273030591327e+01,6.906535504249570856e+00
5.666500473910378588e+00,3.922139710029375337e+00,2.528818264067097310e+00,1.110787891161528407e+01,7.080241738464291501e+00
5.683499526089621945e+00,3.832304644410683192e+00,2.529236357326931639e+00,1.110432150529532258e+01,7.243892732725912609e+00
5.696528407789851478e+00,3.810568670624238319e+00,2.529848410139204695e+00,1.109925502870391334e+01,7.281888864953627305e+00
5.703471592210148877e+00,3.816922876328562531e+00,2.530123370273581695e+00,1.109684018815543105e+01,7.268184705129087320e+00
5.716500473910378410e+00,3.798512834741630151e+00,2.531762630743654263e+00,1.108374310113935479e+01,7.294791134945090683e+00
5.733499526089621767e+00,3.711802292337078146e+00,2.534216880180494069e+00,1.106404779135481498e+01,7.451937711092710082e+00
5.746528407789851300e+00,3.674529738924101174e+00,2.536028933463667201e+00,1.104967079446610789e+01,7.517744840528520989e+00
5.753471592210148700e+00,3.683135255188754620e+00,2.537407837103877295e+00,1.103872301218934204e+01,7.492748872470899713e+00
5.766500473910378233e+00,3.825614856294460520e+00,2.540525706209385781e+00,1.101393340313636138e+01,7.197492309644442088e+00
5.783499526089621590e+00,4.003750667421853038e+00,2.543775629814485129e+00,1.098582112480820250e+01,6.859706083971967239e+00
5.796528407789851123e+00,4.048002257758607669e+00,2.546449554222693923e+00,1.096165113332684449e+01,6.769790649398222726e+00
5.803471592210148522e+00,4.024115485836817996e+00,2.548508225440753616e+00,1.094382368891804447e+01,6.798900110742143177e+00
5.816500473910378055e+00,3.999343713397050859e+00,2.552745381329347474e+00,1.090784490999420875e+01,6.818521794872854258e+00
5.833499526089621412e+00,4.089027062578520777e+00,2.558223964249239923e+00,1.086046915424731729e+01,6.640008116868979293e+00
5.846528407789850945e+00,4.219578125002554359e+00,2.562462444359205005e+00,1.082187420914628362e+01,6.411703900576395831e+00
5.853471592210148344e+00,4.295021883477538438e+00,2.564399018473315195e+00,1.080303541654261679e+01,6.288114303969363661e+00
5.866500473910378766e+00,4.411569049346766747e+00,2.569292577244973064e+00,1.075725200493735478e+01,6.096046488567493427e+00
5.883499526089621234e+00,4.421218551556287402e+00,2.576194446909365610e+00,1.069193567606483697e+01,6.045808158647366426e+00
5.896528407789851656e+00,4.316540254255507136e+00,2.580172184742067998e+00,1.065337994650842468e+01,6.170091855396043101e+00
5.903471592210149055e+00,4.205970568058310377e+00,2.583945093016566386e+00,1.062018098525722287e+01,6.312562590137215324e+00
5.916500473910378588e+00,4.028134603069576158e+00,2.590091630380769505e+00,1.056761958878791141e+01,6.558631122166961980e+00
5.933499526089621945e+00,3.966399161038726362e+00,2.596017401431576666e+00,1.051944460578484630e+01,6.630349202568659450e+00
5.946528407789851478e+00,3.974379189228428366e+00,2.599633699381395324e+00,1.049052513999918013e+01,6.598845153245037842e+00
5.953471592210148877e+00,3.965894367602905479e+00,2.603884490996868362e+00,1.045762171010919239e+01,6.592221539948670994e+00
5.966500473910378410e+00,3.900167043774246611e+00,2.613647301934871159e+00,1.038337200869132282e+01,6.655722621718267007e+00
5.983499526089621767e+00,3.709226706241209648e+00,2.621596757169516234e+00,1.032514363470248320e+01,6.959094477380701527e+00
5.996528407789851300e+00,3.551801621093212624e+00,2.626573123047187153e+00,1.029183238897024921e+01,7.244092918823065830e+00
6.003471592210148700e+00,3.486983275870729315e+00,2.629587254302908406e+00,1.027236708997575754e+01,7.364795209270584841e+00
6.016500473910378233e+00,3.453148775239931911e+00,2.638061659577160434e+00,1.021772462787867397e+01,7.397396762299017325e+00
6.033499526089621590e+00,3.445740752631302417e+00,2.647765617956844064e+00,1.015651008629884622e+01,7.368887283919241860e+00
6.046528407789851123e+00,3.429063098571496937e+00,2.654316017631141555e+00,1.011593083864650033e+01,7.375141946834302686e+00
6.053471592210148522e+00,3.411419829058118136e+00,2.657639826615190604e+00,1.009592513779858614e+01,7.398624065412992223e+00
6.066500473910378055e+00,3.391107454108825969e+00,2.665009967376295030e+00,1.005205648131584972e+01,7.410600089608119667e+00
6.083499526089621412e+00,3.430296243809145551e+00,2.674664102447164016e+00,9.996093216408574733e+00,7.285153020274200308e+00
6.096528407789850945e+00,3.529541694638182570e+00,2.680989064961341928e+00,9.960189120854867184e+00,7.054874246127796233e+00
6.103471592210148344e+00,3.603911027652520360e+00,2.684727660546882166e+00,9.937585565917041563e+00,6.893611891127961577e+00
6.116500473910378766e+00,3.803795907867238757e+00,2.692697287754202584e+00,9.888546956806626653e+00,6.499130865798124823e+00
6.133499526089621234e+00,3.974765720220811538e+00,2.700694528669869143e+00,9.840306400933087616e+00,6.189236733420873549e+00
6.146528407789851656e+00,4.003982195661237142e+00,2.706193205646346023e+00,9.806491221473923048e+00,6.122961305934599530e+00
6.153471592210149055e+00,3.984063869061504892e+00,2.709617846503981298e+00,9.784120874277926205e+00,6.139535657458409013e+00
6.166500473910378588e+00,3.969241282169982288e+00,2.717777961939868536e+00,9.728751248677871999e+00,6.127588723555229322e+00
6.183499526089621945e+00,4.002328644392002310e+00,2.726148167095860053e+00,9.674303340355880465e+00,6.042921633828945538e+00
6.196528407789851478e+00,4.048499664927476260e+00,2.731608235003403884e+00,9.639003587218779145e+00,5.952207227977782011e+00
6.203471592210148877e+00,4.070474124634938740e+00,2.734332382357850921e+00,9.620918300489137209e+00,5.908966625203637690e+00
6.216500473910378410e+00,4.115249904649247448e+00,2.739517063211627690e+00,9.585809008382710772e+00,5.823345623283437966e+00
6.233499526089621767e+00,4.081593158507828889e+00,2.745700925553191230e+00,9.543611241521800181e+00,5.845518447636515624e+00
6.246528407789851300e+00,3.956948001247098556e+00,2.749013039075508757e+00,9.521690027913175314e+00,6.015804367982758194e+00
6.253471592210148700e+00,3.828534411880849309e+00,2.750759253611498423e+00,9.510202877227106555e+00,6.210080577906453847e+00
6.266500473910378233e+00,3.640720548792216960e+00,2.753429677638921991e+00,9.493261330706175727e+00,6.518806650688624416e+00
6.283499526089621590e+00,3.591842365318815400e+00,2.755593649589164862e+00,9.479956334999792844e+00,6.598254719175533189e+00
6.296528407789851123e+00,3.608524690043708016e+00,2.756081803901737182e+00,9.476734705734759956e+00,6.565518819839345710e+00
6.303471592210148522e+00,3.601494319924158471e+00,2.756389766600487068e+00,9.474593026077691604e+00,6.576848513728331902e+00
6.316500473910378055e+00,3.547244557862820891e+00,2.755381348496995564e+00,9.480755697243781199e+00,6.681774785043184117e+00
6.333499526089621412e+00,3.431122665992329068e+00,2.751710775629707229e+00,9.503615307524627909e+00,6.924566849299782945e+00
6.346528407789850945e+00,3.337079438732123204e+00,2.747624363151913496e+00,9.528246053063151422e+00,7.138162447133170829e+00
6.353471592210148344e+00,3.292493049664852123e+00,2.744995522258689924e+00,9.543936040068047078e+00,7.246739701576242254e+00
6.366500473910378766e+00,3.250312401062207535e+00,2.738125932424549713e+00,9.585122738294122868e+00,7.372462670943330743e+00
6.383499526089621234e+00,3.253515419227507977e+00,2.728105915762437661e+00,9.644983271078453768e+00,7.411201445426446099e+00
6.396528407789851656e+00,3.277711222403472568e+00,2.719705552010298177e+00,9.695746211046845531e+00,7.395210829416183351e+00
6.403471592210149055e+00,3.292569013182894633e+00,2.714787708045978132e+00,9.725620418811672607e+00,7.384522829948225287e+00
6.416500473910378588e+00,3.344331391375916063e+00,2.703996996523549079e+00,9.793013087801478278e+00,7.320606080676460792e+00
6.433499526089621945e+00,3.476060053269881323e+00,2.687667995483680627e+00,9.897943860253064940e+00,7.118651367186686230e+00
6.446528407789851478e+00,3.612837995110080858e+00,2.675212498363241487e+00,9.981156205208270293e+00,6.906728324600777569e+00
6.453471592210148877e+00,3.691885759837327363e+00,2.668839478233165696e+00,1.002471806936554088e+01,6.788345253271903523e+00
6.466500473910378410e+00,3.861326997099043368e+00,2.655539102454997469e+00,1.011980972377837773e+01,6.552028442152943555e+00
6.483499526089621767e+00,4.079587051767510353e+00,2.639459084147807832e+00,1.024020082348070915e+01,6.275267994982526076e+00
6.496528407789851300e+00,4.204978416125648266e+00,2.628044517835249838e+00,1.032953131992405993e+01,6.141251094364361229e+00
6.503471592210148700e+00,4.246790332731321449e+00,2.621907145211949786e+00,1.037813546990319757e+01,6.109399485722024181e+00
6.516500473910378233e+00,4.295241559012029420e+00,2.609169681720079570e+00,1.048028765442295729e+01,6.099940777739159437e+00
6.533499526089621590e+00,4.358053340848877077e+00,2.594859598239675602e+00,1.059641273436192321e+01,6.078638732481598694e+00
6.546528407789851123e+00,4.407545346040629752e+00,2.585217050826598140e+00,1.067574197959388904e+01,6.055378414418404631e+00
6.553471592210148522e+00,4.430684439907904171e+00,2.580329867858736304e+00,1.071635885226827334e+01,6.046672358193841745e+00
6.566500473910378055e+00,4.455956626296285528e+00,2.572288150480813052e+00,1.078351170579255403e+01,6.050054236476952063e+00
6.583499526089621412e+00,4.430085208455327717e+00,2.562219762241328080e+00,1.086755841962291491e+01,6.132815684267725942e+00
6.596528407789850945e+00,4.329007256189981057e+00,2.555988982755372341e+00,1.091903686246606320e+01,6.305739524259922568e+00
6.603471592210148344e+00,4.243693207363170572e+00,2.553262192348565218e+00,1.094086841920582209e+01,6.445369566432419539e+00
6.616500473910378766e+00,3.990383733359716079e+00,2.547148279579864560e+00,1.098885057593688508e+01,6.884582605470871641e+00
6.633499526089621234e+00,3.777712003690278042e+00,2.541541308397158083e+00,1.102863649041485239e+01,7.298489455814440419e+00
6.646528407789851656e+00,3.745914623827212075e+00,2.538821539790968362e+00,1.104633131210595387e+01,7.372252454608726246e+00
6.653471592210149055e+00,3.774935500403211019e+00,2.536747001520097466e+00,1.106075539088127435e+01,7.325128727166230647e+00
6.666500473910378588e+00,3.769264457761554166e+00,2.532808708737093184e+00,1.108848920027304352e+01,7.354544450602269912e+00
6.683499526089621945e+00,3.666972655985364593e+00,2.530218151662530168e+00,1.110435853874311007e+01,7.570521776742852538e+00
6.696528407789851478e+00,3.586998061003251248e+00,2.528607610387846538e+00,1.111307756904651534e+01,7.745388609116147904e+00
6.703471592210148877e+00,3.565989239551637713e+00,2.527601755954562712e+00,1.111884641641284155e+01,7.795064475440515395e+00
6.716500473910378410e+00,3.576757210658453978e+00,2.526963286134633613e+00,1.112049060130674150e+01,7.772746335821005381e+00
6.733499526089621767e+00,3.655105016117272676e+00,2.526591167724230313e+00,1.111894852095439568e+01,7.605081435365829812e+00
6.746528407789851300e+00,3.753819836875619487e+00,2.526608840782273102e+00,1.111537543229389335e+01,7.402709716581289179e+00
6.753471592210148700e+00,3.817807333276071358e+00,2.526704263530849204e+00,1.111280138239072279e+01,7.276952719386443391e+00
6.766500473910378233e+00,3.953706376843701520e+00,2.528397777790037271e+00,1.109602022610277139e+01,7.016214134596965302e+00
6.783499526089621590e+00,4.145417515033992473e+00,2.530741600062748287e+00,1.107239622248633104e+01,6.677491580962948703e+00
6.796528407789851123e+00,4.281173350951656076e+00,2.532578484881085501e+00,1.105349197488311397e+01,6.454709415367431369e+00
6.803471592210148522e+00,4.342920545210594341e+00,2.533756291776512182e+00,1.104169514208265035e+01,6.356146185001885662e+00
6.816500473910378055e+00,4.422772747791964498e+00,2.537110788267163741e+00,1.100990407800756898e+01,6.223417246287513471e+00
6.833499526089621412e+00,4.474110083380148595e+00,2.541331251225309007e+00,1.096942471835943955e+01,6.129389148865187487e+00
6.846528407789850945e+00,4.489257959490468686e+00,2.545329333772752722e+00,1.093225675061090918e+01,6.088008780771713369e+00
6.853471592210148344e+00,4.492001372994168129e+00,2.548381780470014846e+00,1.090489635572698113e+01,6.069063347401797870e+00
6.866500473910378766e+00,4.493405536023707292e+00,2.553334871353239333e+00,1.086015142450489179e+01,6.042272023657155877e+00
6.883499526089621234e+00,4.446784188873608379e+00,2.559438713715422864e+00,1.080557884791658552e+01,6.074939995375451041e+00
6.896528407789851656e+00,4.364570133730616419e+00,2.565402205622342446e+00,1.075419651157567280e+01,6.159940258757811371e+00
6.903471592210149055e+00,4.302300724502908125e+00,2.569346467128567291e+00,1.072124055837684686e+01,6.229946048004112669e+00
6.916500473910378588e+00,4.177675867099150508e+00,2.575331564022746544e+00,1.067228181970087419e+01,6.386494643917516534e+00
6.933499526089621945e+00,3.975375797385038545e+00,2.584000316104919204e+00,1.060467902218798386e+01,6.668978961161127650e+00
6.946528407789851478e+00,3.795451284268995362e+00,2.591499329625350345e+00,1.054934011681929285e+01,6.948673113354884912e+00
6.953471592210148877e+00,3.686000831516264231e+00,2.597058618899222182e+00,1.050963083282684707e+01,7.128071393098162289e+00
6.966500473910378410e+00,3.516198955784205271e+00,2.604744591770544293e+00,1.045809497028927737e+01,7.435653600520486073e+00
6.983499526089621767e+00,3.429742648442407393e+00,2.613727927550884900e+00,1.040114668747162696e+01,7.581579548100521038e+00
6.996528407789851300e+00,3.416417919452726881e+00,2.621180536073468126e+00,1.035353298115365561e+01,7.576307425828761488e+00
7.003471592210148700e+00,3.406888932716381824e+00,2.627678038087340351e+00,1.031076117383816815e+01,7.566111911386256494e+00
7.016500473910378233e+00,3.378248386747949361e+00,2.636418372870579674e+00,1.025627673882872415e+01,7.589936828699168636e+00
7.033499526089621590e+00,3.367251237329991653e+00,2.647207769693162405e+00,1.019016417533315710e+01,7.565639936785120589e+00
7.046528407789851123e+00,3.395194545404825792e+00,2.656675679956337355e+00,1.013131587588583749e+01,7.460040757898479313e+00
7.053471592210148522e+00,3.426764194275142561e+00,2.661984473355843317e+00,1.009803558596441242e+01,7.367034185511292854e+00
7.066500473910378055e+00,3.513695626329041310e+00,2.670022079772085277e+00,1.004841613638682674e+01,7.149463986786031455e+00
7.083499526089621412e+00,3.650026467330001356e+00,2.681571668425742683e+00,9.974349870633313131e+00,6.831696947891972016e+00
7.096528407789850945e+00,3.755992931143618208e+00,2.690725908676229405e+00,9.913520580773738544e+00,6.598468609041876931e+00
7.103471592210148344e+00,3.809042744842731310e+00,2.695330760392390612e+00,9.882611811634713916e+00,6.486283085832600825e+00
7.116500473910378766e+00,3.899667063379384846e+00,2.703383452308111501e+00,9.828151180313964730e+00,6.300634785343096844e+00
7.133499526089621234e+00,3.998371113114810527e+00,2.714204490110695644e+00,9.752982073619589798e+00,6.098097073599194395e+00
7.146528407789851656e+00,4.058150161859019889e+00,2.721868083660138549e+00,9.698884625104867041e+00,5.974941930599885431e+00
7.153471592210149055e+00,4.084287770384196214e+00,2.725337782675204767e+00,9.674381790059289443e+00,5.921706753996213379e+00
7.166500473910378588e+00,4.114272876659586409e+00,2.732600648905570306e+00,9.622671894758541455e+00,5.847127902811391387e+00
7.183499526089621945e+00,4.122896368030264824e+00,2.740657358045414771e+00,9.565004488237178748e+00,5.799930215567672853e+00
7.196528407789851478e+00,4.107037814050281455e+00,2.745499430901093163e+00,9.530405231005154576e+00,5.801264599026453972e+00
7.203471592210148877e+00,4.089864586709722971e+00,2.747896902896814098e+00,9.513274221267394637e+00,5.815152323246465471e+00
7.216500473910378410e+00,4.040954894349559900e+00,2.751945746527525216e+00,9.484590816135957780e+00,5.867790574325760566e+00
7.233499526089621767e+00,3.944570413501536255e+00,2.755001572956548017e+00,9.463426722748867093e+00,5.997754971211381125e+00
7.246528407789851300e+00,3.847752067185813196e+00,2.756251516687429071e+00,9.454901189545630302e+00,6.143133071240736598e+00
7.253471592210148700e+00,3.789124519337065067e+00,2.756628340256278342e+00,9.452551973561597265e+00,6.236633241611832190e+00
7.266500473910378233e+00,3.671656870673767781e+00,2.756654914446654558e+00,9.451129196539511668e+00,6.435193653325495866e+00
7.283499526089621590e+00,3.518355967144878527e+00,2.753149038375525048e+00,9.476766171396867833e+00,6.733802847049043194e+00
7.296528407789851123e+00,3.404589362369351946e+00,2.751067335426514937e+00,9.491375359682272972e+00,6.969544891808150844e+00
7.303471592210148522e+00,3.344239238067194364e+00,2.753063165381984589e+00,9.491203110654446107e+00,7.095188498042304559e+00
7.316500473910378055e+00,3.255149889571509636e+00,2.740438964789203347e+00,9.519205329469011545e+00,7.310880952030498925e+00
7.333499526089621412e+00,3.205943281174496562e+00,2.741051559396461279e+00,9.597316327454429086e+00,7.484003525429226755e+00
7.346528407789850945e+00,3.180202476435770809e+00,2.743768915105893491e+00,9.587387641593878129e+00,7.536774554948303617e+00
7.353471592210148344e+00,3.129736461882986820e+00,2.699258599871617648e+00,9.418558290495802510e+00,7.523443591181145251e+00
7.366500473910378766e+00,2.859492737940469542e+00,2.482217979111621897e+00,8.278818761300421158e+00,7.238013452049528951e+00
7.383499526089621234e+00,2.572967374648328143e+00,2.259795478639522681e+00,7.051085249517378806e+00,6.851121898194608484e+00
7.396528407789851656e+00,2.461472032319022674e+00,2.176371500853610197e+00,6.632854586255362506e+00,6.736674740933744410e+00
7.403471592210149055e+00,2.323098678980077381e+00,1.999436870025683044e+00,6.042711750106687596e+00,6.502857374056591588e+00
7.416500473910378588e+00,1.904989932479984382e+00,1.441590826391897284e+00,4.019583252980524435e+00,5.275071516713591535e+00
7.433499526089621945e+00,1.557780489087164710e+00,1.081350135400442891e+00,2.942335272975169946e+00,4.721999173804220185e+00
7.446528407789851478e+00,1.504490641095160175e+00,1.073133593996697055e+00,2.929725386297625800e+00,4.868301115128570444e+00
7.453471592210148877e+00,1.532303480293802034e+00,8.329044683489296164e-01,2.423511837950115932e+00,3.954033696845475898e+00
7.466500473910378410e+00,1.174382881778873289e+00,2.486715003253684719e-01,1.302251631159675238e+00,2.772204132410197364e+00
7.483499526089621767e+00,9.796331004693948907e-01,6.704947769511653000e-02,1.097809616340679417e+00,2.801583612820606195e+00
7.496528407789851300e+00,1.072774174062453012e+00,1.378491475182829495e-01,1.164884792251779322e+00,2.714655191223787511e+00
7.503471592210148700e+00,1.025687762531428238e+00,3.968809584109747601e-02,1.047511793283713688e+00,2.553193651005504883e+00
7.516500473910378233e+00,9.945511374059941012e-01,-9.915223264400786773e-03,9.883987609002922170e-01,2.484534790936571369e+00
7.533499526089621590e+00,1.021468548416011535e+00,1.327869385341220489e-03,1.001581303511116072e+00,2.451326830043533356e+00
7.546528407789851123e+00,1.036030639371041895e+00,3.349365135316744336e-03,1.004029278104913159e+00,2.422778921660183826e+00
7.553471592210148522e+00,1.037258892224468099e+00,-2.985738075007083377e-03,9.963955897461012068e-01,2.401511322812734051e+00
7.566500473910378055e+00,1.052790724233777730e+00,2.110704551547519384e-04,1.000261943704904732e+00,2.375263004983484638e+00
7.583499526089621412e+00,1.068798073920934844e+00,4.994642556091950724e-06,1.000001377093793664e+00,2.339079292651704556e+00
7.596528407789850945e+00,1.080691755187796588e+00,-1.869553017658139580e-04,9.997731863192944601e-01,2.312808396843833769e+00
7.603471592210148344e+00,1.087279487740634876e+00,1.136892200084397994e-04,1.000140499655332027e+00,2.299639860155972215e+00
7.616500473910378766e+00,1.098702547293241905e+00,-1.488336825583241340e-06,9.999980115603444020e-01,2.275406601231458659e+00
7.633499526089621234e+00,1.113113575887720419e+00,-8.019140132677743363e-07,9.999991250664650444e-01,2.245950338600791074e+00
7.646528407789851656e+00,1.123617748523409565e+00,5.831179274618516330e-06,1.000007229024076461e+00,2.224972038618617365e+00
7.653471592210149055e+00,1.128991045523500159e+00,-3.422353112200710177e-06,9.999956914036475242e-01,2.214357003469326290e+00
7.666500473910378588e+00,1.138670817059185048e+00,2.173281828826464449e-07,1.000000278519807884e+00,2.195542960129781562e+00
7.683499526089621945e+00,1.150404584199907543e+00,-1.597128144153221271e-07,9.999997933973137076e-01,2.173148054023101849e+00
7.696528407789851478e+00,1.158667420010604632e+00,-2.627651977625219396e-08,9.999999692904025794e-01,2.157651004982194198e+00
7.703471592210148877e+00,1.162798050329533872e+00,1.549744146334257052e-07,1.000000197911262712e+00,2.149986830533181070e+00
7.716500473910378410e+00,1.170015365104569272e+00,-5.978803297630292288e-08,9.999999232229658253e-01,2.136723912026556427e+00
7.733499526089621767e+00,1.178343639781694430e+00,3.624938277601638003e-08,1.000000046812201226e+00,2.121622277770910170e+00
7.746528407789851300e+00,1.183857876114919883e+00,-2.042101593639503519e-08,9.999999735257678601e-01,2.111739917648475462e+00
7.753471592210148700e+00,1.186479269979117346e+00,-9.968411464235353128e-09,9.999999871467696311e-01,2.107074292086810630e+00
7.766500473910378233e+00,1.190789532626729041e+00,6.817473667899958042e-09,1.000000008816439356e+00,2.099447428401910010e+00
7.783499526089621590e+00,1.195193908005306005e+00,-4.021852024299743580e-09,9.999999947844135928e-01,2.091710784514754895e+00
7.796528407789851123e+00,1.197616956178813918e+00,2.894230832316315425e-09,1.000000003756681188e+00,2.087478802377972453e+00
7.803471592210148522e+00,1.198566297385845081e+00,3.200561977644524819e-10,1.000000000414571710e+00,2.085825378612013559e+00
7.816500473910378055e+00,1.199701252298718934e+00,-5.107930969934804456e-10,9.999999993378304586e-01,2.083852120312774669e+00
7.833499526089621412e+00,1.199908012343844144e+00,3.267752887180177959e-10,1.000000000423638680e+00,2.083493047250942531e+00
7.846528407789850945e+00,1.199089142445943557e+00,-3.146440602117827967e-10,9.999999995923514184e-01,2.084915883635884093e+00
7.853471592210148344e+00,1.198307422651854859e+00,6.043801067888385497e-11,1.000000000078274054e+00,2.086275986393528736e+00
7.866500473910378766e+00,1.196196523935421308e+00,2.073162600960049154e-11,1.000000000026827651e+00,2.089957586435885695e+00
7.883499526089621234e+00,1.192192799561249572e+00,-1.883007921173880605e-11,9.999999999756985503e-01,2.096976261607431447e+00
7.896528407789851656e+00,1.188182934014756498e+00,3.026464440518450947e-11,1.000000000039020787e+00,2.104053112133408288e+00
7.903471592210149055e+00,1.185718753071624665e+00,-1.579811273625184220e-11,9.999999999796651551e-01,2.108425791084834078e+00
7.916500473910378588e+00,1.180493245366406763e+00,1.403053852587931447e-12,1.000000000001801448e+00,2.117758834976258608e+00
7.933499526089621945e+00,1.172527969775749135e+00,1.845016263966128271e-13,1.000000000000253353e+00,2.132145300106375263e+00
7.946528407789851478e+00,1.165576421779744409e+00,-2.542316653605093530e-12,9.999999999967537079e-01,2.144861506527885542e+00
7.953471592210148877e+00,1.161582991042535928e+00,2.361634406707507845e-12,1.000000000003016476e+00,2.152235371287383181e+00
7.966500473910378410e+00,1.153567771024789579e+00,-4.738940415494245422e-13,9.999999999994088062e-01,2.167189533890678366e+00
7.983499526089621767e+00,1.142136186434305367e+00,1.409385372087144029e-13,1.000000000000183631e+00,2.188880826729902029e+00
7.996528407789851300e+00,1.132675169633367007e+00,1.624843454653055780e-13,1.000000000000215383e+00,2.207164125271465327e+00
8.003471592210148700e+00,1.127400781222525739e+00,-2.925851372293275491e-13,9.999999999996407318e-01,2.217490036939803399e+00
8.016500473910378233e+00,1.117094196476823509e+00,6.250578636856210519e-14,1.000000000000086819e+00,2.237949143308511690e+00
8.033499526089622478e+00,1.102907063445667912e+00,-3.888990183212572690e-14,9.999999999999624745e-01,2.266736774891516593e+00
8.046528407789852011e+00,1.091524818037896249e+00,-1.569811562728369826e-14,9.999999999999897859e-01,2.290373941743189867e+00
8.053471592210149410e+00,1.085297407884852072e+00,1.983316900008592566e-14,1.000000000000033973e+00,2.303516051763509154e+00
8.066500473910378943e+00,1.073340271927813339e+00,-1.797286154073036889e-14,9.999999999999878986e-01,2.329177489548352575e+00
8.083499526089621412e+00,1.057279677674458851e+00,-4.866749599747215559e-15,1.000000000000003553e+00,2.364558832246627773e+00
8.096528407789850945e+00,1.044683896550266944e+00,-9.458938934314303980e-15,9.999999999999983347e-01,2.393068380067351786e+00
8.103471592210148344e+00,1.037890654855835537e+00,-1.131749116187549611e-14,9.999999999999958922e-01,2.408731582950078387e+00
8.116500473910377877e+00,1.025026404488257770e+00,-7.753914860999356331e-15,1.000000000000000444e+00,2.438961561432284597e+00
8.133499526089622123e+00,1.008090918975026229e+00,-9.571956102336194364e-15,9.999999999999995559e-01,2.479935046475636895e+00
8.146528407789851656e+00,9.950647467980502370e-01,-8.926583853198227579e-15,1.000000000000000000e+00,2.512399326822276624e+00
8.153471592210149055e+00,9.881280444283091491e-01,-8.801722317881332745e-15,9.999999999999997780e-01,2.530036480693550693e+00
8.166500473910378588e+00,9.751565164310292966e-01,-9.055460488212851138e-15,1.000000000000000222e+00,2.563691015622537428e+00
8.183499526089621057e+00,9.583991061214593987e-01,-9.102342939312804111e-15,1.000000000000000222e+00,2.608516623223114728e+00
8.196528407789850590e+00,9.457524471864491300e-01,-8.881644767079092244e-15,9.999999999999997780e-01,2.643397865305381345e+00
8.203471592210147989e+00,9.391035746973446230e-01,-8.504916148293660791e-15,9.999999999999997780e-01,2.662113176180489926e+00
8.216500473910377522e+00,9.268312758546646268e-01,-8.897161334093864819e-15,1.000000000000000222e+00,2.697362578420393397e+00
8.233499526089621767e+00,9.112938353586035323e-01,-9.229711969459624254e-15,1.000000000000000222e+00,2.743352256976725023e+00
8.246528407789851300e+00,8.998129976650300899e-01,-9.086714758162815944e-15,1.000000000000000000e+00,2.778355065427345227e+00
8.253471592210148700e+00,8.938653497446664709e-01,-9.161165298109927710e-15,9.999999999999995559e-01,2.796841829380819711e+00
8.266500473910378233e+00,8.830553121586995902e-01,-9.602941680250794949e-15,1.000000000000000222e+00,2.831079735977750200e+00
8.283499526089622478e+00,8.697038842718239904e-01,-1.025101117373590787e-14,1.000000000000000222e+00,2.874541605725002835e+00
8.296528407789852011e+00,8.601026907009479139e-01,-1.016469132264737506e-14,1.000000000000000222e+00,2.906629669955578255e+00
8.303471592210149410e+00,8.552260632900465787e-01,-9.674792945634044426e-15,9.999999999999997780e-01,2.923203708715943261e+00
8.316500473910378943e+00,8.465504027403150111e-01,-9.726278530620228691e-15,1.000000000000000222e+00,2.953161432452702684e+00
8.333499526089621412e+00,8.362151145820421183e-01,-1.015076720324576542e-14,1.000000000000000222e+00,2.989661340012436330e+00
8.346528407789850945e+00,8.290905208474687038e-01,-1.024874682915567479e-14,1.000000000000000000e+00,3.015352289210330827e+00
8.353471592210148344e+00,8.255881190188797403e-01,-1.052721606193855766e-14,9.999999999999994449e-01,3.028144352381151982e+00
8.366500473910377877e+00,8.195862460584929510e-01,-1.049137224326806960e-14,1.000000000000000222e+00,3.050319611905222938e+00
8.383499526089622123e+00,8.129096957883472641e-01,-1.077145422482463500e-14,1.000000000000000222e+00,3.075372348186276028e+00
8.396528407789851656e+00,8.087046746210844184e-01,-1.100225531723752732e-14,1.000000000000000222e+00,3.091363359772053343e+00
8.403471592210149055e+00,8.067942607568966418e-01,-1.097511780047273707e-14,9.999999999999997780e-01,3.098683421042951913e+00
8.416500473910378588e+00,8.038393427769359167e-01,-1.110196430535330897e-14,1.000000000000000222e+00,3.110074198861085826e+00
8.433499526089621057e+00,8.012366459533705187e-01,-1.066927616743840257e-14,1.000000000000000222e+00,3.120176807471550795e+00
8.446528407789850590e+00,8.002126452029072468e-01,-1.099419120925440048e-14,1.000000000000000000e+00,3.124169575408401567e+00
8.453471592210147989e+00,8.000129995842605313e-01,-1.102771497330667237e-14,9.999999999999997780e-01,3.124949221199111449e+00
8.466500473910377522e+00,8.002887590728063882e-01,-1.122295308729601527e-14,1.000000000000000222e+00,3.123872441862654004e+00
8.483499526089621767e+00,8.019217387783530437e-01,-1.160936114173014272e-14,1.000000000000000222e+00,3.117511197300248948e+00
8.496528407789851300e+00,8.041424258516853829e-01,-1.185331324187257073e-14,1.000000000000000000e+00,3.108902004955395704e+00
8.503471592210148700e+00,8.056659614761759736e-01,-1.159740166612555696e-14,9.999999999999997780e-01,3.103022989105053142e+00
8.516500473910378233e+00,8.091552530438532731e-01,-1.132033494408118825e-14,1.000000000000000222e+00,3.089641932862184692e+00
8.533499526089622478e+00,8.149223785096298966e-01,-1.063619839724393678e-14,1.000000000000000222e+00,3.067776840994505427e+00
8.546528407789852011e+00,8.202496818402603695e-01,-1.025944689584809614e-14,1.000000000000000000e+00,3.047852447063628567e+00
8.553471592210149410e+00,8.234016726418852405e-01,-1.048292565140033393e-14,9.999999999999995559e-01,3.036185233846739884e+00
8.566500473910378943e+00,8.298875490391238730e-01,-1.090158442061618865e-14,1.000000000000000222e+00,3.012456329649237929e+00
8.583499526089621412e+00,8.394302483362855449e-01,-1.016386703336337687e-14,1.000000000000000222e+00,2.978210524287030037e+00
8.596528407789850945e+00,8.475329420054903418e-01,-9.858172246051341946e-15,9.999999999999997780e-01,2.949737852176375963e+00
8.603471592210148344e+00,8.521174124626221813e-01,-1.000203666741377723e-14,9.999999999999994449e-01,2.933867989828996325e+00
8.616500473910377877e+00,8.611966133088735376e-01,-9.729288043916570081e-15,1.000000000000000222e+00,2.902937565435316447e+00
8.633499526089622123e+00,8.739215676144376221e-01,-9.449302612105221518e-15,1.000000000000000222e+00,2.860668614489403350e+00
8.646528407789851656e+00,8.842958653746253450e-01,-9.879714203311430406e-15,9.999999999999997780e-01,2.827108095706060809e+00
8.653471592210149055e+00,8.900277753187610941e-01,-9.815536557745552257e-15,9.999999999999994449e-01,2.808901103232009699e+00
8.666500473910378588e+00,9.011357998798003033e-01,-9.691866363890845901e-15,1.000000000000000000e+00,2.774276641027320967e+00
8.683499526089621057e+00,9.162518331673592531e-01,-1.026996550080995025e-14,1.000000000000000222e+00,2.728507501434226157e+00
8.696528407789850590e+00,9.282527114308907201e-01,-1.012908193872057465e-14,1.000000000000000000e+00,2.693232100713478960e+00
8.703471592210147989e+00,9.347756784637601957e-01,-9.554044868770826960e-15,9.999999999999997780e-01,2.674438432232831175e+00
8.716500473910377522e+00,9.472218835732287845e-01,-8.809555524248133054e-15,1.000000000000000222e+00,2.639297131279514375e+00
8.733499526089621767e+00,9.637891541062826306e-01,-8.413920823560036091e-15,1.000000000000000222e+00,2.593928339355758617e+00
8.746528407789851300e+00,9.766704563880392875e-01,-8.974412728353193817e-15,1.000000000000000222e+00,2.559717030087710565e+00
8.753471592210148700e+00,9.835789140130174468e-01,-9.146568452704663380e-15,1.000000000000000222e+00,2.541738099894762293e+00
8.766500473910378233e+00,9.965894549194216356e-01,-9.025364733341515721e-15,1.000000000000000222e+00,2.508555541762315766e+00
8.783499526089622478e+00,1.013577890058494191e+00,-9.244361322555073889e-15,1.000000000000000222e+00,2.466509998413367377e+00
8.796528407789852011e+00,1.026538719372187103e+00,-8.701881190438607345e-15,1.000000000000000000e+00,2.435368440392541967e+00
8.803471592210149410e+00,1.033403133154720877e+00,-8.627649068089381109e-15,9.999999999999997780e-01,2.419191426648887866e+00
8.816500473910378943e+00,1.046169077440019413e+00,-8.911720211990011624e-15,1.000000000000000222e+00,2.389671090372420981e+00
8.833499526089621412e+00,1.062522418570309490e+00,-8.486418184777223201e-15,1.000000000000000222e+00,2.352891530857210256e+00
8.846528407789850945e+00,1.074756933323958830e+00,-8.445658793339439392e-15,1.000000000000000222e+00,2.326107348075546533e+00
8.853471592210148344e+00,1.081150507262297555e+00,-8.379333990318254587e-15,9.999999999999997780e-01,2.312351502595628716e+00
8.866500473910377877e+00,1.092878130341686793e+00,-8.719195279519094047e-15,1.000000000000000000e+00,2.287537768935296700e+00
8.883499526089622123e+00,1.107579605917837551e+00,-9.397945756166824253e-15,1.000000000000000222e+00,2.257174099850169924e+00
8.896528407789851656e+00,1.118327123240969279e+00,-9.393481712698310789e-15,1.000000000000000000e+00,2.235481862189725444e+00
8.903471592210149055e+00,1.123852335874400588e+00,-9.203092265790644331e-15,9.999999999999997780e-01,2.224491528110677852e+00
8.916500473910378588e+00,1.133812470946623741e+00,-9.074020441772764313e-15,1.000000000000000222e+00,2.204950169504435564e+00
8.933499526089621057e+00,1.145948014422746297e+00,-8.008032148753793526e-15,1.000000000000000222e+00,2.181599835712737523e+00
8.946528407789850590e+00,1.154540305742962847e+00,-7.222885308533885606e-15,1.000000000000000000e+00,2.165363987350112929e+00
8.953471592210147989e+00,1.158853626110873059e+00,-6.967442800242177694e-15,9.999999999999997780e-01,2.157304377076534330e+00
8.966500473910377522e+00,1.166427000218269283e+00,-7.098645443188607649e-15,1.000000000000000222e+00,2.143297436986784987e+00
8.983499526089621767e+00,1.175242082278570965e+00,-7.066224016363984620e-15,1.000000000000000222e+00,2.127221308441386238e+00
8.996528407789851300e+00,1.181144920537668064e+00,-6.898041085795877201e-15,1.000000000000000000e+00,2.116590400153418372e+00
9.003471592210148700e+00,1.183978167270806292e+00,-7.179633260583142230e-15,9.999999999999994449e-01,2.111525422603662605e+00
9.016500473910378233e+00,1.188693904692419423e+00,-7.154313373947890168e-15,1.000000000000000222e+00,2.103148666053678895e+00
9.033499526089622478e+00,1.193640446229545127e+00,-7.353309128486228507e-15,1.000000000000000222e+00,2.094433049664969015e+00
9.046528407789852011e+00,1.196486821534504807e+00,-8.228787915725251626e-15,1.000000000000000222e+00,2.089450510448354947e+00
9.053471592210149410e+00,1.197663837073613458e+00,-8.078015775649035542e-15,9.999999999999997780e-01,2.087397083065086534e+00
9.066500473910378943e+00,1.199228736096870307e+00,-7.528774672536001847e-15,1.000000000000000222e+00,2.084673194320501910e+00
9.083499526089621412e+00,1.199999185116226164e+00,-7.291125203448627610e-15,1.000000000000000222e+00,2.083334748063068620e+00
9.096528407789850945e+00,1.199612123636780492e+00,-7.499469582114420603e-15,1.000000000000000000e+00,2.084006947529776888e+00
9.103471592210148344e+00,1.199059726856419594e+00,-7.858864289975062613e-15,9.999999999999995559e-01,2.084967032087934768e+00
9.116500473910377877e+00,1.197376489639519370e+00,-8.229283993793459680e-15,1.000000000000000222e+00,2.087898018402422284e+00
9.133499526089622123e+00,1.193922943352691224e+00,-8.254119684547670474e-15,1.000000000000000222e+00,2.093937480571129051e+00
9.146528407789851656e+00,1.190326510696930296e+00,-7.822364284744646893e-15,1.000000000000000222e+00,2.100264068332195144e+00
9.153471592210149055e+00,1.188079046953412377e+00,-7.425086490200084277e-15,9.999999999999997780e-01,2.104237092986988245e+00
9.166500473910378588e+00,1.183252329033874783e+00,-7.643471593279079466e-15,1.000000000000000222e+00,2.112820688078636877e+00
9.183499526089621057e+00,1.175789512221999011e+00,-8.300320015612397399e-15,1.000000000000000222e+00,2.126230906138563803e+00
9.196528407789850590e+00,1.169207317153419634e+00,-8.504032498264010408e-15,1.000000000000000000e+00,2.138200782121823185e+00
9.203471592210147989e+00,1.165404522856902769e+00,-8.541067395794921172e-15,9.999999999999997780e-01,2.145177876838366249e+00
9.216500473910377522e+00,1.157734426177136289e+00,-8.245733713002190927e-15,1.000000000000000222e+00,2.159389876877941816e+00
9.233499526089621767e+00,1.146726340644007358e+00,-7.285558975428820241e-15,1.000000000000000222e+00,2.180119101996024877e+00
9.246528407789851300e+00,1.137567632171629928e+00,-7.689034913383460840e-15,1.000000000000000222e+00,2.197671531166434100e+00
9.253471592210148700e+00,1.132445946652937518e+00,-7.675128879483733080e-15,1.000000000000000222e+00,2.207610886320015897e+00
9.266500473910378233e+00,1.122409360674981205e+00,-7.825357414661842436e-15,1.000000000000000222e+00,2.227351345766201085e+00
9.283499526089622478e+00,1.108540435862254370e+00,-8.737897006349879845e-15,1.000000000000000222e+00,2.255217689064656916e+00
9.296528407789852011e+00,1.097374658119407709e+00,-8.339750213497853273e-15,1.000000000000000000e+00,2.278164509725693065e+00
9.303471592210149410e+00,1.091252522977609773e+00,-7.914533839787299969e-15,9.999999999999997780e-01,2.290945447877140495e+00
9.316500473910378943e+00,1.079473474006157785e+00,-8.091706926492213683e-15,1.000000000000000222e+00,2.315943893203752602e+00
9.333499526089621412e+00,1.063606012485644570e+00,-8.080509944297605390e-15,1.000000000000000222e+00,2.350494422420109419e+00
9.346528407789850945e+00,1.051127399451813549e+00,-7.848117067338754811e-15,1.000000000000000000e+00,2.378398661574045558e+00
9.353471592210148344e+00,1.044385459397948690e+00,-7.534263186257316979e-15,9.999999999999997780e-01,2.393752208539136284e+00
9.366500473910377877e+00,1.031596311647150266e+00,-7.748731044049543109e-15,1.000000000000000222e+00,2.423428594862121699e+00
9.383499526089622123e+00,1.014716875323391054e+00,-8.553966432314730384e-15,1.000000000000000222e+00,2.463741424624724896e+00
9.396528407789851656e+00,1.001701286717839423e+00,-8.512049433606567971e-15,1.000000000000000222e+00,2.495754006857140439e+00
9.403471592210149055e+00,9.947587229303780365e-01,-8.240878683719926603e-15,9.999999999999997780e-01,2.513172231991548156e+00
9.416500473910378588e+00,9.817546436641673147e-01,-8.577037957947147077e-15,1.000000000000000222e+00,2.546461089982056336e+00
9.433499526089621057e+00,9.649127141335589464e-01,-8.552353610370398163e-15,1.000000000000000222e+00,2.590907927091488094e+00
9.446528407789850590e+00,9.521693962157784519e-01,-8.686852369329970642e-15,1.000000000000000000e+00,2.625583231235733006e+00
9.453471592210147989e+00,9.454578636853120388e-01,-8.394781610964636484e-15,9.999999999999997780e-01,2.644221488893454097e+00
9.466500473910377522e+00,9.330473835682036032e-01,-8.490247862632580154e-15,1.000000000000000222e+00,2.679392326721268258e+00
9.483499526089621767e+00,9.172901104363917479e-01,-9.696351853181450330e-15,1.000000000000000222e+00,2.725419113927490589e+00
9.496528407789851300e+00,9.056113809932750947e-01,-9.628834948290994981e-15,1.000000000000000000e+00,2.760566013711089894e+00
9.503471592210148700e+00,8.995481703057385259e-01,-8.757759231833434112e-15,9.999999999999995559e-01,2.779173014325957425e+00
9.516500473910378233e+00,8.885029128822383715e-01,-8.006377980030799611e-15,1.000000000000000222e+00,2.813721782734717181e+00
9.533499526089622478e+00,8.748100070734508016e-01,-7.241877835201801313e-15,1.000000000000000222e+00,2.857763376945567924e+00
9.546528407789852011e+00,8.649219929367757409e-01,-6.783828034781775032e-15,9.999999999999997780e-01,2.890434074304716550e+00
9.553471592210149410e+00,8.598840851660367601e-01,-6.683194332425274407e-15,9.999999999999991118e-01,2.907368612965163024e+00
9.566500473910378943e+00,8.508907910458891610e-01,-5.775245977325547014e-15,9.999999999999994449e-01,2.938097375489368002e+00
9.583499526089621412e+00,8.401136111228049153e-01,-4.938021579513459222e-15,9.999999999999991118e-01,2.975787996886241071e+00
9.596528407789850945e+00,8.326311011197594647e-01,-4.614110592021872826e-15,9.999999999999985567e-01,3.002530168087506279e+00
9.603471592210148344e+00,8.289317289702977654e-01,-4.903549737650529080e-15,9.999999999999980016e-01,3.015929916334008976e+00
9.616500473910377877e+00,8.225495576235923867e-01,-4.699886674938278479e-15,9.999999999999985567e-01,3.039330550760594996e+00
9.633499526089622123e+00,8.153581764354052019e-01,-2.888024471482519634e-15,9.999999999999983347e-01,3.066137155733855479e+00
9.646528407789851656e+00,8.107463967970301999e-01,-2.913945346215177508e-15,9.999999999999982236e-01,3.083578304975025830e+00
9.653471592210149055e+00,8.086155693114762677e-01,-3.409101879475641173e-15,9.999999999999976685e-01,3.091704012239965049e+00
9.666500473910378588e+00,8.052413332410087721e-01,-3.642797956634151715e-15,9.999999999999980016e-01,3.104659307462233286e+00
9.683499526089621057e+00,8.020828760391118806e-01,-4.766509915190759421e-15,9.999999999999980016e-01,3.116884893922219124e+00
9.696528407789850590e+00,8.006285648865265614e-01,-5.747986838266693838e-15,9.999999999999977796e-01,3.122546596066455127e+00
9.703471592210147989e+00,8.001987665974420461e-01,-5.546583965691004652e-15,9.999999999999973355e-01,3.124223760841754682e+00
9.716500473910377522e+00,8.000422594592271341e-01,-4.921638261064848189e-15,9.999999999999976685e-01,3.124834932706955559e+00
9.733499526089621767e+00,8.011131038146946937e-01,-4.679763281280281354e-15,9.999999999999980016e-01,3.120657979623149281e+00
9.746528407789851300e+00,8.029066831715270247e-01,-4.124220143028106250e-15,9.999999999999976685e-01,3.113686873454400317e+00
9.753471592210148700e+00,8.042046368548297908e-01,-3.998124955586223313e-15,9.999999999999973355e-01,3.108661509062249806e+00
9.766500473910378233e+00,8.072755895046921371e-01,-4.292486965536074585e-15,9.999999999999976685e-01,3.096835866836852968e+00
9.783499526089622478e+00,8.125091555020524936e-01,-5.241427290172685744e-15,9.999999999999980016e-01,3.076888405590009867e+00
9.796528407789852011e+00,8.174391092909529810e-01,-5.556470653081920230e-15,9.999999999999976685e-01,3.058331772464979892e+00
9.803471592210149410e+00,8.203841144731542911e-01,-5.818897060540950800e-15,9.999999999999973355e-01,3.047353009273563007e+00
9.816500473910378943e+00,8.264915899492430995e-01,-4.945950763719512788e-15,9.999999999999980016e-01,3.024834166979880390e+00
9.833499526089621412e+00,8.355624798031447975e-01,-5.063806793856073122e-15,9.999999999999980016e-01,2.991996481925547346e+00
9.846528407789850945e+00,8.433222873753625226e-01,-5.861362183844911064e-15,9.999999999999980016e-01,2.964465705964730802e+00
9.853471592210148344e+00,8.477312378981324281e-01,-6.195919161175480908e-15,9.999999999999973355e-01,2.949047868282525187e+00
9.866500473910377877e+00,8.564955029564214062e-01,-5.467156081203675713e-15,9.999999999999980016e-01,2.918871134022983593e+00
9.883499526089622123e+00,8.688397326698907852e-01,-4.294807225722015765e-15,9.999999999999980016e-01,2.877400636729227301e+00
9.896528407789851656e+00,8.789469267746042869e-01,-3.779967689255134843e-15,9.999999999999976685e-01,2.844312806433067387e+00
9.903471592210149055e+00,8.845456954488399859e-01,-3.602924823476330642e-15,9.999999999999968914e-01,2.826309610529992522e+00
9.916500473910378588e+00,8.954218305370340580e-01,-4.055390719258968996e-15,9.999999999999973355e-01,2.791980175980973478e+00
9.933499526089621057e+00,9.102718956947889462e-01,-4.961685720253112678e-15,9.999999999999973355e-01,2.746432150464014121e+00
9.946528407789850590e+00,9.220980599559625013e-01,-5.663445159439435678e-15,9.999999999999968914e-01,2.711208393735680566e+00
9.953471592210147989e+00,9.285385424626992901e-01,-5.708013487205972606e-15,9.999999999999962252e-01,2.692403045940787720e+00
9.966500473910377522e+00,9.408503221787120063e-01,-3.880614680087456776e-15,9.999999999999976685e-01,2.657170796530934798e+00
9.983499526089621767e+00,9.572829176543597995e-01,-3.401458372951675478e-15,9.999999999999965583e-01,2.611558144300504036e+00
9.996528407789851300e+00,9.700927584573584284e-01,0.000000000000000000e+00,1.000000000000000000e+00,2.577073149144521569e+00


==> figs/data/shu-osher_p3_n50.csv <==
x,r,u,p,e
1.388636884059474275e-02,3.857143000000000210e+00,2.629369000000000067e+00,1.033329999999999949e+01,6.697509011203370832e+00
6.600189564151437427e-02,3.857143000000000210e+00,2.629369000000000955e+00,1.033330000000000126e+01,6.697509011203371720e+00
1.339981043584856368e-01,3.857143000000000210e+00,2.629369000000000067e+00,1.033330000000000481e+01,6.697509011203374385e+00
1.861136311594052684e-01,3.857142999999997546e+00,2.629369000000000511e+00,1.033329999999999416e+01,6.697509011203371720e+00
2.138863688405947538e-01,3.857142999999993549e+00,2.629369000000001844e+00,1.033329999999997995e+01,6.697509011203369056e+00
2.660018956415143854e-01,3.857142999999996213e+00,2.629369000000001400e+00,1.033329999999998705e+01,6.697509011203369056e+00
3.339981043584856479e-01,3.857142999999997546e+00,2.629369000000001844e+00,1.033329999999998705e+01,6.697509011203366391e+00
3.861136311594052795e-01,3.857142999999997546e+00,2.629369000000000955e+00,1.033329999999999060e+01,6.697509011203369944e+00
4.138863688405947650e-01,3.857142999999996658e+00,2.629368999999999623e+00,1.033329999999999416e+01,6.697509011203372609e+00
4.660018956415143965e-01,3.857142999999994881e+00,2.629369000000000955e+00,1.033329999999999238e+01,6.697509011203375273e+00
5.339981043584856035e-01,3.857142999999993549e+00,2.629369000000002288e+00,1.033329999999998527e+01,6.697509011203372609e+00
5.861136311594052906e-01,3.857142999999992217e+00,2.629369000000002732e+00,1.033329999999997995e+01,6.697509011203371720e+00
6.138863688405947761e-01,3.857142999999989552e+00,2.629369000000003176e+00,1.033329999999996929e+01,6.697509011203369944e+00
6.660018956415143521e-01,3.857142999999984223e+00,2.629369000000007173e+00,1.033329999999994975e+01,6.697509011203365503e+00
7.339981043584856701e-01,3.857142999999988220e+00,2.629369000000005840e+00,1.033329999999995508e+01,6.697509011203362839e+00
7.861136311594052462e-01,3.857142999999987776e+00,2.629369000000004952e+00,1.033329999999995685e+01,6.697509011203364615e+00
8.138863688405947316e-01,3.857142999999817246e+00,2.629369000000089773e+00,1.033329999999931736e+01,6.697509011203245599e+00
8.660018956415144187e-01,3.857143000000470057e+00,2.629368999999762035e+00,1.033330000000176696e+01,6.697509011203700346e+00
9.339981043584856257e-01,3.857142999999141342e+00,2.629369000000427725e+00,1.033329999999678961e+01,6.697509011202781082e+00
9.861136311594052017e-01,3.857142999998161681e+00,2.629369000000918888e+00,1.033329999999312321e+01,6.697509011202106066e+00
1.013886368840594798e+00,3.857142999723190968e+00,2.629369000138980894e+00,1.033329999896180595e+01,6.697509011011115732e+00
1.066001895641514263e+00,3.857143000532007537e+00,2.629368999732878631e+00,1.033330000199536691e+01,6.697509011572891247e+00
1.133998104358485692e+00,3.857142999874162204e+00,2.629369000063177975e+00,1.033329999952805522e+01,6.697509011115984734e+00
1.186113631159405157e+00,3.857142997903284076e+00,2.629369001052744625e+00,1.033329999213605710e+01,6.697509009747090403e+00
1.213886368840594754e+00,3.857142981969864159e+00,2.629369009052816786e+00,1.033329993237608591e+01,6.697508998680426373e+00
1.266001895641514219e+00,3.857143013875791837e+00,2.629368993033043278e+00,1.033330005204263102e+01,6.697509020840902494e+00
1.333998104358485648e+00,3.857143073809742084e+00,2.629368962940576093e+00,1.033330027683119567e+01,6.697509062468406604e+00
1.386113631159405113e+00,3.857142950994616903e+00,2.629369024605296090e+00,1.033329981620017435e+01,6.697508977166371835e+00
1.413886368840594709e+00,3.857142963387754531e+00,2.629369018382538670e+00,1.033329986268309852e+01,6.697508985774858203e+00
1.466001895641514396e+00,3.857141655138389247e+00,2.629369675247372751e+00,1.033329495595293146e+01,6.697508077119214143e+00
1.533998104358485604e+00,3.857146209121474989e+00,2.629367388719859200e+00,1.033331203615144389e+01,6.697511240120333831e+00
1.586113631159405291e+00,3.857147998919309373e+00,2.629366490074541041e+00,1.033331874897707614e+01,6.697512483233889924e+00
1.613886368840594887e+00,3.857156986358204698e+00,2.629361977686358820e+00,1.033335245667460178e+01,6.697518725074631085e+00
1.666001895641514352e+00,3.857106524921785073e+00,2.629387313749168786e+00,1.033316319782200665e+01,6.697483677892164700e+00
1.733998104358485781e+00,3.857126499622135274e+00,2.629377284970233042e+00,1.033323811253482027e+01,6.697497550020151458e+00
1.786113631159405246e+00,3.857242651230244235e+00,2.629318966090620435e+00,1.033367375503686958e+01,6.697578224525885027e+00
1.813886368840594843e+00,3.857352833569859030e+00,2.629263639771295402e+00,1.033408703909909576e+01,6.697654768033770800e+00
1.866001895641514308e+00,3.857355264701523456e+00,2.629262440813975310e+00,1.033409605137676124e+01,6.697656387748096130e+00
1.933998104358485737e+00,3.856283810317702621e+00,2.629800415240310496e+00,1.033007775509174486e+01,6.696912275655805935e+00
1.986113631159405202e+00,3.856080644936976221e+00,2.629902463621469177e+00,1.032931574254030593e+01,6.696771082901671335e+00
2.013886368840594798e+00,3.856395548832722397e+00,2.629746540302577706e+00,1.033048540654851877e+01,6.696982503308960943e+00
2.066001895641514263e+00,3.860401514129339517e+00,2.627730596329886925e+00,1.034553810766911397e+01,6.699781143103717973e+00
2.133998104358485914e+00,3.860529853740889195e+00,2.627671575314510122e+00,1.034599256264693601e+01,6.699852711034973929e+00
2.186113631159405379e+00,3.849969505386087398e+00,2.632971699170368662e+00,1.030641362546811735e+01,6.692529389550682772e+00
2.213886368840594976e+00,3.838037002856428792e+00,2.638993980033912834e+00,1.026164848119506523e+01,6.684177662668387754e+00
2.266001895641514441e+00,3.811455204186140033e+00,2.652400288621096003e+00,1.016243856209995933e+01,6.665720845242065096e+00
2.333998104358485648e+00,3.770395259136286370e+00,2.673336171438811526e+00,1.000934607071513938e+01,6.636801570379692095e+00
2.386113631159405113e+00,3.723431324634754791e+00,2.697444283068441528e+00,9.835356838579205174e+00,6.603691582484064071e+00
2.413886368840594709e+00,3.704196345645852873e+00,2.706945163690058997e+00,9.766714642170713390e+00,6.591655605439982857e+00
2.466001895641514174e+00,3.583033270915986002e+00,2.771758261465480100e+00,9.316523229884522195e+00,6.500444264297047248e+00
2.533998104358485826e+00,3.756279981510838528e+00,2.680213852804339325e+00,9.958688374106095864e+00,6.628025881407105580e+00
2.586113631159405291e+00,4.021257403354999482e+00,2.547971614082289449e+00,1.095655290688893047e+01,6.811646089695541306e+00
2.613886368840594887e+00,4.099607213960269725e+00,2.510388504610149951e+00,1.125544327796000310e+01,6.863732725193879780e+00
2.666001895641514352e+00,3.977911720105222315e+00,2.569056642465610718e+00,1.079178914316492310e+01,6.782320663767436031e+00
2.733998104358485559e+00,3.951125363776312405e+00,2.582414133223950525e+00,1.068896443600583801e+01,6.763240502314634028e+00
2.786113631159405024e+00,3.964830138518271596e+00,2.575640306265183366e+00,1.074083883920286375e+01,6.772571878209712182e+00
2.813886368840594621e+00,3.943533185970940824e+00,2.586226226875296685e+00,1.065950269105930737e+01,6.757583991546164626e+00
2.866001895641514086e+00,3.867602747343932279e+00,2.623967923864555463e+00,1.037311463762240749e+01,6.705131909388912348e+00
2.933998104358485737e+00,3.829248531641767705e+00,2.643321391827242905e+00,1.022906949372117325e+01,6.678248623193649536e+00
2.986113631159405202e+00,3.817122095286801020e+00,2.649355225882882081e+00,1.018437862121032289e+01,6.670194433776107878e+00
3.013886368840594798e+00,3.805190302567150074e+00,2.655393451075893196e+00,1.014000173346865097e+01,6.661954414361193066e+00
3.066001895641514263e+00,3.777879479729486789e+00,2.669244621604291545e+00,1.003870557222044368e+01,6.643082201327437097e+00
3.133998104358485914e+00,3.741264526926882716e+00,2.687981510818125752e+00,9.903084118008983694e+00,6.617471209756645933e+00
3.186113631159405379e+00,3.709444840337830396e+00,2.704406632138062871e+00,9.785440141417575788e+00,6.594949219224935710e+00
3.213886368840594976e+00,3.688957208558404144e+00,2.715064039089353454e+00,9.709753096832100638e+00,6.580283090777939492e+00
3.266001895641514441e+00,3.661808639519696040e+00,2.729280821647337874e+00,9.609539201425818078e+00,6.560650860967888853e+00
3.333998104358485648e+00,3.624212365397320834e+00,2.749138590419388795e+00,9.471043613081818080e+00,6.533173734180111047e+00
3.386113631159405113e+00,3.627397914060707329e+00,2.747512474780290592e+00,9.482312379724181284e+00,6.535202784734722492e+00
3.413886368840594709e+00,3.643870686576432760e+00,2.739219705985799891e+00,9.540652345765279208e+00,6.545685320908793514e+00
3.466001895641514174e+00,3.850997682226580565e+00,2.631977102420486325e+00,1.031284503259882790e+01,6.694917709374029080e+00
3.533998104358485826e+00,4.034344942361616226e+00,2.541968907966257074e+00,1.100422326063360146e+01,6.819089231244548799e+00
3.586113631159405291e+00,4.039211462994342305e+00,2.539393508984980841e+00,1.102396922640799737e+01,6.823094883373428843e+00
3.613886368840594887e+00,4.006273455397466599e+00,2.555373655169445701e+00,1.089855383660622579e+01,6.800929815414316515e+00
3.666001895641514352e+00,4.021124010509217861e+00,2.548108298155492779e+00,1.095544883344664733e+01,6.811185631688152498e+00
3.733998104358485559e+00,4.008532240684926862e+00,2.554241398316821954e+00,1.090731532552057459e+01,6.802561804802194523e+00
3.786113631159405024e+00,3.982681190508767788e+00,2.566907654367298175e+00,1.080852962384768112e+01,6.784706775931359068e+00
3.813886368840594621e+00,3.970708810299737213e+00,2.572815049897872797e+00,1.076272738594518330e+01,6.776326280856602047e+00
3.866001895641514086e+00,3.959230240364428166e+00,2.578522224676077723e+00,1.071858912858962753e+01,6.768101674988112215e+00
3.933998104358485737e+00,3.917420365897230194e+00,2.599194517657398951e+00,1.056022427600332492e+01,6.739271822813847734e+00
3.986113631159405202e+00,3.867769873408737791e+00,2.623906645382007241e+00,1.037357878558313828e+01,6.705142191177413835e+00
4.013886368840594798e+00,3.837701282458156893e+00,2.638999369119793048e+00,1.026103384267431551e+01,6.684361996578999765e+00
4.066001895641514707e+00,3.782403481803228384e+00,2.666979696893882146e+00,1.005513036958945960e+01,6.645992698798334430e+00
4.133998104358485470e+00,3.727428440065400750e+00,2.695172108228419905e+00,9.851345967991530728e+00,6.607334068510436254e+00
4.186113631159405379e+00,3.699450064625257273e+00,2.709674299581560586e+00,9.747915737547739212e+00,6.587408646732994200e+00
4.213886368840594976e+00,3.688773701037393327e+00,2.715257189754447964e+00,9.708364834201390181e+00,6.579669573841782082e+00
4.266001895641514885e+00,3.671051987806877026e+00,2.724554704862656163e+00,9.642768432107182264e+00,6.566761015735348650e+00
4.333998104358485648e+00,3.634628675925447361e+00,2.743728429220332110e+00,9.508619980552067474e+00,6.540296704539556139e+00
4.386113631159405557e+00,3.638017639122506530e+00,2.741978251384331156e+00,9.520807443312524043e+00,6.542579220155289477e+00
4.413886368840595154e+00,3.661397015794379151e+00,2.729848974273511697e+00,9.605814264810897285e+00,6.558845041505840356e+00
4.466001895641514174e+00,3.824854347274844635e+00,2.645461432422773651e+00,1.021330730283311539e+01,6.675618452052923146e+00
4.533998104358485826e+00,3.994161566846051503e+00,2.561424616139424515e+00,1.085144171196264473e+01,6.792064824089838027e+00
4.586113631159404846e+00,4.036640307379592230e+00,2.540786430473220392e+00,1.101326239662323125e+01,6.820809855468986882e+00
4.613886368840594443e+00,4.032517831835898292e+00,2.542715315217559002e+00,1.099793831911604869e+01,6.818282508442734979e+00
4.666001895641514352e+00,4.040027378353183707e+00,2.539089458451021741e+00,1.102650199333571912e+01,6.823284201251130554e+00
4.733998104358485115e+00,4.028622814849375011e+00,2.544658229092114254e+00,1.098252554367654810e+01,6.815310124836775785e+00
4.786113631159405024e+00,4.015321405582021441e+00,2.551169411893379202e+00,1.093134505224559483e+01,6.806021204833723637e+00
4.813886368840594621e+00,4.010922644166341478e+00,2.553295031873084486e+00,1.091459018157845229e+01,6.803042061564751997e+00
4.866001895641514530e+00,3.984488240022088235e+00,2.566302023487546435e+00,1.081331042441378898e+01,6.784629400960314527e+00
4.933998104358485293e+00,3.905560979680262612e+00,2.605026245183891476e+00,1.051592886785591041e+01,6.731381818494114100e+00
4.986113631159405202e+00,3.835447546480349690e+00,2.640020730624304424e+00,1.025360300198083507e+01,6.683446245660557672e+00
5.013886368840594798e+00,3.801531766129313983e+00,2.657092762160432109e+00,1.012760654457778031e+01,6.660214334398171232e+00
5.066001895641514707e+00,3.760153816312683528e+00,2.678180741413278998e+00,9.973818216964971839e+00,6.631256794399963184e+00
5.133998104358485470e+00,3.727999442572535571e+00,2.695465303157747350e+00,9.849427909785447355e+00,6.605035798361582167e+00
5.186113631159405379e+00,3.700760011681139883e+00,2.709993397452509001e+00,9.745719200761397971e+00,6.583593079529509673e+00
5.213886368840594976e+00,3.680857192153043744e+00,2.720424097270207398e+00,9.672026241364060084e+00,6.569139833775106574e+00
5.266001895641514885e+00,3.637087102787731840e+00,2.741977820975346702e+00,9.520593552225603773e+00,6.544106095870181328e+00
5.333998104358485648e+00,3.625405103705114485e+00,2.745201871928520720e+00,9.498541895367596410e+00,6.549986569542405768e+00
5.386113631159405557e+00,3.670141722819360464e+00,2.721718483964513879e+00,9.662582809608709411e+00,6.581886708577854073e+00
5.413886368840595154e+00,3.713233009396800899e+00,2.700602176254431441e+00,9.812727157665014133e+00,6.606592646376272526e+00
5.466001895641514174e+00,3.840432936605676417e+00,2.645798613992232706e+00,1.021176844777751747e+01,6.647537280525380510e+00
5.533998104358485826e+00,3.980574288606159694e+00,2.582459338836700979e+00,1.069224235287419766e+01,6.715263664014044842e+00
5.586113631159404846e+00,4.003400753775730792e+00,2.552218908416401533e+00,1.092829873167687182e+01,6.824384694294006515e+00
5.613886368840594443e+00,3.978413301679068148e+00,2.542369285776632459e+00,1.100434581203559681e+01,6.915034322471771411e+00
5.666001895641514352e+00,3.854068878650160013e+00,2.535722974367923488e+00,1.105226782291049403e+01,7.169220485481707428e+00
5.733998104358485115e+00,3.754980383507693809e+00,2.533290499201826140e+00,1.106143390325607889e+01,7.364508448458993328e+00
5.786113631159405024e+00,3.781212346043442807e+00,2.530349578758485318e+00,1.107401065011986319e+01,7.321732844300193221e+00
5.813886368840594621e+00,3.838590220405641240e+00,2.526348005669611485e+00,1.109771142201506677e+01,7.227726056183669812e+00
5.866001895641514530e+00,3.887669963558727737e+00,2.550127372206867360e+00,1.090496562906688816e+01,7.012533041182212656e+00
5.933998104358485293e+00,3.763614418525046190e+00,2.606804682583990118e+00,1.045957931500126215e+01,6.947828703916722581e+00
5.986113631159405202e+00,3.628896592611511540e+00,2.644936884736067917e+00,1.017882965291757813e+01,7.012344794862597652e+00
6.013886368840594798e+00,3.577627786071789551e+00,2.655376352008874008e+00,1.010612568991081339e+01,7.062029852054055645e+00
6.066001895641514707e+00,3.600963435379143984e+00,2.664266468955618361e+00,1.004724439865628405e+01,6.975386295194646813e+00
6.133998104358485470e+00,3.738698296217683126e+00,2.695553312702752446e+00,9.837075223534951007e+00,6.577874466018557520e+00
6.186113631159405379e+00,3.808553419861178124e+00,2.726584682987835073e+00,9.618954142447369904e+00,6.314047016043943472e+00
6.213886368840594976e+00,3.801550241965637955e+00,2.743851900024262047e+00,9.498609224246676419e+00,6.246536688763652201e+00
6.266001895641514885e+00,3.711573612162267999e+00,2.743195710870574455e+00,9.504882914107199099e+00,6.402192107251443609e+00
6.333998104358485648e+00,3.535881958172530037e+00,2.730470989613446697e+00,9.595930660249237576e+00,6.784679730378186946e+00
6.386113631159405557e+00,3.498940988829666754e+00,2.715657631011076045e+00,9.697673407658138345e+00,6.929006118292551086e+00
6.413886368840595154e+00,3.553363694662729166e+00,2.702696021588971931e+00,9.790536678321185349e+00,6.888217418489205102e+00
6.466001895641514174e+00,3.855004892064678668e+00,2.651458606735397794e+00,1.016456027473848422e+01,6.591794666500740973e+00
6.533998104358485826e+00,4.111538268064557577e+00,2.610472720454338091e+00,1.049624061904182604e+01,6.382185896559080973e+00
6.586113631159404846e+00,4.109759829610898585e+00,2.582071383718989033e+00,1.073395244132547965e+01,6.529549709929001189e+00
6.613886368840594443e+00,4.044487555799729961e+00,2.557073586170115043e+00,1.093392356443177071e+01,6.758534556963033957e+00
6.666001895641514352e+00,3.822586748138637969e+00,2.548496381765784413e+00,1.099939192871762828e+01,7.193683658110342272e+00
6.733998104358485115e+00,3.877116784471243971e+00,2.547987331599559369e+00,1.099273890830497713e+01,7.088217559201117624e+00
6.786113631159405024e+00,4.128691383798051895e+00,2.535019614772211050e+00,1.107787029645251486e+01,6.707858051539443700e+00
6.813886368840594621e+00,4.302800619293550177e+00,2.518959001053525437e+00,1.119815082230355507e+01,6.506315196253568800e+00
6.866001895641514530e+00,4.258573249831132834e+00,2.548970603968557125e+00,1.093856567934256319e+01,6.421496730023557475e+00
6.933998104358485293e+00,3.876482035700014706e+00,2.598220581381086802e+00,1.052997866350890277e+01,6.790937354110170077e+00
6.986113631159405202e+00,3.659024468026004673e+00,2.610197511126893133e+00,1.044617252898631499e+01,7.137266107584878227e+00
7.013886368840594798e+00,3.656782347348020323e+00,2.596835576298918813e+00,1.054830102513334467e+01,7.211463537598299389e+00
7.066001895641514707e+00,3.680014715202880371e+00,2.668530799971315481e+00,1.004436866353318614e+01,6.823592730511295557e+00
7.133998104358485470e+00,3.851901085263530700e+00,2.721820587015503445e+00,9.614734769315504082e+00,6.240252901417448150e+00
7.186113631159405379e+00,3.944222669937408110e+00,2.724690678654094977e+00,9.593698547399412746e+00,6.080855057019168619e+00
7.213886368840594976e+00,3.897038291768739615e+00,2.735830668454584114e+00,9.612472893045435285e+00,6.166524533097829774e+00
7.266001895641514885e+00,3.480433247626841808e+00,2.684206037652178800e+00,9.201175562159418675e+00,6.609217091315648496e+00
7.333998104358485648e+00,2.851427129301278729e+00,2.394127257052969693e+00,7.446528242082702143e+00,6.528773053291581974e+00
7.386113631159405557e+00,2.487604407541398110e+00,2.125449556721719535e+00,6.079703099705198177e+00,6.109997917347739005e+00
7.413886368840595154e+00,2.386393314330310211e+00,1.883004571934550064e+00,5.754544642946811450e+00,6.028495605052536455e+00
7.466001895641514174e+00,1.994942933283733177e+00,1.393164991534059149e+00,4.036922314711302029e+00,5.058944603576219556e+00
7.533998104358485826e+00,1.633121060542481962e+00,1.040953607915516832e+00,2.935992750889913516e+00,4.494450567422495268e+00
7.586113631159404846e+00,1.581021437272037256e+00,1.017434181701718510e+00,2.923419916613402503e+00,4.622675960766221337e+00
7.613886368840594443e+00,1.750865611316324344e+00,8.055559404362034881e-01,2.531745209536079955e+00,3.614990769669466975e+00
7.666001895641514352e+00,1.353223711583626310e+00,1.713545101106428159e-01,1.201343828870352626e+00,2.219410986126724161e+00
7.733998104358485115e+00,1.140340883980652809e+00,1.681587742518790216e-02,1.055349968701693397e+00,2.313672129814646983e+00
7.786113631159405024e+00,1.296094173289541684e+00,1.073470667886294583e-01,1.136213915566364863e+00,2.191611417946981000e+00
7.813886368840594621e+00,1.206703548562675365e+00,5.132328593099039736e-03,1.006701363566458118e+00,2.085643497041085759e+00
7.866001895641514530e+00,1.187479639900985484e+00,-7.623651145702180741e-03,9.901869898517335900e-01,2.084639931035570548e+00
7.933998104358485293e+00,1.174630737369025901e+00,1.969724614097563553e-03,1.002499494462669505e+00,2.133648181019208945e+00
7.986113631159405202e+00,1.140842466672119082e+00,6.803777018606781048e-04,1.000894886593357791e+00,2.193324047431821189e+00
8.013886368840594798e+00,1.117568296767032399e+00,-1.623376172644524704e-03,9.979786787006126314e-01,2.232478054333736139e+00
8.066001895641514707e+00,1.074006595408214082e+00,2.045193534124352332e-04,1.000240821005293768e+00,2.328293013473341944e+00
8.133998104358484582e+00,1.007587877866197745e+00,3.766063897118291582e-06,1.000014069227259217e+00,2.481208069277843986e+00
8.186113631159404491e+00,9.557563106773152573e-01,-1.192556409606577414e-04,9.998552806038950580e-01,2.615350977633954965e+00
8.213886368840594088e+00,9.293061820467469758e-01,4.629272111782456206e-05,1.000052310814919077e+00,2.690319751807627391e+00
8.266001895641513997e+00,8.834699939947473490e-01,1.394225099093522241e-05,1.000015527161146389e+00,2.829794825966359006e+00
8.333998104358485648e+00,8.359254080466959058e-01,-6.207091196523636695e-06,9.999932880307795813e-01,2.990677392996884620e+00
8.386113631159405557e+00,8.120045416066720145e-01,4.460374596333300966e-06,1.000004746135400913e+00,3.078815126319191187e+00
8.413886368840595154e+00,8.043659528136377634e-01,1.908374596668020188e-07,1.000000207605872271e+00,3.108038710825322681e+00
8.466001895641515063e+00,8.002621706695914883e-01,-6.981209154171234835e-07,9.999992602245325601e-01,3.123973920283581229e+00
8.533998104358484937e+00,8.151123629433699724e-01,6.983036814288017060e-07,1.000000749108783227e+00,3.067064108492298935e+00
8.586113631159404846e+00,8.410014754362780121e-01,-1.424310647952757738e-06,9.999984480051368196e-01,2.972641776539029834e+00
8.613886368840594443e+00,8.593268721431807089e-01,5.946421786330791968e-07,1.000000655955579854e+00,2.909255745318296782e+00
8.666001895641514352e+00,9.007028120951774408e-01,1.492226958494723402e-07,1.000000167988103872e+00,2.775610763504627432e+00
8.733998104358486003e+00,9.642794484849692704e-01,-1.963750166745747247e-07,9.999997695866733594e-01,2.592608841653284202e+00
8.786113631159405912e+00,1.016184970492818085e+00,2.808927797506429190e-07,1.000000337846695064e+00,2.460182857658597122e+00
8.813886368840595509e+00,1.043621649771699245e+00,-6.461470433604251908e-08,9.999999211436161328e-01,2.395503967751086982e+00
8.866001895641515418e+00,1.092436252072373826e+00,-3.564958508899071907e-08,9.999999556672474199e-01,2.288462950973631838e+00
8.933998104358485293e+00,1.146288481329892361e+00,2.995019074159808558e-08,1.000000038351463783e+00,2.180951947609408581e+00
8.986113631159405202e+00,1.176486853770680074e+00,-3.399738104708410876e-08,9.999999560279979605e-01,2.124970527343685411e+00
9.013886368840594798e+00,1.187811346885420338e+00,4.409478682708001422e-09,1.000000005720428353e+00,2.104711342298895005e+00
9.066001895641514707e+00,1.199184378763207715e+00,4.897274833275200330e-09,1.000000006347015358e+00,2.084750318750767661e+00
9.133998104358484582e+00,1.193800366106696043e+00,-3.716544304100542121e-09,9.999999952024745120e-01,2.094152472208865579e+00
9.186113631159404491e+00,1.174527821414500295e+00,3.878132885635036954e-09,1.000000004954512134e+00,2.128514937496751358e+00
9.213886368840594088e+00,1.159328095218827848e+00,-2.262812096070870701e-10,9.999999997122580586e-01,2.156421473430056412e+00
9.266001895641513997e+00,1.122803265677091433e+00,-6.599288302902697479e-10,9.999999991810044619e-01,2.226569938274021609e+00
9.333998104358485648e+00,1.063133123396918789e+00,4.882453907405755087e-10,1.000000000583938453e+00,2.351539940239897764e+00
9.386113631159405557e+00,1.012108673833745920e+00,-4.689694153047651473e-10,9.999999994531107994e-01,2.470090478686520985e+00
9.413886368840595154e+00,9.843593326296483648e-01,-3.045383954618177666e-11,9.999999999643068849e-01,2.539722961971813131e+00
9.466001895641515063e+00,9.335174026670286507e-01,1.067148599233069413e-10,1.000000000119845467e+00,2.678043272848686041e+00
9.533998104358484937e+00,8.744215735657042687e-01,-7.427973142698469407e-11,9.999999999202603407e-01,2.859032845685846702e+00
9.586113631159404846e+00,8.385568720341944893e-01,5.808231096977894753e-11,1.000000000061015415e+00,2.981312399346236042e+00
9.613886368840594443e+00,8.237705272792162914e-01,1.978993518124445998e-11,1.000000000021196156e+00,3.034825740015360207e+00
9.666001895641514352e+00,8.053553322750067744e-01,-1.962288960309991425e-11,9.999999999793329764e-01,3.104219839069310982e+00
9.733998104358486003e+00,8.011662503886642916e-01,1.166317603710549475e-11,1.000000000012252865e+00,3.120450966098266221e+00
9.786113631159405912e+00,8.134351370936435677e-01,-5.859560842759996485e-12,9.999999999937528861e-01,3.073385800515991306e+00
9.813886368840595509e+00,8.252062863837116291e-01,-5.498775391231124860e-12,9.999999999940637485e-01,3.029545510300061029e+00
9.866001895641515418e+00,8.561486718375491689e-01,3.058797748112050488e-12,1.000000000003403722e+00,2.920053586771054199e+00
9.933998104358485293e+00,9.107177595735395093e-01,-1.428668674817482328e-12,9.999999999983226751e-01,2.745087568256578514e+00
9.986113631159405202e+00,9.598402767644567124e-01,0.000000000000000000e+00,1.000000000000000000e+00,2.604600015772724930e+00


==> figs/data/shu-osher_ref.csv <==
x,r
0.004691008,3.857143
0.023076534,3.857143
0.05,3.857143
0.076923466,3.857143
0.095308992,3.857143
0.104691008,3.857143
0.123076534,3.857143
0.15,3.857143
0.176923466,3.857143
0.195308992,3.857143
0.204691008,3.857143
0.223076534,3.857143
0.25,3.857143
0.276923466,3.857143
0.295308992,3.857143
0.304691008,3.857143
0.323076534,3.857143
0.35,3.857143
0.376923466,3.857143
0.395308992,3.857143
0.404691008,3.857143
0.423076534,3.857143
0.45,3.857143
0.476923466,3.857143
0.495308992,3.857143
0.504691008,3.857143
0.523076534,3.857143
0.55,3.857143
0.576923466,3.857143
0.595308992,3.857143
0.604691008,3.857143
0.623076534,3.857143
0.65,3.857143
0.676923466,3.857143
0.695308992,3.857143
0.704691008,3.857143
0.723076534,3.857143
0.75,3.857143
0.776923466,3.857143
0.795308992,3.857143
0.804691008,3.857143
0.823076534,3.857143
0.85,3.857143
0.876923466,3.857143
0.895308992,3.857143
0.904691008,3.857143
0.923076534,3.857143
0.95,3.857143
0.976923466,3.857143
0.995308992,3.857143
1.004691008,3.857143
1.023076534,3.857143
1.05,3.857143
1.076923466,3.857143
1.095308992,3.857143
1.104691008,3.857143
1.123076534,3.857143
1.15,3.857143
1.176923466,3.857143
1.195308992,3.857143
1.204691008,3.857143
1.223076534,3.857143
1.25,3.857143
1.276923466,3.857143
1.295308992,3.857143
1.304691008,3.857143
1.323076534,3.857143
1.35,3.857143
1.376923466,3.857143
1.395308992,3.857143
1.404691008,3.857143
1.423076534,3.857143
1.45,3.857143
1.476923466,3.857143
1.495308992,3.857143
1.504691008,3.857143
1.523076534,3.857143
1.55,3.857143
1.576923466,3.857143
1.595308992,3.857143
1.604691008,3.857143
1.623076534,3.857143
1.65,3.857143
1.676923466,3.857143
1.695308992,3.857143
1.704691008,3.857143
1.723076534,3.857143
1.75,3.857143
1.776923466,3.857143
1.795308992,3.857143
1.804691008,3.857143
1.823076534,3.857143
1.85,3.857143
1.876923466,3.857143
1.895308992,3.857143
1.904691008,3.857143
1.923076534,3.857143
1.95,3.857143
1.976923466,3.857143
1.995308992,3.857143
2.004691008,3.857143
2.023076534,3.857143
2.05,3.857143
2.076923466,3.857143
2.095308992,3.857143
2.104691008,3.857143
2.123076534,3.857143
2.15,3.857143
2.176923466,3.857143
2.195308992,3.857143
2.204691008,3.857143
2.223076534,3.857143
2.25,3.849455901
2.276923466,3.828737744
2.295308992,3.819374358
2.304691008,3.811605404
2.323076534,3.793389526
2.35,3.763195295
2.376923466,3.746899742
2.395308992,3.730451493
2.404691008,3.723424596
2.423076534,3.710562832
2.45,3.680333936
2.476923466,3.817590326
2.495308992,4.01084376
2.504691008,4.083396709
2.523076534,4.053650706
2.55,4.060229849
2.576923466,4.050798379
2.595308992,4.0444334
2.604691008,4.035066427
2.623076534,4.026743161
2.65,4.018860291
2.676923466,4.010747287
2.695308992,4.002915212
2.704691008,3.994605334
2.723076534,3.9850081
2.75,3.974382217
2.776923466,3.963004237
2.795308992,3.950992804
2.804691008,3.938675968
2.823076534,3.926297259
2.85,3.913787484
2.876923466,3.901128757
2.895308992,3.888591822
2.904691008,3.876328973
2.923076534,3.864326608
2.95,3.852659715
2.976923466,3.841313397
2.995308992,3.829945992
3.004691008,3.818272645
3.023076534,3.806218036
3.05,3.793757659
3.076923466,3.780836176
3.095308992,3.768010482
3.104691008,3.754151798
3.123076534,3.747666675
3.15,3.721944164
3.176923466,3.706841562
3.195308992,3.699786216
3.204691008,3.694704032
3.223076534,3.684119864
3.25,3.662436651
3.276923466,3.657203455
3.295308992,3.656332974
3.304691008,3.650734403
3.323076534,3.638054741
3.35,3.617847291
3.376923466,3.609003136
3.395308992,3.605655497
3.404691008,3.607384653
3.423076534,3.582818896
3.45,3.63498387
3.476923466,3.903634878
3.495308992,4.074747888
3.504691008,4.079445942
3.523076534,4.07205377
3.55,4.072687628
3.576923466,4.072475941
3.595308992,4.064226401
3.604691008,4.061979463
3.623076534,4.054974194
3.65,4.053030298
3.676923466,4.042093719
3.695308992,4.023716884
3.704691008,4.011499337
3.723076534,4.001923969
3.75,3.993159422
3.776923466,3.978163607
3.795308992,3.965835336
3.804691008,3.961230343
3.823076534,3.953313372
3.85,3.93626461
3.876923466,3.916197272
3.895308992,3.900521293
3.904691008,3.892412146
3.923076534,3.880369352
3.95,3.856774552
3.976923466,3.841102665
3.995308992,3.833184125
4.004691008,3.828849375
4.023076534,3.813452235
4.05,3.782713123
4.076923466,3.767228196
4.095308992,3.760550801
4.104691008,3.755050477
4.123076534,3.738468091
4.15,3.715656417
4.176923466,3.702280315
4.195308992,3.691323255
4.204691008,3.682886809
4.223076534,3.668836716
4.25,3.647557164
4.276923466,3.635224102
4.295308992,3.628448591
4.304691008,3.624153162
4.323076534,3.611627665
4.35,3.60150337
4.376923466,3.60064338
4.395308992,3.600662766
4.404691008,3.603864002
4.423076534,3.592018664
4.45,3.660259898
4.476923466,3.85988106
4.495308992,3.9906491
4.504691008,4.014620519
4.523076534,4.030730593
4.55,4.069184997
4.576923466,4.076347261
4.595308992,4.066682544
4.604691008,4.064575088
4.623076534,4.065383437
4.65,4.071331068
4.676923466,4.054926993
4.695308992,4.038426289
4.704691008,4.031460066
4.723076534,4.033821445
4.75,4.03334911
4.776923466,4.008251264
4.795308992,3.988964713
4.804691008,3.981979673
4.823076534,3.975905416
4.85,3.951395293
4.876923466,3.925900975
4.895308992,3.91572747
4.904691008,3.912629601
4.923076534,3.903260318
4.95,3.87743244
4.976923466,3.852322608
4.995308992,3.834973999
5.004691008,3.824124312
5.023076534,3.809002133
5.05,3.784982961
5.076923466,3.76949944
5.095308992,3.758079291
5.104691008,3.748362301
5.123076534,3.729881033
5.15,3.692454091
5.176923466,3.678977462
5.195308992,3.677247056
5.204691008,3.672861031
5.223076534,3.656349643
5.25,3.621718488
5.276923466,3.610820025
5.295308992,3.611048438
5.304691008,3.610162012
5.323076534,3.598110853
5.35,3.587874194
5.376923466,3.598838046
5.395308992,3.612534805
5.404691008,3.622595606
5.423076534,3.64578793
5.45,3.743368822
5.476923466,3.866283662
5.495308992,3.926078832
5.504691008,3.941907082
5.523076534,3.96113451
5.55,4.003949222
5.576923466,4.053740588
5.595308992,4.091910031
5.604691008,4.09037153
5.623076534,4.095100878
5.65,4.063366386
5.676923466,4.000045315
5.695308992,3.876275648
5.704691008,3.823354476
5.723076534,3.802744337
5.75,3.804818318
5.776923466,3.950045887
5.795308992,4.076342411
5.804691008,4.135895627
5.823076534,4.251187578
5.85,4.331659988
5.876923466,4.317333811
5.895308992,4.274097096
5.904691008,4.243390443
5.923076534,4.158575263
5.95,3.924430079
5.976923466,3.649855632
5.995308992,3.491940738
6.004691008,3.430268907
6.023076534,3.357894695
6.05,3.372408451
6.076923466,3.503952919
6.095308992,3.623754744
6.104691008,3.684832738
6.123076534,3.780440869
6.15,3.894469501
6.176923466,4.038078455
6.195308992,4.07016243
6.204691008,4.058047706
6.223076534,3.991321806
6.25,3.87300268
6.276923466,3.706194406
6.295308992,3.553577644
6.304691008,3.473765669
6.323076534,3.32318102
6.35,3.194191743
6.376923466,3.186617113
6.395308992,3.252453768
6.404691008,3.308447796
6.423076534,3.452368133
6.45,3.710486065
6.476923466,3.94314046
6.495308992,4.074433826
6.504691008,4.132594802
6.523076534,4.291187453
6.55,4.420578136
6.576923466,4.368953795
6.595308992,4.229949558
6.604691008,4.165980548
6.623076534,4.001352438
6.65,3.73180563
6.676923466,3.568025759
6.695308992,3.550313086
6.704691008,3.572308272
6.723076534,3.666804776
6.75,3.865980351
6.776923466,4.079336344
6.795308992,4.203387906
6.804691008,4.257045041
6.823076534,4.394015721
6.85,4.496207551
6.876923466,4.420260329
6.895308992,4.292484638
6.904691008,4.165265172
6.923076534,3.997066042
6.95,3.697312864
6.976923466,3.444178034
6.995308992,3.352126145
7.004691008,3.336668974
7.023076534,3.356816894
7.05,3.465233857
7.076923466,3.604769221
7.095308992,3.706159334
7.104691008,3.757647696
7.123076534,3.859301934
7.15,4.064591138
7.176923466,4.155666483
7.195308992,4.106922912
7.204691008,4.027472996
7.223076534,3.976267541
7.25,3.68570298
7.276923466,3.492134049
7.295308992,3.380561625
7.304691008,3.287665362
7.323076534,3.174133073
7.35,3.103636691
7.376923466,2.974948272
7.395308992,2.682011158
7.404691008,2.435098261
7.423076534,1.814332701
7.45,1.025172761
7.476923466,0.985304113
7.495308992,1.00132579
7.504691008,1.010783294
7.523076534,1.015175001
7.55,1.027832183
7.576923466,1.065569369
7.595308992,1.081692635
7.604691008,1.08275237
7.623076534,1.105520591
7.65,1.125833234
7.676923466,1.14621702
7.695308992,1.157873675
7.704691008,1.163333943
7.723076534,1.173439536
7.75,1.185157991
7.776923466,1.193686492
7.795308992,1.197382613
7.804691008,1.198717292
7.823076534,1.19995695
7.85,1.198724413
7.876923466,1.193911505
7.895308992,1.188587179
7.904691008,1.185264539
7.923076534,1.177563799
7.95,1.163604083
7.976923466,1.146685141
7.995308992,1.133584754
8.004691008,1.126458652
8.023076534,1.111700691
8.05,1.088424428
8.076923466,1.06354819
8.095308992,1.045871603
8.104691008,1.036692676
8.123076534,1.01848967
8.15,0.991595131
8.176923466,0.964852665
8.195308992,0.946927129
8.204691008,0.937943223
8.223076534,0.920751737
8.25,0.896823632
8.276923466,0.874762443
8.295308992,0.860976721
8.304691008,0.854387455
8.323076534,0.842416539
8.35,0.827313307
8.376923466,0.815334743
8.395308992,0.809064059
8.404691008,0.806482721
8.423076534,0.802663268
8.45,0.800082707
8.476923466,0.801119538
8.495308992,0.803899174
8.504691008,0.805957766
8.523076534,0.811224911
8.55,0.821798833
8.576923466,0.835597206
8.595308992,0.846746611
8.604691008,0.852941117
8.623076534,0.866005279
8.65,0.88714482
8.676923466,0.910326412
8.695308992,0.927115822
8.704691008,0.935929612
8.723076534,0.953592228
8.75,0.980121691
8.776923466,1.00701084
8.795308992,1.025329622
8.804691008,1.034604772
8.823076534,1.052541419
8.85,1.077965465
8.876923466,1.10197877
8.895308992,1.117341847
8.904691008,1.124807477
8.923076534,1.138626637
8.95,1.156720574
8.976923466,1.17197874
8.995308992,1.180624695
9.004691008,1.184452959
9.023076534,1.19077122
9.05,1.197105021
9.076923466,1.199872316
9.095308992,1.199684319
9.104691008,1.198937924
9.123076534,1.196208355
9.15,1.189231284
9.176923466,1.178830179
9.195308992,1.169854257
9.204691008,1.164715946
9.223076534,1.153606842
9.25,1.13502713
9.276923466,1.114004177
9.295308992,1.098437949
9.304691008,1.090165761
9.323076534,1.073397016
9.35,1.047763624
9.376923466,1.021265976
9.395308992,1.002920598
9.404691008,0.993539852
9.423076534,0.975217041
9.45,0.948805918
9.476923466,0.923321123
9.495308992,0.906688183
9.504691008,0.898495613
9.523076534,0.883104799
9.55,0.862382309
9.576923466,0.844149933
9.595308992,0.833301755
9.604691008,0.828303188
9.623076534,0.819612579
9.65,0.80965231
9.676923466,0.803136275
9.695308992,0.800728872
9.704691008,0.800148133
9.723076534,0.800285486
9.75,0.803526071
9.776923466,0.810321707
9.795308992,0.816944563
9.804691008,0.820923819
9.823076534,0.829855391
9.85,0.845503658
9.876923466,0.863946699
9.895308992,0.877979692
9.904691008,0.88553288
9.923076534,0.901105385
9.95,0.925268784
9.976923466,0.950959862
9.995308992,0.968887617

